CATVI: Conditional and Adaptively Truncated Variational Inference for Hierarchical Bayesian Nonparametric Models

Current variational inference methods for hierarchical Bayesian nonparametric models can neither characterize the correlation structure among latent variables due to the mean-field setting, nor infer the true posterior dimension because of the universal truncation. To overcome these limitations, we propose the conditional and adaptively truncated variational inference method (CATVI) by maximizing the nonparametric evidence lower bound and integrating Monte Carlo into the variational inference framework. CATVI enjoys several advantages over traditional methods, including a smaller divergence between variational and true posteriors, reduced risk of underfitting or overfitting, and improved prediction accuracy. Empirical studies on three large datasets reveal that CATVI applied in Bayesian nonparametric topic models substantially outperforms competing models, providing lower perplexity and clearer topic-words clustering.

==> data/HPO/BATCH_SIZE/1024.csv <==
iter_no0,iter_no,K,time,likelihood,perplexity
1,1,139,0.0375,-7.774745,2379.74
2,2,140,0.06,-7.584652,1967.76
3,3,141,0.078888889,-7.450453,1720.64
4,4,142,0.096111111,-7.346311,1550.47
5,5,143,0.112777778,-7.273814,1442.04
6,6,144,0.127222222,-7.220462,1367.12
7,7,144,0.141666667,-7.179436,1312.17
8,8,144,0.155277778,-7.146154,1269.22
9,9,144,0.168611111,-7.118518,1234.62
10,10,144,0.182222222,-7.096426,1207.64
11,11,144,0.194444444,-7.075319,1182.42
12,12,144,0.207777778,-7.057765,1161.85
13,13,144,0.221111111,-7.042322,1144.04
14,14,144,0.234722222,-7.02813,1127.92
15,15,144,0.247222222,-7.015389,1113.64
16,16,144,0.259166667,-7.004009,1101.04
17,17,144,0.271388889,-6.993087,1089.08
18,18,144,0.284166667,-6.984049,1079.28
19,19,144,0.296666667,-6.975306,1069.88
20,20,144,0.309166667,-6.967776,1061.86
21,21,144,0.320555556,-6.960053,1053.69
22,22,144,0.333333333,-6.95205,1045.29
23,23,144,0.344444444,-6.945171,1038.12
24,24,144,0.356944444,-6.939204,1031.95
25,25,144,0.371388889,-6.933287,1025.86
26,26,144,0.382777778,-6.927459,1019.9
27,27,144,0.393888889,-6.921711,1014.05
28,28,144,0.406666667,-6.915541,1007.82
29,29,144,0.419444444,-6.910238,1002.49
30,30,144,0.431111111,-6.90561,997.86
31,31,144,0.443611111,-6.902219,994.48
32,32,144,0.456666667,-6.897949,990.24
33,33,144,0.469444444,-6.892998,985.35
34,34,144,0.481388889,-6.888329,980.76
35,35,144,0.4925,-6.884792,977.3
36,36,144,0.505,-6.881135,973.73
37,37,144,0.516944444,-6.876781,969.5
38,38,144,0.53,-6.874259,967.06
39,39,144,0.541388889,-6.870772,963.69
40,40,144,0.553055556,-6.868349,961.36
41,41,144,0.564444444,-6.865401,958.53
42,42,144,0.576666667,-6.862668,955.91
43,43,144,0.588333333,-6.860084,953.45
44,44,144,0.599166667,-6.85852,951.96
45,45,144,0.611666667,-6.85628,949.83
46,46,144,0.622777778,-6.853851,947.52
47,47,144,0.633888889,-6.852255,946.01
48,48,144,0.645555556,-6.850026,943.91
49,49,144,0.656944444,-6.847962,941.96
50,50,144,0.668888889,-6.844876,939.06
51,51,144,0.680555556,-6.843007,937.3
52,52,144,0.691944444,-6.840724,935.17
53,53,144,0.704444444,-6.838831,933.4
54,54,144,0.715555556,-6.837575,932.23
55,55,144,0.726388889,-6.835554,930.34
56,56,144,0.737777778,-6.83421,929.09
57,57,144,0.749444444,-6.832618,927.62
58,58,144,0.762222222,-6.831294,926.39
59,59,144,0.773611111,-6.828647,923.94
60,60,144,0.785,-6.827209,922.61
61,61,144,0.796388889,-6.825891,921.4
62,62,144,0.8075,-6.824345,919.97
63,63,144,0.819166667,-6.823001,918.74
64,64,144,0.831111111,-6.821497,917.36
65,65,144,0.842222222,-6.820062,916.04
66,66,144,0.854444444,-6.818352,914.48
67,67,144,0.867222222,-6.817275,913.49
68,68,144,0.879444444,-6.816214,912.52
69,69,144,0.89,-6.814822,911.25
70,70,144,0.901944444,-6.813627,910.17
71,71,144,0.914722222,-6.812759,909.38
72,72,144,0.925833333,-6.811181,907.94
73,73,144,0.9375,-6.810161,907.02
74,74,144,0.948888889,-6.808857,905.83
75,75,144,0.961666667,-6.807209,904.34
76,76,144,0.973055556,-6.805925,903.18
77,77,144,0.985,-6.804925,902.28
78,78,144,0.995277778,-6.803667,901.15
79,79,144,1.006666667,-6.803212,900.74
80,80,144,1.020277778,-6.802507,900.1
81,81,144,1.031666667,-6.801228,898.95
82,82,144,1.041944444,-6.800779,898.55
83,83,144,1.053611111,-6.799848,897.71
84,84,144,1.065555556,-6.798739,896.72
85,85,144,1.076666667,-6.797567,895.67
86,86,144,1.089166667,-6.797465,895.57
87,87,144,1.100833333,-6.796615,894.81
88,88,144,1.112222222,-6.795642,893.94
89,89,144,1.123611111,-6.795155,893.51
90,90,144,1.136666667,-6.794426,892.86
91,91,144,1.148888889,-6.793155,891.72
92,92,144,1.160833333,-6.79259,891.22
93,93,144,1.172222222,-6.791646,890.38
94,94,144,1.183333333,-6.790853,889.67
95,95,144,1.195555556,-6.790742,889.57
96,96,144,1.209166667,-6.789887,888.81
97,97,144,1.222222222,-6.789831,888.76
98,98,144,1.234444444,-6.789206,888.21
99,99,144,1.247222222,-6.788829,887.87
100,100,144,1.259444444,-6.788493,887.57
101,101,144,1.270833333,-6.787998,887.14
102,102,144,1.282222222,-6.787529,886.72
103,103,144,1.293888889,-6.786711,885.99
104,104,144,1.307777778,-6.786307,885.64
105,105,144,1.319166667,-6.785532,884.95
106,106,144,1.331944444,-6.78432,883.88
107,107,144,1.344166667,-6.78407,883.66
108,108,144,1.355,-6.78298,882.7
109,109,144,1.366388889,-6.782248,882.05
110,110,144,1.377777778,-6.781357,881.26
111,111,144,1.39,-6.781182,881.11
112,112,144,1.401111111,-6.780997,880.95
113,113,144,1.413055556,-6.780054,880.12
114,114,144,1.424444444,-6.779413,879.55
115,115,144,1.434722222,-6.779352,879.5
116,116,144,1.445555556,-6.778507,878.76
117,117,144,1.456388889,-6.778611,878.85
118,118,144,1.468888889,-6.777838,878.17
119,119,144,1.48,-6.777486,877.86
120,120,144,1.494166667,-6.776892,877.34
121,121,144,1.505555556,-6.77614,876.68
122,122,144,1.517222222,-6.775689,876.28
123,123,144,1.528333333,-6.775144,875.81
124,124,144,1.540277778,-6.774886,875.58
125,125,144,1.552222222,-6.774522,875.26
126,126,144,1.563888889,-6.773861,874.68
127,127,144,1.575,-6.773807,874.64
128,128,144,1.586388889,-6.773455,874.33
129,129,144,1.598055556,-6.773243,874.14
130,130,144,1.609444444,-6.772764,873.72
131,131,144,1.621111111,-6.772474,873.47
132,132,144,1.631944444,-6.771958,873.02
133,133,144,1.642777778,-6.7713,872.45
134,134,144,1.654722222,-6.770907,872.1
135,135,144,1.666111111,-6.770694,871.92
136,136,144,1.677222222,-6.769942,871.26
137,137,144,1.688611111,-6.770143,871.44
138,138,144,1.700555556,-6.76964,871
139,139,144,1.711111111,-6.769088,870.52
140,140,144,1.722222222,-6.768118,869.67
141,141,144,1.733888889,-6.767981,869.55
142,142,144,1.745833333,-6.768142,869.69
143,143,144,1.758888889,-6.767435,869.08
144,144,144,1.770833333,-6.766998,868.7
145,145,144,1.781944444,-6.766605,868.36
146,146,144,1.793333333,-6.766219,868.02
147,147,144,1.803611111,-6.766206,868.01
148,148,144,1.814166667,-6.765089,867.04
149,149,144,1.825,-6.765204,867.14
150,150,144,1.835833333,-6.764748,866.75
151,151,144,1.847222222,-6.76451,866.54
152,152,144,1.858333333,-6.764506,866.54
153,153,144,1.869722222,-6.763974,866.08
154,154,144,1.881666667,-6.763783,865.91
155,155,144,1.893055556,-6.763853,865.97
156,156,144,1.903611111,-6.762931,865.17
157,157,144,1.915,-6.76259,864.88
158,158,144,1.926388889,-6.762283,864.61
159,159,144,1.936944444,-6.762068,864.43
160,160,144,1.949166667,-6.761821,864.21
161,161,144,1.96,-6.761699,864.11
162,162,144,1.971111111,-6.761523,863.96
163,163,144,1.982222222,-6.761459,863.9
164,164,144,1.993611111,-6.761062,863.56
165,165,144,2.005555556,-6.760539,863.11
166,166,144,2.016666667,-6.760589,863.15
167,167,144,2.028888889,-6.760075,862.71
168,168,144,2.040833333,-6.759908,862.56
169,169,144,2.052222222,-6.759931,862.58
170,170,144,2.063888889,-6.759284,862.02
171,171,144,2.076111111,-6.758681,861.51
172,172,144,2.0875,-6.759052,861.82
173,173,144,2.100555556,-6.758983,861.77
174,174,144,2.112777778,-6.758655,861.48
175,175,144,2.125277778,-6.758563,861.4
176,176,144,2.1375,-6.758202,861.09
177,177,144,2.149166667,-6.758079,860.99
178,178,144,2.161388889,-6.757581,860.56
179,179,144,2.173611111,-6.757459,860.45
180,180,144,2.186111111,-6.757325,860.34
181,181,144,2.198055556,-6.756687,859.79
182,182,144,2.210277778,-6.756553,859.67
183,183,144,2.221388889,-6.756766,859.86
184,184,144,2.233888889,-6.756655,859.76
185,185,144,2.245277778,-6.756618,859.73
186,186,144,2.257222222,-6.756304,859.46
187,187,144,2.269444444,-6.75608,859.27
188,188,144,2.281666667,-6.75597,859.17
189,189,144,2.294722222,-6.755905,859.12
190,190,144,2.306944444,-6.755943,859.15
191,191,144,2.319166667,-6.756083,859.27
192,192,144,2.331666667,-6.755836,859.06
193,193,144,2.344722222,-6.756188,859.36
194,194,144,2.357222222,-6.755265,858.57
195,195,144,2.369722222,-6.755361,858.65
196,196,144,2.381666667,-6.755455,858.73
197,197,144,2.393611111,-6.754919,858.27
198,198,144,2.406111111,-6.75504,858.37
199,199,144,2.418055556,-6.754725,858.1
200,200,144,2.430277778,-6.753919,857.41
201,201,144,2.4425,-6.754095,857.56
202,202,144,2.454444444,-6.753712,857.23
203,203,144,2.465833333,-6.753747,857.26
204,204,144,2.4775,-6.753377,856.95
205,205,144,2.49,-6.753614,857.15
206,206,144,2.501944444,-6.753604,857.14
207,207,144,2.514166667,-6.753309,856.89
208,208,144,2.525277778,-6.753398,856.97
209,209,144,2.536388889,-6.753101,856.71
210,210,144,2.548055556,-6.753078,856.69
211,211,144,2.56,-6.753051,856.67
212,212,144,2.5725,-6.752506,856.2
213,213,144,2.584444444,-6.752132,855.88
214,214,144,2.597777778,-6.751612,855.44
215,215,144,2.609444444,-6.751684,855.5
216,216,144,2.620833333,-6.75129,855.16
217,217,144,2.633611111,-6.750841,854.78
218,218,144,2.645277778,-6.751197,855.08
219,219,144,2.658055556,-6.750819,854.76
220,220,144,2.670833333,-6.750859,854.79
221,221,144,2.682777778,-6.750354,854.36
222,222,144,2.694722222,-6.750153,854.19
223,223,144,2.708611111,-6.74991,853.98
224,224,144,2.720277778,-6.749613,853.73
225,225,144,2.7325,-6.749001,853.21
226,226,144,2.745277778,-6.74863,852.89
227,227,144,2.757777778,-6.748413,852.7
228,228,144,2.769722222,-6.748835,853.06
229,229,144,2.781944444,-6.748699,852.95
230,230,144,2.793888889,-6.748352,852.65
231,231,144,2.806944444,-6.747875,852.25
232,232,144,2.819166667,-6.747559,851.98
233,233,144,2.831666667,-6.747617,852.03
234,234,144,2.844722222,-6.747164,851.64
235,235,144,2.856388889,-6.747293,851.75
236,236,144,2.868611111,-6.747171,851.65
237,237,144,2.880277778,-6.747231,851.7
238,238,144,2.893333333,-6.746667,851.22
239,239,144,2.905555556,-6.746715,851.26
240,240,144,2.917777778,-6.746476,851.05
241,241,144,2.930555556,-6.746212,850.83
242,242,144,2.9425,-6.746104,850.74
243,243,144,2.954166667,-6.746279,850.89
244,244,144,2.965833333,-6.74619,850.81
245,245,144,2.978888889,-6.745853,850.52
246,246,144,2.990833333,-6.745905,850.57
247,247,144,3.003055556,-6.74545,850.18
248,248,144,3.015277778,-6.745377,850.12
249,249,144,3.027777778,-6.745446,850.18
250,250,144,3.039444444,-6.744835,849.66
251,251,144,3.050555556,-6.745039,849.83
252,252,144,3.063055556,-6.744775,849.61
253,253,144,3.074444444,-6.745055,849.85
254,254,144,3.085833333,-6.744947,849.75
255,255,144,3.098888889,-6.744741,849.58
256,256,144,3.110833333,-6.744155,849.08
257,257,144,3.1225,-6.744268,849.18
258,258,144,3.135,-6.744067,849.01
259,259,144,3.149166667,-6.743931,848.89
260,260,145,3.161944444,-6.743468,848.5
261,261,146,3.173888889,-6.743786,848.77
262,262,146,3.187777778,-6.743894,848.86
263,263,146,3.199722222,-6.7435,848.53
264,264,146,3.211111111,-6.743061,848.15
265,265,146,3.223611111,-6.74301,848.11
266,266,146,3.236111111,-6.742755,847.89
267,267,146,3.249444444,-6.742331,847.53
268,268,146,3.261944444,-6.742422,847.61
269,269,146,3.273611111,-6.742006,847.26
270,270,146,3.286111111,-6.74166,846.97
271,271,146,3.298888889,-6.741529,846.85
272,272,146,3.311111111,-6.741902,847.17
273,273,146,3.323611111,-6.741647,846.95
274,274,147,3.335555556,-6.741413,846.76
275,275,147,3.347777778,-6.741439,846.78
276,276,147,3.360277778,-6.741051,846.45
277,277,147,3.3725,-6.741082,846.48
278,278,147,3.383888889,-6.741113,846.5
279,279,147,3.396111111,-6.740874,846.3
280,280,147,3.407777778,-6.740773,846.21
281,281,147,3.419444444,-6.740793,846.23
282,282,147,3.4325,-6.740747,846.19
283,283,147,3.444722222,-6.740339,845.85
284,284,147,3.456944444,-6.740653,846.11
285,285,147,3.47,-6.740386,845.89
286,286,147,3.482222222,-6.740067,845.62
287,287,147,3.495,-6.739982,845.55
288,288,147,3.506666667,-6.739788,845.38
289,289,147,3.519722222,-6.73961,845.23
290,290,147,3.533333333,-6.739686,845.3
291,291,147,3.545,-6.739949,845.52
292,292,147,3.557222222,-6.740001,845.56
293,293,147,3.569444444,-6.740003,845.56
294,294,147,3.581388889,-6.740053,845.61
295,295,147,3.593611111,-6.739856,845.44
296,296,147,3.606666667,-6.739821,845.41
297,297,147,3.618888889,-6.739627,845.25
298,298,147,3.630833333,-6.739528,845.16
299,299,147,3.643888889,-6.739349,845.01
300,300,147,3.656111111,-6.739133,844.83
301,301,147,3.668333333,-6.738636,844.41
302,302,147,3.681111111,-6.738471,844.27
303,303,147,3.693055556,-6.73867,844.44
304,304,147,3.705833333,-6.738626,844.4
305,305,147,3.717777778,-6.73867,844.44
306,306,147,3.73,-6.738876,844.61
307,307,147,3.742777778,-6.738191,844.03
308,308,147,3.755,-6.738017,843.89
309,309,148,3.767222222,-6.737522,843.47
310,310,148,3.778888889,-6.737547,843.49
311,311,148,3.791666667,-6.737312,843.29
312,312,148,3.803888889,-6.737023,843.05
313,313,148,3.816666667,-6.736804,842.86
314,314,148,3.828888889,-6.736767,842.83
315,315,148,3.840555556,-6.736866,842.91
316,316,148,3.8525,-6.736659,842.74
317,317,148,3.865555556,-6.736492,842.6
318,318,148,3.878611111,-6.736402,842.52
319,319,148,3.89,-6.73622,842.37
320,320,148,3.901388889,-6.735915,842.11
321,321,148,3.915,-6.736102,842.27
322,322,148,3.9275,-6.736074,842.25
323,323,148,3.94,-6.735892,842.09
324,324,148,3.951111111,-6.735702,841.93
325,325,148,3.9625,-6.735529,841.79
326,326,148,3.974444444,-6.735483,841.75
327,327,148,3.986666667,-6.735506,841.77
328,328,148,4,-6.735723,841.95
329,329,148,4.012777778,-6.735295,841.59
330,330,148,4.025277778,-6.735267,841.57
331,331,148,4.036944444,-6.735059,841.39
332,332,148,4.049166667,-6.734896,841.26
333,333,148,4.062222222,-6.734851,841.22
334,334,148,4.075277778,-6.734939,841.29
335,335,148,4.087222222,-6.73466,841.06
336,336,148,4.098888889,-6.73453,840.95
337,337,148,4.111666667,-6.734559,840.97
338,338,148,4.124722222,-6.734638,841.04
339,339,148,4.136111111,-6.73449,840.91
340,340,148,4.148333333,-6.73417,840.65
341,341,148,4.160555556,-6.734182,840.66
342,342,148,4.1725,-6.734368,840.81
343,343,148,4.184722222,-6.734253,840.72
344,344,148,4.196111111,-6.734073,840.56
345,345,148,4.2075,-6.734259,840.72
346,346,148,4.219722222,-6.734051,840.55
347,347,148,4.233055556,-6.734174,840.65
348,348,148,4.244722222,-6.733573,840.14
349,349,148,4.256388889,-6.73362,840.18
350,350,148,4.269444444,-6.733488,840.07
351,351,148,4.281388889,-6.733451,840.04
352,352,148,4.294444444,-6.733287,839.9
353,353,148,4.308055556,-6.733252,839.87
354,354,148,4.32,-6.733154,839.79
355,355,148,4.332777778,-6.732991,839.65
356,356,148,4.345,-6.733231,839.86
357,357,148,4.358888889,-6.733038,839.69
358,358,148,4.371666667,-6.732957,839.63
359,359,148,4.383611111,-6.732815,839.51
360,360,148,4.396944444,-6.732544,839.28
361,361,148,4.410277778,-6.732517,839.26
362,362,148,4.423611111,-6.732304,839.08
363,363,148,4.435833333,-6.732266,839.05
364,364,148,4.448888889,-6.731808,838.66
365,365,148,4.461666667,-6.731822,838.67
366,366,148,4.473333333,-6.731689,838.56
367,367,148,4.486388889,-6.731242,838.19
368,368,148,4.499444444,-6.73158,838.47
369,369,148,4.511944444,-6.731518,838.42
370,370,148,4.523611111,-6.731395,838.32
371,371,148,4.536666667,-6.731468,838.38
372,372,148,4.549722222,-6.730978,837.97
373,373,148,4.562222222,-6.730474,837.54
374,374,148,4.575277778,-6.730233,837.34
375,375,148,4.588888889,-6.730018,837.16
376,376,148,4.601388889,-6.730029,837.17
377,377,148,4.614444444,-6.730135,837.26
378,378,148,4.6275,-6.730309,837.41
379,379,148,4.640555556,-6.730348,837.44
380,380,148,4.652777778,-6.73053,837.59
381,381,148,4.665,-6.730167,837.29
382,382,148,4.676666667,-6.730298,837.4
383,383,148,4.689722222,-6.729987,837.14
384,384,148,4.701111111,-6.729801,836.98
385,385,148,4.713611111,-6.729482,836.71
386,386,148,4.725555556,-6.729307,836.57
387,387,148,4.739722222,-6.729373,836.62
388,388,148,4.751666667,-6.729509,836.74
389,389,148,4.765,-6.729464,836.7
390,390,148,4.7775,-6.729513,836.74
391,391,148,4.79,-6.728962,836.28
392,392,148,4.803333333,-6.728713,836.07
393,393,148,4.815833333,-6.728871,836.2
394,394,148,4.830833333,-6.728552,835.94
395,395,148,4.844444444,-6.728737,836.09
396,396,148,4.856944444,-6.728897,836.22
397,397,148,4.870833333,-6.728757,836.11
398,398,148,4.883888889,-6.728707,836.07
399,399,149,4.896111111,-6.728417,835.82
400,400,149,4.909722222,-6.728264,835.7
401,401,150,4.924166667,-6.728257,835.69
402,402,150,4.9375,-6.727776,835.29
403,403,150,4.951666667,-6.727859,835.36
404,404,150,4.966111111,-6.727962,835.44
405,405,150,4.980277778,-6.727866,835.36
406,406,150,4.993888889,-6.727849,835.35
407,407,150,5.008888889,-6.727544,835.09

==> data/HPO/BATCH_SIZE/128.csv <==
iter_no0,iter_no,K,time,likelihood,perplexity
1,1,126,0.004444444,-7.94291,2815.54
2,2,129,0.007777778,-7.710207,2231
3,3,130,0.010277778,-7.606144,2010.51
4,4,132,0.012777778,-7.519012,1842.75
5,5,132,0.015,-7.463223,1742.76
6,6,132,0.017222222,-7.421621,1671.74
7,7,133,0.019444444,-7.382676,1607.89
8,8,134,0.021388889,-7.354824,1563.72
9,9,134,0.023333333,-7.325935,1519.19
10,10,134,0.025,-7.298758,1478.46
11,11,134,0.026944444,-7.279733,1450.6
12,12,134,0.029166667,-7.261003,1423.68
13,13,134,0.031111111,-7.24219,1397.15
14,14,134,0.033055556,-7.226122,1374.88
15,15,134,0.035,-7.21064,1353.76
16,16,134,0.036666667,-7.197089,1335.54
17,17,134,0.038611111,-7.185953,1320.75
18,18,134,0.040277778,-7.173821,1304.82
19,19,134,0.041944444,-7.165128,1293.53
20,20,134,0.043611111,-7.154832,1280.28
21,21,134,0.045555556,-7.146489,1269.64
22,22,134,0.048055556,-7.135919,1256.29
23,23,135,0.049722222,-7.128449,1246.94
24,24,135,0.051666667,-7.119883,1236.31
25,25,135,0.053611111,-7.110335,1224.56
26,26,135,0.055277778,-7.103592,1216.33
27,27,135,0.057222222,-7.095563,1206.6
28,28,135,0.059166667,-7.088985,1198.69
29,29,135,0.061111111,-7.083736,1192.42
30,30,135,0.063055556,-7.077745,1185.29
31,31,136,0.065,-7.071834,1178.31
32,32,136,0.066666667,-7.064845,1170.1
33,33,136,0.068333333,-7.060322,1164.82
34,34,136,0.07,-7.054865,1158.48
35,35,137,0.071944444,-7.051865,1155.01
36,36,137,0.073611111,-7.046872,1149.26
37,37,137,0.075277778,-7.043572,1145.47
38,38,137,0.076666667,-7.04038,1141.82
39,39,137,0.078888889,-7.035511,1136.28
40,40,137,0.080555556,-7.032267,1132.6
41,41,137,0.082222222,-7.026703,1126.31
42,42,137,0.083611111,-7.022414,1121.49
43,43,137,0.085555556,-7.019324,1118.03
44,44,137,0.087222222,-7.017286,1115.75
45,45,137,0.088888889,-7.012069,1109.95
46,46,137,0.090555556,-7.007918,1105.35
47,47,137,0.0925,-7.003823,1100.83
48,48,137,0.094166667,-7.001628,1098.42
49,49,137,0.095833333,-6.996676,1092.99
50,50,138,0.0975,-6.995028,1091.19
51,51,138,0.099166667,-6.992481,1088.42
52,52,138,0.100833333,-6.988818,1084.44
53,53,138,0.1025,-6.986236,1081.64
54,54,138,0.104166667,-6.983126,1078.28
55,55,138,0.105833333,-6.980981,1075.97
56,56,138,0.1075,-6.976598,1071.27
57,57,138,0.109166667,-6.975591,1070.19
58,58,138,0.110833333,-6.972705,1067.11
59,59,138,0.1125,-6.970722,1064.99
60,60,138,0.114166667,-6.969957,1064.18
61,61,138,0.115555556,-6.966934,1060.96
62,62,138,0.117777778,-6.965713,1059.67
63,63,138,0.119166667,-6.963566,1057.4
64,64,138,0.120833333,-6.961206,1054.91
65,65,138,0.1225,-6.958059,1051.59
66,66,138,0.123888889,-6.957003,1050.48
67,67,138,0.125277778,-6.954211,1047.55
68,68,138,0.126944444,-6.952119,1045.36
69,69,138,0.128611111,-6.949762,1042.9
70,70,138,0.130277778,-6.949058,1042.17
71,71,138,0.131944444,-6.946949,1039.97
72,72,138,0.133611111,-6.944235,1037.15
73,73,138,0.135277778,-6.942417,1035.27
74,74,138,0.136944444,-6.941052,1033.86
75,75,138,0.138888889,-6.939624,1032.38
76,76,138,0.140555556,-6.937464,1030.15
77,77,138,0.142222222,-6.935352,1027.98
78,78,138,0.143888889,-6.933255,1025.83
79,79,138,0.145277778,-6.932247,1024.79
80,80,138,0.146666667,-6.930903,1023.42
81,81,138,0.148611111,-6.929548,1022.03
82,82,138,0.150277778,-6.926733,1019.16
83,83,138,0.151944444,-6.92439,1016.77
84,84,138,0.153611111,-6.922881,1015.24
85,85,138,0.155,-6.921349,1013.69
86,86,138,0.156388889,-6.920501,1012.83
87,87,138,0.158055556,-6.918155,1010.45
88,88,138,0.159722222,-6.916529,1008.81
89,89,138,0.161388889,-6.914287,1006.55
90,90,138,0.162777778,-6.913144,1005.4
91,91,138,0.164722222,-6.911046,1003.3
92,92,138,0.166388889,-6.909417,1001.66
93,93,138,0.168055556,-6.907322,999.57
94,94,138,0.169722222,-6.905709,997.96
95,95,138,0.171388889,-6.904105,996.36
96,96,138,0.172777778,-6.902735,994.99
97,97,138,0.174166667,-6.900555,992.83
98,98,138,0.176111111,-6.899064,991.35
99,99,138,0.1775,-6.898052,990.34
100,100,138,0.178888889,-6.896273,988.58
101,101,138,0.180277778,-6.894918,987.24
102,102,138,0.181944444,-6.894456,986.79
103,103,138,0.183611111,-6.894068,986.41
104,104,138,0.185,-6.892858,985.21
105,105,138,0.186666667,-6.891627,984
106,106,138,0.188333333,-6.889793,982.2
107,107,138,0.19,-6.887548,980
108,108,138,0.192222222,-6.886545,979.01
109,109,138,0.193888889,-6.8846,977.11
110,110,138,0.195833333,-6.884816,977.32
111,111,138,0.1975,-6.883904,976.43
112,112,138,0.199166667,-6.88297,975.52
113,113,138,0.200833333,-6.881853,974.43
114,114,138,0.2025,-6.881199,973.79
115,115,138,0.203888889,-6.878341,971.01
116,116,138,0.205277778,-6.877885,970.57
117,117,138,0.206666667,-6.877534,970.23
118,118,138,0.208333333,-6.876847,969.56
119,119,138,0.21,-6.876408,969.14
120,120,138,0.211388889,-6.875044,967.82
121,121,138,0.213055556,-6.87353,966.35
122,122,138,0.214444444,-6.872848,965.69
123,123,138,0.216111111,-6.871278,964.18
124,124,138,0.217777778,-6.869908,962.86
125,125,138,0.219444444,-6.869729,962.69
126,126,138,0.220833333,-6.869796,962.75
127,127,138,0.2225,-6.86878,961.77
128,128,138,0.223888889,-6.867718,960.75
129,129,138,0.225277778,-6.867327,960.38
130,130,138,0.226666667,-6.866197,959.29
131,131,138,0.228055556,-6.865072,958.21
132,132,138,0.229444444,-6.86525,958.39
133,133,138,0.230833333,-6.864392,957.56
134,134,138,0.2325,-6.864371,957.54
135,135,138,0.234444444,-6.863726,956.93
136,136,138,0.236111111,-6.862867,956.1
137,137,138,0.2375,-6.862186,955.45
138,138,138,0.238888889,-6.860722,954.06
139,139,138,0.240277778,-6.860503,953.85
140,140,138,0.242222222,-6.860331,953.68
141,141,138,0.243888889,-6.859329,952.73
142,142,138,0.245555556,-6.859331,952.73
143,143,138,0.246944444,-6.858214,951.67
144,144,138,0.248333333,-6.857199,950.7
145,145,138,0.249722222,-6.856351,949.89
146,146,138,0.251111111,-6.855052,948.66
147,147,138,0.2525,-6.854861,948.48
148,148,138,0.254166667,-6.854113,947.77
149,149,138,0.255833333,-6.852942,946.66
150,150,138,0.257777778,-6.851617,945.41
151,151,138,0.259166667,-6.851061,944.88
152,152,138,0.260555556,-6.850832,944.67
153,153,138,0.261944444,-6.850004,943.88
154,154,138,0.263611111,-6.848036,942.03
155,155,138,0.265555556,-6.847225,941.27
156,156,138,0.267222222,-6.846015,940.13
157,157,138,0.268611111,-6.845798,939.92
158,158,138,0.270277778,-6.845741,939.87
159,159,138,0.271666667,-6.845629,939.76
160,160,138,0.273333333,-6.84441,938.62
161,161,138,0.275,-6.843884,938.13
162,162,138,0.276666667,-6.843684,937.94
163,163,138,0.278055556,-6.842758,937.07
164,164,138,0.279444444,-6.84182,936.19
165,165,138,0.280833333,-6.840627,935.08
166,166,138,0.2825,-6.839824,934.32
167,167,138,0.284166667,-6.839768,934.27
168,168,138,0.285555556,-6.839599,934.11
169,169,138,0.287222222,-6.838518,933.11
170,170,138,0.288888889,-6.838482,933.07
171,171,139,0.290277778,-6.837775,932.41
172,172,139,0.291944444,-6.837588,932.24
173,173,139,0.294166667,-6.836433,931.16
174,174,139,0.295833333,-6.835974,930.73
175,175,139,0.2975,-6.834526,929.39
176,176,139,0.298888889,-6.832974,927.95
177,177,139,0.300555556,-6.833401,928.34
178,178,139,0.301944444,-6.8331,928.06
179,179,139,0.303333333,-6.832392,927.41
180,180,139,0.304722222,-6.832652,927.65
181,181,139,0.306388889,-6.832297,927.32
182,182,139,0.308055556,-6.832656,927.65
183,183,139,0.309444444,-6.831699,926.76
184,184,139,0.311111111,-6.831689,926.75
185,185,139,0.312777778,-6.83048,925.64
186,186,139,0.314166667,-6.829432,924.67
187,187,139,0.315833333,-6.828058,923.4
188,188,139,0.317222222,-6.828547,923.85
189,189,139,0.318611111,-6.828149,923.48
190,190,139,0.320555556,-6.827428,922.81
191,191,139,0.3225,-6.826469,921.93
192,192,139,0.324444444,-6.82548,921.02
193,193,139,0.326666667,-6.824063,919.71
194,194,139,0.328055556,-6.823656,919.34
195,195,139,0.33,-6.824246,919.88
196,196,139,0.331388889,-6.824068,919.72
197,197,139,0.332777778,-6.824399,920.02
198,198,139,0.334166667,-6.823495,919.19
199,199,139,0.336111111,-6.82336,919.07
200,200,139,0.337777778,-6.822775,918.53
201,201,139,0.339444444,-6.821579,917.43
202,202,139,0.340833333,-6.821561,917.42
203,203,139,0.3425,-6.820622,916.55
204,204,139,0.343888889,-6.820446,916.39
205,205,139,0.345555556,-6.820122,916.1
206,206,139,0.346944444,-6.819704,915.71
207,207,139,0.348611111,-6.819347,915.39
208,208,139,0.35,-6.819257,915.3
209,209,139,0.351666667,-6.81885,914.93
210,210,139,0.353055556,-6.819093,915.15
211,211,139,0.354722222,-6.81849,914.6
212,212,139,0.356111111,-6.818594,914.7
213,213,139,0.357777778,-6.818346,914.47
214,214,139,0.359166667,-6.817581,913.77
215,215,139,0.360555556,-6.817706,913.89
216,216,139,0.361944444,-6.816984,913.23
217,217,139,0.363611111,-6.81657,912.85
218,218,139,0.365555556,-6.815373,911.76
219,219,139,0.367222222,-6.815006,911.42
220,220,139,0.368611111,-6.814918,911.34
221,221,139,0.37,-6.814539,911
222,222,139,0.371388889,-6.813536,910.08
223,223,139,0.373055556,-6.812773,909.39
224,224,139,0.374444444,-6.81277,909.39
225,225,139,0.375833333,-6.811423,908.16
226,226,139,0.377222222,-6.810387,907.22
227,227,139,0.378611111,-6.810044,906.91
228,228,139,0.38,-6.809865,906.75
229,229,139,0.381666667,-6.808991,905.96
230,230,139,0.383333333,-6.808398,905.42
231,231,139,0.384722222,-6.807755,904.84
232,232,139,0.386666667,-6.807977,905.04
233,233,139,0.388333333,-6.807308,904.43
234,234,139,0.389722222,-6.806884,904.05
235,235,139,0.391111111,-6.806494,903.7
236,236,139,0.3925,-6.80525,902.57
237,237,139,0.394166667,-6.804931,902.29
238,238,139,0.395833333,-6.805066,902.41
239,239,139,0.3975,-6.804581,901.97
240,240,139,0.398888889,-6.804816,902.18
241,241,139,0.400277778,-6.805178,902.51
242,242,139,0.401666667,-6.804104,901.54
243,243,139,0.403055556,-6.803808,901.27
244,244,139,0.405,-6.803435,900.94
245,245,139,0.406944444,-6.803401,900.91
246,246,139,0.408333333,-6.802779,900.35
247,247,139,0.410277778,-6.802458,900.06
248,248,139,0.411666667,-6.802425,900.03
249,249,139,0.413055556,-6.802231,899.85
250,250,139,0.414444444,-6.801796,899.46
251,251,139,0.416111111,-6.801576,899.26
252,252,139,0.4175,-6.800861,898.62
253,253,139,0.418888889,-6.800151,897.98
254,254,139,0.420277778,-6.799639,897.52
255,255,139,0.4225,-6.799662,897.54
256,256,139,0.424166667,-6.799366,897.28
257,257,139,0.425833333,-6.798863,896.83
258,258,139,0.427222222,-6.798341,896.36
259,259,139,0.428611111,-6.798011,896.06
260,260,139,0.430555556,-6.797258,895.39
261,261,139,0.431944444,-6.796451,894.67
262,262,139,0.433888889,-6.796093,894.35
263,263,139,0.435277778,-6.795494,893.81
264,264,139,0.436666667,-6.795254,893.6
265,265,139,0.438055556,-6.794687,893.09
266,266,139,0.439444444,-6.794862,893.25
267,267,139,0.441111111,-6.794706,893.11
268,268,139,0.4425,-6.79494,893.32
269,269,139,0.444166667,-6.794124,892.59
270,270,139,0.445555556,-6.793425,891.96
271,271,139,0.447222222,-6.793436,891.97
272,272,139,0.448611111,-6.793097,891.67
273,273,139,0.45,-6.793407,891.95
274,274,139,0.451388889,-6.792918,891.51
275,275,139,0.452777778,-6.792547,891.18
276,276,139,0.454166667,-6.792103,890.78
277,277,139,0.455833333,-6.791998,890.69
278,278,139,0.457777778,-6.791614,890.35
279,279,139,0.459166667,-6.79239,891.04
280,280,139,0.460555556,-6.791576,890.32
281,281,139,0.461944444,-6.791453,890.21
282,282,139,0.463333333,-6.79116,889.95
283,283,139,0.465,-6.791367,890.13
284,284,139,0.466388889,-6.790669,889.51
285,285,139,0.467777778,-6.790321,889.2
286,286,139,0.468888889,-6.789359,888.34
287,287,139,0.470277778,-6.789692,888.64
288,288,139,0.471666667,-6.788751,887.8
289,289,139,0.473611111,-6.788992,888.02
290,290,139,0.475,-6.788506,887.59
291,291,139,0.476388889,-6.788154,887.27
292,292,139,0.478333333,-6.788796,887.84
293,293,139,0.48,-6.788231,887.34
294,294,139,0.481388889,-6.78781,886.97
295,295,139,0.483055556,-6.787952,887.09
296,296,139,0.484444444,-6.787677,886.85
297,297,139,0.485833333,-6.786848,886.12
298,298,139,0.488055556,-6.786629,885.92
299,299,139,0.489444444,-6.786744,886.02
300,300,139,0.491388889,-6.785831,885.22
301,301,139,0.493055556,-6.786104,885.46
302,302,139,0.494444444,-6.786029,885.39
303,303,139,0.496111111,-6.785751,885.14
304,304,139,0.4975,-6.786225,885.56
305,305,139,0.499166667,-6.786476,885.79
306,306,139,0.500555556,-6.786096,885.45
307,307,139,0.501944444,-6.785605,885.02
308,308,139,0.503333333,-6.78512,884.59
309,309,139,0.504722222,-6.784603,884.13
310,310,139,0.506111111,-6.78424,883.81
311,311,139,0.507777778,-6.783722,883.35
312,312,139,0.509166667,-6.784478,884.02
313,313,139,0.510833333,-6.783176,882.87
314,314,139,0.512222222,-6.783169,882.86
315,315,139,0.513888889,-6.782566,882.33
316,316,139,0.515277778,-6.782439,882.22
317,317,139,0.516944444,-6.782911,882.63
318,318,139,0.518333333,-6.782955,882.67
319,319,139,0.52,-6.782435,882.21
320,320,139,0.521388889,-6.782564,882.33
321,321,139,0.523055556,-6.781926,881.77
322,322,139,0.524444444,-6.782211,882.02
323,323,139,0.525833333,-6.78241,882.19
324,324,139,0.5275,-6.783007,882.72
325,325,139,0.528888889,-6.782654,882.41
326,326,139,0.530277778,-6.781086,881.02
327,327,139,0.531944444,-6.780603,880.6
328,328,139,0.533333333,-6.780287,880.32
329,329,139,0.535,-6.780057,880.12
330,330,139,0.536388889,-6.779482,879.61
331,331,139,0.537777778,-6.778716,878.94
332,332,139,0.539166667,-6.778761,878.98
333,333,139,0.540555556,-6.778117,878.41
334,334,139,0.542222222,-6.778713,878.94
335,335,139,0.543611111,-6.778284,878.56
336,336,139,0.545277778,-6.777485,877.86
337,337,139,0.546666667,-6.777538,877.9
338,338,139,0.548611111,-6.777356,877.74
339,339,139,0.55,-6.776971,877.41
340,340,139,0.551666667,-6.776355,876.87
341,341,139,0.553055556,-6.776221,876.75
342,342,139,0.555,-6.775709,876.3
343,343,139,0.556388889,-6.775779,876.36
344,344,139,0.557777778,-6.775816,876.39
345,345,139,0.559166667,-6.775919,876.48
346,346,139,0.560555556,-6.775576,876.18
347,347,139,0.561944444,-6.775582,876.19
348,348,139,0.563333333,-6.775489,876.11
349,349,139,0.564722222,-6.775805,876.38
350,350,139,0.566111111,-6.775218,875.87
351,351,139,0.5675,-6.775513,876.13
352,352,139,0.569166667,-6.774975,875.66
353,353,139,0.570555556,-6.774731,875.44
354,354,139,0.572222222,-6.775147,875.81
355,355,139,0.573888889,-6.775169,875.83
356,356,139,0.575277778,-6.774488,875.23
357,357,139,0.576666667,-6.774483,875.23
358,358,139,0.578333333,-6.774568,875.3
359,359,139,0.58,-6.773735,874.57
360,360,139,0.581388889,-6.7742,874.98
361,361,139,0.582777778,-6.77286,873.81
362,362,139,0.584444444,-6.772379,873.39
363,363,139,0.585833333,-6.772419,873.42
364,364,139,0.587777778,-6.77246,873.46
365,365,139,0.589444444,-6.772665,873.64
366,366,139,0.590833333,-6.77281,873.76
367,367,139,0.5925,-6.772686,873.66
368,368,139,0.594166667,-6.772689,873.66
369,369,139,0.595555556,-6.772624,873.6
370,370,139,0.596944444,-6.773188,874.09
371,371,139,0.598333333,-6.772976,873.91
372,372,139,0.6,-6.773331,874.22
373,373,139,0.601388889,-6.773443,874.32
374,374,139,0.602777778,-6.773345,874.23
375,375,139,0.604166667,-6.773735,874.57
376,376,139,0.605833333,-6.773292,874.18
377,377,139,0.607777778,-6.772537,873.53
378,378,139,0.609444444,-6.772053,873.1
379,379,139,0.611111111,-6.771128,872.3
380,380,139,0.612777778,-6.770813,872.02
381,381,139,0.614166667,-6.771045,872.22
382,382,139,0.615833333,-6.770434,871.69
383,383,139,0.617222222,-6.770589,871.83
384,384,139,0.619166667,-6.769679,871.03
385,385,139,0.620555556,-6.768695,870.18
386,386,139,0.622222222,-6.768855,870.31
387,387,139,0.623611111,-6.768334,869.86
388,388,139,0.625277778,-6.768625,870.11
389,389,139,0.626666667,-6.768423,869.94
390,390,139,0.628611111,-6.768695,870.18
391,391,139,0.63,-6.768992,870.43
392,392,139,0.631944444,-6.768334,869.86
393,393,139,0.633333333,-6.767653,869.27
394,394,139,0.635555556,-6.76835,869.88
395,395,139,0.636944444,-6.768491,870
396,396,139,0.638333333,-6.767447,869.09
397,397,139,0.639722222,-6.767814,869.41
398,398,139,0.641111111,-6.767865,869.45
399,399,139,0.643055556,-6.767358,869.01
400,400,139,0.645,-6.766697,868.44
401,401,139,0.646666667,-6.766307,868.1
402,402,139,0.648333333,-6.766663,868.41
403,403,139,0.649722222,-6.765728,867.6
404,404,139,0.651388889,-6.765903,867.75
405,405,139,0.653055556,-6.765857,867.71
406,406,139,0.654444444,-6.765469,867.37
407,407,139,0.656111111,-6.765279,867.21
408,408,139,0.6575,-6.765155,867.1
409,409,139,0.658888889,-6.765259,867.19
410,410,139,0.660277778,-6.764723,866.73
411,411,139,0.661944444,-6.764313,866.37
412,412,139,0.663333333,-6.763659,865.8
413,413,139,0.665,-6.76262,864.91
414,414,139,0.666388889,-6.7631,865.32
415,415,139,0.667777778,-6.762964,865.2
416,416,139,0.669166667,-6.76266,864.94
417,417,139,0.670555556,-6.762968,865.21
418,418,139,0.672222222,-6.763595,865.75
419,419,139,0.673888889,-6.762622,864.91
420,420,139,0.675277778,-6.761764,864.17
421,421,139,0.676666667,-6.761781,864.18
422,422,139,0.678055556,-6.761749,864.15
423,423,139,0.680277778,-6.761201,863.68
424,424,139,0.681666667,-6.761432,863.88
425,425,139,0.683055556,-6.761573,864
426,426,139,0.684722222,-6.761604,864.03
427,427,139,0.686111111,-6.761664,864.08
428,428,139,0.6875,-6.76121,863.69
429,429,139,0.688888889,-6.761011,863.51
430,430,139,0.690555556,-6.760627,863.18
431,431,139,0.691944444,-6.760444,863.03
432,432,139,0.693888889,-6.760755,863.29
433,433,139,0.695277778,-6.760751,863.29
434,434,139,0.696666667,-6.76136,863.82
435,435,139,0.698055556,-6.761228,863.7
436,436,139,0.699444444,-6.761344,863.8
437,437,139,0.701111111,-6.761281,863.75
438,438,139,0.7025,-6.76095,863.46
439,439,139,0.704166667,-6.760412,863
440,440,139,0.705555556,-6.760146,862.77
441,441,139,0.706944444,-6.759499,862.21
442,442,139,0.708611111,-6.759383,862.11
443,443,139,0.71,-6.759293,862.03
444,444,139,0.711388889,-6.759326,862.06
445,445,139,0.712777778,-6.758634,861.46
446,446,139,0.714444444,-6.758391,861.26
447,447,139,0.715833333,-6.758555,861.4
448,448,139,0.717777778,-6.758519,861.37
449,449,139,0.719444444,-6.758879,861.68
450,450,139,0.720555556,-6.758401,861.26
451,451,139,0.721944444,-6.758203,861.09
452,452,139,0.723333333,-6.757928,860.86
453,453,139,0.725,-6.758168,861.06
454,454,139,0.726666667,-6.757806,860.75
455,455,139,0.728055556,-6.757626,860.6
456,456,139,0.729444444,-6.757481,860.47
457,457,139,0.730833333,-6.757969,860.89
458,458,139,0.732777778,-6.757763,860.71
459,459,139,0.735,-6.758148,861.05
460,460,139,0.736944444,-6.757589,860.56
461,461,139,0.738611111,-6.757222,860.25
462,462,139,0.740555556,-6.757006,860.06
463,463,139,0.741944444,-6.756801,859.89
464,464,139,0.743333333,-6.756543,859.67
465,465,139,0.744722222,-6.756605,859.72
466,466,139,0.746388889,-6.756579,859.7
467,467,139,0.748055556,-6.756602,859.72
468,468,139,0.749444444,-6.756789,859.88
469,469,139,0.750833333,-6.756881,859.96
470,470,139,0.752222222,-6.756519,859.64
471,471,139,0.754166667,-6.756379,859.52
472,472,139,0.755555556,-6.756592,859.71
473,473,139,0.756944444,-6.756338,859.49
474,474,139,0.758333333,-6.755861,859.08
475,475,139,0.759722222,-6.756,859.2
476,476,139,0.761111111,-6.755565,858.82
477,477,139,0.762777778,-6.75557,858.83
478,478,139,0.764166667,-6.755446,858.72
479,479,139,0.765833333,-6.755022,858.36
480,480,139,0.767222222,-6.755687,858.93
481,481,139,0.768611111,-6.756174,859.35
482,482,139,0.77,-6.756658,859.76
483,483,139,0.771388889,-6.756842,859.92
484,484,139,0.772777778,-6.756769,859.86
485,485,139,0.774722222,-6.756414,859.55
486,486,139,0.776111111,-6.756884,859.96
487,487,139,0.7775,-6.75736,860.37
488,488,139,0.778888889,-6.756648,859.76
489,489,139,0.780277778,-6.756137,859.32
490,490,139,0.781666667,-6.756508,859.64
491,491,139,0.783333333,-6.756465,859.6
492,492,139,0.784722222,-6.756031,859.23
493,493,139,0.786111111,-6.755365,858.65
494,494,139,0.7875,-6.755121,858.44
495,495,139,0.789166667,-6.755217,858.53
496,496,139,0.790833333,-6.754968,858.31
497,497,139,0.792222222,-6.754998,858.34
498,498,139,0.793611111,-6.754359,857.79
499,499,139,0.795555556,-6.754089,857.56
500,500,139,0.796944444,-6.754019,857.5
501,501,139,0.798333333,-6.754023,857.5
502,502,140,0.8,-6.753889,857.39
503,503,140,0.801944444,-6.753537,857.08
504,504,140,0.803333333,-6.753901,857.4
505,505,140,0.804722222,-6.753568,857.11
506,506,140,0.806111111,-6.753455,857.01
507,507,140,0.807777778,-6.753324,856.9
508,508,140,0.809444444,-6.753165,856.77
509,509,140,0.811111111,-6.7527,856.37
510,510,140,0.8125,-6.752207,855.95
511,511,140,0.813888889,-6.751932,855.71
512,512,140,0.815277778,-6.752092,855.85
513,513,140,0.816944444,-6.752007,855.77
514,514,140,0.818333333,-6.751666,855.48
515,515,140,0.819722222,-6.751537,855.37
516,516,140,0.821111111,-6.751694,855.51
517,517,140,0.8225,-6.75176,855.56
518,518,140,0.823888889,-6.751687,855.5
519,519,140,0.825833333,-6.752224,855.96
520,520,140,0.827222222,-6.752014,855.78
521,521,140,0.829166667,-6.752003,855.77
522,522,140,0.830555556,-6.752455,856.16
523,523,140,0.831944444,-6.752441,856.15
524,524,140,0.833333333,-6.752212,855.95
525,525,140,0.835,-6.751997,855.77
526,526,140,0.836388889,-6.752095,855.85
527,527,140,0.837777778,-6.752063,855.82
528,528,140,0.839166667,-6.751738,855.54
529,529,140,0.840555556,-6.752379,856.09
530,530,140,0.842222222,-6.752538,856.23
531,531,140,0.843611111,-6.752485,856.18
532,532,140,0.845277778,-6.751493,855.33
533,533,140,0.846666667,-6.751713,855.52
534,534,140,0.848333333,-6.751242,855.12
535,535,140,0.85,-6.751084,854.99
536,536,140,0.851944444,-6.750767,854.71
537,537,140,0.853055556,-6.749953,854.02
538,538,140,0.854722222,-6.75007,854.12
539,539,140,0.856111111,-6.749253,853.42
540,540,140,0.8575,-6.749612,853.73
541,541,140,0.858888889,-6.749625,853.74
542,542,140,0.860277778,-6.749447,853.59
543,543,140,0.861666667,-6.749138,853.32
544,544,140,0.862777778,-6.749168,853.35
545,545,140,0.863888889,-6.749553,853.68
546,546,140,0.865277778,-6.750011,854.07
547,547,140,0.866666667,-6.749944,854.01
548,548,140,0.868055556,-6.749551,853.68
549,549,140,0.869722222,-6.749037,853.24
550,550,140,0.871111111,-6.748662,852.92
551,551,140,0.8725,-6.749178,853.36
552,552,140,0.873888889,-6.74829,852.6
553,553,140,0.875277778,-6.748529,852.8
554,554,140,0.876666667,-6.748485,852.77
555,555,140,0.878055556,-6.747955,852.31
556,556,140,0.879444444,-6.74849,852.77
557,557,140,0.880833333,-6.748226,852.55
558,558,140,0.882222222,-6.747962,852.32
559,559,140,0.883611111,-6.74791,852.28
560,560,140,0.885,-6.748141,852.47
561,561,140,0.887222222,-6.748165,852.49
562,562,140,0.888611111,-6.748142,852.47
563,563,140,0.89,-6.748065,852.41
564,564,140,0.891388889,-6.747784,852.17
565,565,140,0.892777778,-6.747712,852.11
566,566,140,0.894166667,-6.747383,851.83
567,567,140,0.895833333,-6.747661,852.06
568,568,140,0.897222222,-6.747276,851.74
569,569,140,0.898611111,-6.747304,851.76
570,570,140,0.9,-6.747113,851.6
571,571,140,0.901944444,-6.746996,851.5
572,572,140,0.903333333,-6.747009,851.51
573,573,140,0.904722222,-6.74716,851.64
574,574,140,0.906111111,-6.746983,851.49
575,575,140,0.907777778,-6.747047,851.54
576,576,140,0.909166667,-6.746436,851.02
577,577,140,0.910555556,-6.746017,850.66
578,578,140,0.911944444,-6.745688,850.38
579,579,140,0.913333333,-6.745608,850.32
580,580,140,0.914722222,-6.745227,849.99
581,581,140,0.916111111,-6.745156,849.93
582,582,140,0.9175,-6.745128,849.91
583,583,140,0.918888889,-6.744998,849.8
584,584,140,0.920277778,-6.744498,849.37
585,585,140,0.921944444,-6.744558,849.42
586,586,140,0.923333333,-6.744162,849.09
587,587,140,0.924722222,-6.743817,848.79
588,588,140,0.926111111,-6.743708,848.7
589,589,140,0.9275,-6.74471,849.55
590,590,140,0.929166667,-6.744254,849.17
591,591,140,0.930555556,-6.743729,848.72
592,592,140,0.931944444,-6.743279,848.34
593,593,140,0.933055556,-6.74336,848.41
594,594,140,0.934444444,-6.743728,848.72
595,595,140,0.936388889,-6.743599,848.61
596,596,140,0.937777778,-6.744165,849.09
597,597,140,0.939444444,-6.743416,848.45
598,598,140,0.941388889,-6.744181,849.1
599,599,140,0.942777778,-6.742931,848.04
600,600,140,0.944166667,-6.742561,847.73
601,601,140,0.945555556,-6.742581,847.75
602,602,140,0.946944444,-6.742832,847.96
603,603,140,0.948888889,-6.742253,847.47
604,604,140,0.950555556,-6.742764,847.9
605,605,140,0.951944444,-6.7424,847.59
606,606,140,0.953333333,-6.742123,847.36
607,607,140,0.954722222,-6.74192,847.19
608,608,140,0.956111111,-6.742137,847.37
609,609,140,0.9575,-6.741973,847.23
610,610,140,0.959444444,-6.742593,847.76
611,611,140,0.960833333,-6.742735,847.88
612,612,140,0.962222222,-6.743185,848.26
613,613,140,0.963611111,-6.743004,848.1
614,614,140,0.965277778,-6.743034,848.13
615,615,140,0.966666667,-6.742368,847.57
616,616,140,0.968888889,-6.74211,847.35
617,617,140,0.970555556,-6.742326,847.53
618,618,140,0.971944444,-6.741743,847.04
619,619,140,0.973333333,-6.741853,847.13
620,620,140,0.975,-6.741964,847.22
621,621,140,0.976388889,-6.741908,847.18
622,622,140,0.977777778,-6.742287,847.5
623,623,151,0.979166667,-6.742539,847.71
624,624,155,0.980555556,-6.742887,848.01
625,625,155,0.981944444,-6.742273,847.48
626,626,155,0.983611111,-6.742186,847.41
627,627,157,0.985277778,-6.742389,847.58
628,628,159,0.986666667,-6.742901,848.02
629,629,159,0.988888889,-6.742131,847.36
630,630,159,0.991111111,-6.742074,847.32
631,631,160,0.9925,-6.742137,847.37
632,632,160,0.995277778,-6.742174,847.4
633,633,161,0.9975,-6.741889,847.16
634,634,161,0.999444444,-6.741429,846.77
635,635,161,1.002777778,-6.74171,847.01
636,636,161,1.005833333,-6.741774,847.06
637,637,161,1.0075,-6.74174,847.03
638,638,161,1.01,-6.742399,847.59
639,639,161,1.011944444,-6.741067,846.46
640,640,161,1.014166667,-6.741124,846.51
641,641,162,1.017222222,-6.740886,846.31
642,642,163,1.019722222,-6.741368,846.72
643,643,164,1.021666667,-6.741616,846.93
644,644,164,1.023888889,-6.741184,846.56
645,645,164,1.025555556,-6.741271,846.64
646,646,165,1.028888889,-6.740785,846.22
647,647,165,1.030833333,-6.741307,846.67
648,648,166,1.033055556,-6.74162,846.93
649,649,166,1.034722222,-6.74176,847.05
650,650,166,1.036388889,-6.741881,847.15
651,651,166,1.038333333,-6.741479,846.81
652,652,167,1.040277778,-6.741934,847.2
653,653,168,1.042222222,-6.741734,847.03
654,654,168,1.044444444,-6.742003,847.26
655,655,168,1.046944444,-6.741927,847.19
656,656,168,1.048611111,-6.741527,846.85
657,657,168,1.05,-6.741157,846.54
658,658,168,1.052222222,-6.741242,846.61
659,659,169,1.055555556,-6.741282,846.65
660,660,169,1.058055556,-6.741564,846.88
661,661,169,1.060555556,-6.741018,846.42
662,662,169,1.062777778,-6.741139,846.52
663,663,169,1.065277778,-6.740936,846.35
664,664,169,1.068055556,-6.740761,846.2
665,665,169,1.071111111,-6.740514,846
666,666,169,1.075277778,-6.740599,846.07
667,667,169,1.077777778,-6.740467,845.96
668,668,169,1.080277778,-6.740537,846.01
669,669,169,1.082777778,-6.739625,845.24
670,670,169,1.085,-6.740014,845.57
671,671,169,1.088055556,-6.739835,845.42
672,672,169,1.091111111,-6.739758,845.36
673,673,169,1.093055556,-6.739405,845.06
674,674,169,1.094444444,-6.73936,845.02
675,675,169,1.096944444,-6.739625,845.24
676,676,169,1.1,-6.739579,845.2
677,677,169,1.101666667,-6.739725,845.33
678,678,169,1.103333333,-6.739786,845.38
679,679,169,1.105,-6.739921,845.49
680,680,169,1.107777778,-6.740115,845.66
681,681,169,1.11,-6.739962,845.53
682,682,169,1.113055556,-6.739941,845.51
683,683,169,1.115555556,-6.739248,844.93
684,684,169,1.118055556,-6.739571,845.2
685,685,169,1.120277778,-6.739839,845.42
686,686,169,1.121944444,-6.739378,845.03
687,687,169,1.125,-6.739012,844.73
688,688,169,1.1275,-6.738945,844.67
689,689,169,1.130833333,-6.738731,844.49
690,690,169,1.133333333,-6.738497,844.29
691,691,169,1.135555556,-6.738522,844.31
692,692,169,1.138611111,-6.738455,844.26
693,693,169,1.140833333,-6.73797,843.85
694,694,169,1.144166667,-6.737999,843.87
695,695,169,1.146111111,-6.738674,844.44
696,696,169,1.148611111,-6.738809,844.55
697,697,169,1.150555556,-6.738833,844.57
698,698,169,1.153055556,-6.73843,844.23
699,699,169,1.155277778,-6.738452,844.25
700,700,169,1.157222222,-6.738248,844.08
701,701,169,1.159166667,-6.737864,843.76
702,702,169,1.161944444,-6.737717,843.63
703,703,169,1.163611111,-6.737911,843.8
704,704,169,1.166944444,-6.737681,843.6
705,705,169,1.168333333,-6.737248,843.24
706,706,169,1.17,-6.737156,843.16
707,707,169,1.1725,-6.736897,842.94
708,708,169,1.175277778,-6.736905,842.95
709,709,169,1.177222222,-6.736905,842.95
710,710,169,1.179166667,-6.737198,843.19
711,711,169,1.180555556,-6.737665,843.59
712,712,169,1.1825,-6.737382,843.35
713,713,169,1.185277778,-6.736542,842.64
714,714,169,1.187222222,-6.737021,843.05
715,715,169,1.189722222,-6.736955,842.99
716,716,169,1.193055556,-6.736927,842.97
717,717,169,1.195833333,-6.736902,842.95
718,718,169,1.2,-6.736594,842.69
719,719,169,1.203333333,-6.736268,842.41
720,720,169,1.205,-6.736454,842.57
721,721,169,1.206944444,-6.736697,842.77
722,722,169,1.208888889,-6.735669,841.91
723,723,169,1.210833333,-6.735797,842.01
724,724,169,1.213611111,-6.736076,842.25
725,725,169,1.215555556,-6.73551,841.77
726,726,169,1.217777778,-6.73464,841.04
727,727,169,1.220833333,-6.735042,841.38
728,728,169,1.223055556,-6.735121,841.45
729,729,169,1.225555556,-6.734782,841.16
730,730,169,1.227777778,-6.734964,841.31
731,731,169,1.230833333,-6.734966,841.31
732,732,169,1.233055556,-6.734903,841.26
733,733,169,1.236111111,-6.734741,841.13
734,734,169,1.239722222,-6.734922,841.28
735,735,169,1.2425,-6.734713,841.1
736,736,169,1.245,-6.734463,840.89
737,737,169,1.249444444,-6.734324,840.77
738,738,169,1.251666667,-6.734272,840.73
739,739,169,1.254444444,-6.734187,840.66
740,740,169,1.256111111,-6.733525,840.1
741,741,169,1.259166667,-6.733415,840.01
742,742,169,1.261944444,-6.732485,839.23
743,743,169,1.264722222,-6.732595,839.32
744,744,169,1.266111111,-6.732391,839.15
745,745,169,1.268055556,-6.732692,839.4
746,746,169,1.270555556,-6.732712,839.42
747,747,169,1.271944444,-6.732879,839.56
748,748,169,1.274166667,-6.732726,839.43
749,749,169,1.276666667,-6.7332,839.83
750,750,169,1.278333333,-6.732654,839.37
751,751,169,1.281111111,-6.732955,839.62
752,752,169,1.284444444,-6.732571,839.3
753,753,169,1.286388889,-6.732419,839.17
754,754,169,1.288888889,-6.732878,839.56
755,755,169,1.291111111,-6.73288,839.56
756,756,169,1.293888889,-6.732549,839.28
757,757,169,1.296388889,-6.733082,839.73
758,758,169,1.299444444,-6.732699,839.41
759,759,169,1.301111111,-6.732976,839.64
760,760,169,1.303611111,-6.733373,839.98
761,761,169,1.306388889,-6.733254,839.88
762,762,169,1.308611111,-6.733562,840.13
763,763,169,1.309722222,-6.733542,840.12
764,764,169,1.3125,-6.733227,839.85
765,765,169,1.315277778,-6.732861,839.55
766,766,169,1.318055556,-6.732731,839.44
767,767,169,1.32,-6.733011,839.67
768,768,169,1.321944444,-6.733212,839.84
769,769,169,1.324166667,-6.73327,839.89
770,770,169,1.326388889,-6.73295,839.62
771,771,169,1.328611111,-6.73319,839.82
772,772,169,1.331666667,-6.732289,839.07
773,773,169,1.335,-6.732767,839.47
774,774,169,1.337222222,-6.733658,840.22
775,775,169,1.340277778,-6.732564,839.3
776,776,169,1.343611111,-6.732213,839
777,777,169,1.345833333,-6.731944,838.78
778,778,169,1.348888889,-6.731538,838.44
779,779,169,1.351111111,-6.73159,838.48
780,780,169,1.354444444,-6.731694,838.57
781,781,169,1.357222222,-6.731986,838.81
782,782,169,1.36,-6.731776,838.64
783,783,169,1.362777778,-6.731852,838.7
784,784,169,1.365277778,-6.731558,838.45
785,785,169,1.369166667,-6.731197,838.15
786,786,169,1.3725,-6.73125,838.19
787,787,169,1.374722222,-6.730777,837.8
788,788,169,1.376111111,-6.731232,838.18
789,789,169,1.378611111,-6.731155,838.11
790,790,169,1.381111111,-6.731057,838.03
791,791,169,1.384166667,-6.73096,837.95
792,792,169,1.386666667,-6.730813,837.83
793,793,169,1.389166667,-6.730772,837.79
794,794,169,1.391388889,-6.730207,837.32
795,795,169,1.393888889,-6.73033,837.42
796,796,169,1.396666667,-6.73032,837.42
797,797,169,1.4,-6.730171,837.29
798,798,169,1.403055556,-6.730028,837.17
799,799,169,1.405555556,-6.730219,837.33
800,800,169,1.408333333,-6.730091,837.22
801,801,169,1.410833333,-6.730115,837.24
802,802,169,1.412777778,-6.729767,836.95
803,803,169,1.414722222,-6.730243,837.35
804,804,169,1.416388889,-6.730131,837.26
805,805,169,1.419722222,-6.730314,837.41
806,806,169,1.421666667,-6.729881,837.05
807,807,169,1.423888889,-6.730146,837.27
808,808,169,1.427222222,-6.730784,837.8
809,809,169,1.431111111,-6.730861,837.87
810,810,169,1.433055556,-6.730879,837.88
811,811,169,1.436388889,-6.730392,837.48
812,812,169,1.438055556,-6.730276,837.38
813,813,169,1.440833333,-6.730526,837.59
814,814,169,1.443611111,-6.730877,837.88
815,815,169,1.445277778,-6.730593,837.64
816,816,169,1.447777778,-6.730676,837.71
817,817,169,1.449722222,-6.730576,837.63
818,818,169,1.451944444,-6.730578,837.63
819,819,169,1.454444444,-6.730541,837.6
820,820,169,1.456666667,-6.730566,837.62
821,821,169,1.460555556,-6.729991,837.14
822,822,169,1.461944444,-6.730603,837.65
823,823,169,1.463611111,-6.73064,837.68
824,824,169,1.465277778,-6.730563,837.62
825,825,169,1.467777778,-6.730368,837.46
826,826,169,1.469722222,-6.730883,837.89
827,827,169,1.472222222,-6.73061,837.66
828,828,169,1.475,-6.730419,837.5
829,829,169,1.478055556,-6.730784,837.8
830,830,169,1.480555556,-6.730199,837.31
831,831,169,1.484444444,-6.73019,837.31
832,832,169,1.4875,-6.730098,837.23
833,833,169,1.490833333,-6.730064,837.2
834,834,169,1.493055556,-6.729876,837.04
835,835,169,1.494722222,-6.729627,836.84
836,836,169,1.496111111,-6.729929,837.09
837,837,169,1.497777778,-6.730368,837.46
838,838,169,1.500277778,-6.730378,837.46
839,839,169,1.503055556,-6.730908,837.91
840,840,169,1.505555556,-6.730314,837.41
841,841,169,1.508611111,-6.730778,837.8
842,842,169,1.511666667,-6.731134,838.1
843,843,169,1.514444444,-6.730963,837.95
844,844,169,1.516944444,-6.730806,837.82
845,845,169,1.519722222,-6.730509,837.57
846,846,169,1.521944444,-6.731329,838.26
847,847,169,1.524722222,-6.730944,837.94
848,848,169,1.527222222,-6.730336,837.43
849,849,169,1.529722222,-6.730406,837.49
850,850,169,1.532777778,-6.730382,837.47
851,851,169,1.534166667,-6.729933,837.09
852,852,169,1.536666667,-6.730012,837.16
853,853,169,1.538055556,-6.729647,836.85
854,854,169,1.540277778,-6.72935,836.6
855,855,169,1.542777778,-6.728856,836.19
856,856,169,1.545555556,-6.728518,835.91
857,857,169,1.547222222,-6.728739,836.09
858,858,169,1.549444444,-6.728742,836.09
859,859,169,1.552222222,-6.728641,836.01
860,860,169,1.554722222,-6.728439,835.84
861,861,169,1.557222222,-6.728047,835.51
862,862,169,1.56,-6.727712,835.23
863,863,169,1.561388889,-6.727702,835.23
864,864,169,1.563888889,-6.727827,835.33
865,865,169,1.565833333,-6.728093,835.55
866,866,169,1.568611111,-6.728239,835.67
867,867,169,1.570555556,-6.727979,835.46
868,868,169,1.572777778,-6.727769,835.28
869,869,169,1.573888889,-6.727628,835.16
870,870,169,1.575555556,-6.727365,834.94
871,871,170,1.579166667,-6.727345,834.93
872,872,170,1.581944444,-6.727703,835.23
873,873,170,1.583888889,-6.72749,835.05
874,874,170,1.585833333,-6.727517,835.07
875,875,171,1.587777778,-6.72817,835.62
876,876,171,1.589722222,-6.727795,835.3
877,877,171,1.591111111,-6.727464,835.03
878,878,171,1.593611111,-6.727463,835.03
879,879,171,1.595555556,-6.726683,834.38
880,880,171,1.598888889,-6.726313,834.07
881,881,171,1.602777778,-6.726213,833.98
882,882,171,1.604444444,-6.726143,833.92
883,883,171,1.6075,-6.726021,833.82
884,884,171,1.610277778,-6.726659,834.36
885,885,171,1.613333333,-6.726576,834.29
886,886,171,1.616666667,-6.72644,834.17
887,887,171,1.618888889,-6.726081,833.87
888,888,171,1.621666667,-6.725699,833.55
889,889,171,1.624166667,-6.725755,833.6
890,890,171,1.626111111,-6.726128,833.91
891,891,171,1.628333333,-6.726273,834.03
892,892,171,1.63,-6.726353,834.1
893,893,171,1.631666667,-6.725822,833.66
894,894,171,1.634166667,-6.725829,833.66
895,895,171,1.636666667,-6.726305,834.06
896,896,171,1.638888889,-6.72655,834.26
897,897,171,1.641111111,-6.726095,833.88
898,898,171,1.643611111,-6.726125,833.91
899,899,171,1.645555556,-6.726302,834.06
900,900,171,1.647777778,-6.726333,834.08
901,901,171,1.650833333,-6.726398,834.14
902,902,171,1.653333333,-6.726173,833.95
903,903,171,1.656666667,-6.725842,833.67
904,904,171,1.658888889,-6.725866,833.69
905,905,171,1.6625,-6.726183,833.96
906,906,171,1.665,-6.726163,833.94
907,907,171,1.667222222,-6.726491,834.21
908,908,171,1.669444444,-6.726424,834.16
909,909,171,1.6725,-6.726868,834.53
910,910,171,1.674444444,-6.726291,834.05
911,911,171,1.678055556,-6.726053,833.85
912,912,171,1.680555556,-6.725332,833.25
913,913,171,1.684166667,-6.725995,833.8
914,914,171,1.687222222,-6.725875,833.7
915,915,171,1.689166667,-6.725545,833.43
916,916,171,1.690833333,-6.725356,833.27
917,917,171,1.693333333,-6.726152,833.93
918,918,171,1.695555556,-6.725867,833.69
919,919,171,1.698611111,-6.726062,833.86
920,920,171,1.699722222,-6.725661,833.52
921,921,171,1.701666667,-6.725761,833.61
922,922,171,1.704444444,-6.725729,833.58
923,923,171,1.706388889,-6.725897,833.72
924,924,171,1.708611111,-6.725738,833.59
925,925,171,1.710277778,-6.724999,832.97
926,926,171,1.712222222,-6.724586,832.63
927,927,171,1.714722222,-6.724953,832.93
928,928,171,1.716111111,-6.724818,832.82
929,929,171,1.718055556,-6.724482,832.54
930,930,171,1.720833333,-6.724115,832.24
931,931,171,1.723611111,-6.724463,832.52
932,932,171,1.726388889,-6.724425,832.49
933,933,171,1.727777778,-6.724725,832.74
934,934,171,1.730833333,-6.723751,831.93
935,935,171,1.733333333,-6.724198,832.3
936,936,171,1.735555556,-6.724179,832.29
937,937,171,1.738055556,-6.72392,832.07
938,938,171,1.740833333,-6.723927,832.08
939,939,171,1.744166667,-6.724097,832.22
940,940,171,1.746944444,-6.723663,831.86
941,941,171,1.75,-6.72361,831.81
942,942,171,1.751944444,-6.723433,831.67
943,943,171,1.754166667,-6.723425,831.66
944,944,171,1.756666667,-6.723146,831.43
945,945,171,1.759722222,-6.723117,831.4
946,946,171,1.7625,-6.722873,831.2
947,947,171,1.765555556,-6.722481,830.88
948,948,171,1.768333333,-6.722774,831.12
949,949,171,1.771388889,-6.72317,831.45
950,950,171,1.773611111,-6.723365,831.61
951,951,171,1.776111111,-6.723536,831.75
952,952,171,1.778333333,-6.723261,831.52
953,953,171,1.780555556,-6.723297,831.55
954,954,171,1.783611111,-6.722839,831.17
955,955,171,1.785833333,-6.722405,830.81
956,956,171,1.789166667,-6.722066,830.53
957,957,171,1.791111111,-6.722207,830.65
958,958,171,1.794444444,-6.721999,830.48
959,959,171,1.7975,-6.722287,830.72
960,960,171,1.799444444,-6.722516,830.91
961,961,171,1.801111111,-6.722607,830.98
962,962,171,1.804444444,-6.722431,830.83
963,963,171,1.806944444,-6.722649,831.02
964,964,171,1.809722222,-6.722461,830.86
965,965,171,1.812777778,-6.722567,830.95
966,966,171,1.815,-6.722401,830.81
967,967,171,1.816666667,-6.721636,830.17
968,968,171,1.819444444,-6.721825,830.33
969,969,171,1.821388889,-6.722163,830.61
970,970,171,1.823888889,-6.721958,830.44
971,971,171,1.826111111,-6.721868,830.37
972,972,171,1.828333333,-6.721678,830.21
973,973,171,1.830833333,-6.720959,829.61
974,974,171,1.834722222,-6.721297,829.89
975,975,171,1.836944444,-6.720975,829.63
976,976,171,1.839722222,-6.72086,829.53
977,977,171,1.841388889,-6.720834,829.51
978,978,171,1.844166667,-6.721042,829.68
979,979,171,1.847222222,-6.72073,829.42
980,980,171,1.848611111,-6.721189,829.8
981,981,171,1.850555556,-6.721167,829.79
982,982,171,1.853333333,-6.721292,829.89
983,983,171,1.855555556,-6.721439,830.01
984,984,171,1.857222222,-6.721183,829.8
985,985,171,1.859444444,-6.721361,829.95
986,986,171,1.861111111,-6.721506,830.07
987,987,171,1.863055556,-6.721038,829.68
988,988,171,1.866111111,-6.720882,829.55
989,989,171,1.868611111,-6.720882,829.55
990,990,171,1.870833333,-6.720713,829.41
991,991,171,1.873055556,-6.720286,829.05
992,992,171,1.876111111,-6.720752,829.44
993,993,171,1.878611111,-6.720812,829.49
994,994,172,1.880277778,-6.720591,829.31
995,995,172,1.882777778,-6.720506,829.24
996,996,172,1.885833333,-6.720208,828.99
997,997,172,1.888888889,-6.720273,829.04
998,998,172,1.890833333,-6.72039,829.14
999,999,172,1.892777778,-6.720139,828.93
1000,1000,172,1.895277778,-6.720569,829.29
1001,1001,172,1.897777778,-6.720304,829.07
1002,1002,172,1.900277778,-6.720276,829.05
1003,1003,172,1.902777778,-6.720517,829.25
1004,1004,172,1.905,-6.720223,829
1005,1005,172,1.906388889,-6.720487,829.22
1006,1006,172,1.910277778,-6.72026,829.03
1007,1007,172,1.911388889,-6.720646,829.35
1008,1008,172,1.914444444,-6.720695,829.39
1009,1009,172,1.915833333,-6.720368,829.12
1010,1010,172,1.918333333,-6.720381,829.13
1011,1011,172,1.92,-6.72056,829.28
1012,1012,172,1.9225,-6.720596,829.31
1013,1013,172,1.925,-6.720519,829.25
1014,1014,172,1.928055556,-6.720086,828.89
1015,1015,172,1.930277778,-6.719675,828.55
1016,1016,172,1.933333333,-6.719747,828.61
1017,1017,172,1.936666667,-6.719753,828.61
1018,1018,172,1.938333333,-6.72038,829.13
1019,1019,172,1.940555556,-6.720573,829.29
1020,1020,172,1.943333333,-6.720687,829.39
1021,1021,172,1.946388889,-6.720904,829.57
1022,1022,172,1.948611111,-6.721067,829.7
1023,1023,172,1.951111111,-6.721417,829.99
1024,1024,172,1.9525,-6.721207,829.82
1025,1025,172,1.954444444,-6.721141,829.76
1026,1026,172,1.956944444,-6.720876,829.54
1027,1027,172,1.96,-6.721103,829.73
1028,1028,172,1.962222222,-6.720776,829.46
1029,1029,172,1.965277778,-6.720422,829.17
1030,1030,172,1.968055556,-6.72001,828.83
1031,1031,172,1.971111111,-6.7202,828.98
1032,1032,172,1.976111111,-6.720056,828.86
1033,1033,172,1.978055556,-6.720091,828.89
1034,1034,172,1.981111111,-6.720322,829.08
1035,1035,172,1.983333333,-6.720155,828.95
1036,1036,172,1.986111111,-6.719897,828.73
1037,1037,172,1.987777778,-6.719847,828.69
1038,1038,172,1.989444444,-6.71992,828.75
1039,1039,172,1.991944444,-6.719932,828.76
1040,1040,172,1.994166667,-6.719645,828.52
1041,1041,172,1.996944444,-6.719947,828.77
1042,1042,172,1.998333333,-6.719577,828.47
1043,1043,172,2,-6.719653,828.53
1044,1044,172,2.0025,-6.719819,828.67
1045,1045,172,2.005555556,-6.719276,828.22
1046,1046,172,2.008611111,-6.719527,828.43
1047,1047,172,2.011388889,-6.719815,828.66
1048,1048,172,2.014166667,-6.719902,828.74
1049,1049,172,2.015833333,-6.719729,828.59
1050,1050,172,2.017777778,-6.719999,828.82
1051,1051,172,2.021111111,-6.719714,828.58
1052,1052,172,2.023611111,-6.719552,828.45
1053,1053,172,2.026944444,-6.719614,828.5
1054,1054,172,2.028611111,-6.718772,827.8
1055,1055,172,2.031111111,-6.718888,827.9
1056,1056,172,2.033333333,-6.718677,827.72
1057,1057,172,2.035833333,-6.718766,827.8
1058,1058,172,2.038888889,-6.71846,827.54
1059,1059,172,2.041388889,-6.718272,827.39
1060,1060,172,2.043888889,-6.718377,827.47
1061,1061,172,2.046388889,-6.718892,827.9
1062,1062,172,2.048055556,-6.719036,828.02
1063,1063,172,2.050833333,-6.718475,827.55
1064,1064,172,2.053333333,-6.718788,827.81
1065,1065,172,2.056388889,-6.718961,827.96
1066,1066,172,2.058888889,-6.718636,827.69
1067,1067,172,2.061111111,-6.71855,827.62
1068,1068,172,2.063055556,-6.718866,827.88
1069,1069,172,2.066111111,-6.718882,827.89
1070,1070,172,2.068333333,-6.718528,827.6
1071,1071,172,2.07,-6.718431,827.52
1072,1072,172,2.073611111,-6.718714,827.75
1073,1073,172,2.076388889,-6.718277,827.39
1074,1074,172,2.078055556,-6.718788,827.81
1075,1075,172,2.079444444,-6.719021,828.01
1076,1076,172,2.081111111,-6.718853,827.87
1077,1077,172,2.084444444,-6.718713,827.75
1078,1078,172,2.085833333,-6.718586,827.65
1079,1079,172,2.088888889,-6.718753,827.78
1080,1080,172,2.091666667,-6.719233,828.18
1081,1081,172,2.093333333,-6.719052,828.03
1082,1082,172,2.095555556,-6.719387,828.31
1083,1083,172,2.098611111,-6.719205,828.16
1084,1084,172,2.101111111,-6.719552,828.45
1085,1085,172,2.103611111,-6.71899,827.98
1086,1086,172,2.106944444,-6.718883,827.89
1087,1087,172,2.108611111,-6.719179,828.14
1088,1088,172,2.110277778,-6.718635,827.69
1089,1089,172,2.112777778,-6.718594,827.65
1090,1090,172,2.115,-6.719056,828.04
1091,1091,172,2.118055556,-6.71888,827.89
1092,1092,172,2.120833333,-6.718716,827.75
1093,1093,172,2.123055556,-6.719265,828.21
1094,1094,172,2.125833333,-6.718813,827.83
1095,1095,172,2.1275,-6.71871,827.75
1096,1096,172,2.130277778,-6.718305,827.41
1097,1097,172,2.131944444,-6.717813,827.01
1098,1098,172,2.135277778,-6.717623,826.85
1099,1099,172,2.137222222,-6.717636,826.86
1100,1100,172,2.140555556,-6.717556,826.79
1101,1101,172,2.142777778,-6.71743,826.69
1102,1102,172,2.144722222,-6.717068,826.39
1103,1103,172,2.149444444,-6.716133,825.62
1104,1104,172,2.151666667,-6.716304,825.76
1105,1105,172,2.154166667,-6.716162,825.64
1106,1106,172,2.155833333,-6.716053,825.55
1107,1107,172,2.158055556,-6.715915,825.44
1108,1108,172,2.160555556,-6.715685,825.25
1109,1109,172,2.163055556,-6.716343,825.79
1110,1110,172,2.165,-6.716593,826
1111,1111,172,2.166388889,-6.716255,825.72
1112,1112,172,2.168611111,-6.71607,825.57
1113,1113,172,2.171388889,-6.715892,825.42
1114,1114,172,2.175,-6.715837,825.37
1115,1115,172,2.178055556,-6.715287,824.92
1116,1116,172,2.179444444,-6.715054,824.73
1117,1117,172,2.181666667,-6.714558,824.32
1118,1118,172,2.183333333,-6.71462,824.37
1119,1119,172,2.185833333,-6.714456,824.24
1120,1120,172,2.187222222,-6.714371,824.17
1121,1121,172,2.19,-6.714622,824.37
1122,1122,172,2.192777778,-6.714645,824.39
1123,1123,172,2.194444444,-6.714553,824.32
1124,1124,172,2.197222222,-6.714795,824.51
1125,1125,172,2.200277778,-6.714641,824.39
1126,1126,172,2.204444444,-6.714452,824.23
1127,1127,172,2.206944444,-6.714389,824.18
1128,1128,172,2.208333333,-6.714197,824.02
1129,1129,172,2.211388889,-6.714603,824.36
1130,1130,172,2.214444444,-6.714673,824.41
1131,1131,172,2.216944444,-6.714233,824.05
1132,1132,172,2.218611111,-6.714083,823.93
1133,1133,172,2.22,-6.714074,823.92
1134,1134,172,2.222222222,-6.713859,823.74
1135,1135,172,2.224444444,-6.713631,823.56
1136,1136,172,2.226388889,-6.713439,823.4
1137,1137,172,2.227777778,-6.713569,823.5
1138,1138,172,2.230833333,-6.714101,823.94
1139,1139,172,2.233055556,-6.714205,824.03
1140,1140,172,2.235833333,-6.714167,824
1141,1141,172,2.239166667,-6.714175,824
1142,1142,172,2.241666667,-6.714163,823.99
1143,1143,172,2.244444444,-6.713855,823.74
1144,1144,172,2.246388889,-6.713757,823.66
1145,1145,172,2.248611111,-6.71337,823.34
1146,1146,172,2.251388889,-6.713722,823.63
1147,1147,172,2.253888889,-6.713646,823.57
1148,1148,172,2.256944444,-6.71356,823.5
1149,1149,172,2.259166667,-6.713153,823.16
1150,1150,172,2.260833333,-6.713414,823.38
1151,1151,172,2.262777778,-6.713654,823.57
1152,1152,172,2.264722222,-6.71351,823.46
1153,1153,172,2.267777778,-6.713522,823.47
1154,1154,172,2.27,-6.712975,823.02
1155,1155,172,2.272777778,-6.712967,823.01
1156,1156,172,2.275277778,-6.712963,823.01
1157,1157,172,2.277222222,-6.713133,823.15
1158,1158,172,2.280277778,-6.712803,822.87
1159,1159,172,2.282777778,-6.712611,822.72
1160,1160,172,2.286111111,-6.71289,822.95
1161,1161,172,2.288611111,-6.712663,822.76
1162,1162,172,2.290277778,-6.712613,822.72
1163,1163,172,2.293055556,-6.712506,822.63
1164,1164,172,2.295555556,-6.712534,822.65
1165,1165,172,2.2975,-6.713176,823.18
1166,1166,172,2.3,-6.71303,823.06
1167,1167,172,2.303888889,-6.713053,823.08
1168,1168,172,2.306111111,-6.713035,823.06
1169,1169,172,2.307777778,-6.712726,822.81
1170,1170,172,2.31,-6.712802,822.87
1171,1171,172,2.311666667,-6.713056,823.08
1172,1172,172,2.314444444,-6.712913,822.96
1173,1173,172,2.315833333,-6.713052,823.08
1174,1174,172,2.318055556,-6.713197,823.2
1175,1175,172,2.319444444,-6.713089,823.11
1176,1176,172,2.321111111,-6.712952,823
1177,1177,172,2.3225,-6.712641,822.74
1178,1178,172,2.324722222,-6.71275,822.83
1179,1179,172,2.326111111,-6.712959,823
1180,1180,172,2.329722222,-6.713063,823.09
1181,1181,172,2.331666667,-6.712556,822.67
1182,1182,172,2.333888889,-6.712159,822.34
1183,1183,172,2.337222222,-6.712052,822.26
1184,1184,172,2.34,-6.712155,822.34
1185,1185,172,2.3425,-6.712286,822.45
1186,1186,172,2.344166667,-6.712521,822.64
1187,1187,172,2.3475,-6.712612,822.72
1188,1188,172,2.348888889,-6.712727,822.81
1189,1189,172,2.351388889,-6.713223,823.22
1190,1190,172,2.353888889,-6.713093,823.11
1191,1191,172,2.357222222,-6.712307,822.47
1192,1192,172,2.36,-6.712765,822.84
1193,1193,172,2.362777778,-6.712828,822.89
1194,1194,172,2.364444444,-6.71277,822.85
1195,1195,172,2.366666667,-6.712625,822.73
1196,1196,172,2.369166667,-6.712597,822.7
1197,1197,172,2.370833333,-6.71211,822.3
1198,1198,172,2.373055556,-6.71263,822.73
1199,1199,172,2.374722222,-6.712737,822.82
1200,1200,172,2.377777778,-6.712614,822.72
1201,1201,172,2.380277778,-6.712072,822.27
1202,1202,172,2.3825,-6.711918,822.15
1203,1203,172,2.384722222,-6.711541,821.84
1204,1204,172,2.386388889,-6.711714,821.98
1205,1205,172,2.388888889,-6.711678,821.95
1206,1206,172,2.391111111,-6.712132,822.32
1207,1207,172,2.393333333,-6.71209,822.29
1208,1208,172,2.395277778,-6.711982,822.2
1209,1209,172,2.396944444,-6.712304,822.46
1210,1210,172,2.399166667,-6.712279,822.44
1211,1211,172,2.401111111,-6.712518,822.64
1212,1212,172,2.403055556,-6.712882,822.94
1213,1213,172,2.404444444,-6.712668,822.76
1214,1214,172,2.4075,-6.712232,822.4
1215,1215,172,2.409166667,-6.712238,822.41
1216,1216,172,2.411111111,-6.711898,822.13
1217,1217,172,2.412777778,-6.711637,821.92
1218,1218,172,2.415,-6.711622,821.9
1219,1219,172,2.418055556,-6.711466,821.77
1220,1220,172,2.420277778,-6.711336,821.67
1221,1221,172,2.423333333,-6.71226,822.43
1222,1222,172,2.425833333,-6.712432,822.57
1223,1223,172,2.428611111,-6.712442,822.58
1224,1224,172,2.431111111,-6.712324,822.48
1225,1225,172,2.433888889,-6.711993,822.21
1226,1226,172,2.435833333,-6.712314,822.47
1227,1227,172,2.438333333,-6.712127,822.32
1228,1228,172,2.439722222,-6.711843,822.08
1229,1229,172,2.4425,-6.712022,822.23
1230,1230,172,2.444166667,-6.712097,822.29
1231,1231,172,2.446111111,-6.711657,821.93
1232,1232,172,2.449166667,-6.711608,821.89
1233,1233,172,2.4525,-6.711519,821.82
1234,1234,172,2.455833333,-6.711595,821.88
1235,1235,172,2.458055556,-6.710941,821.34
1236,1236,172,2.460555556,-6.710834,821.26
1237,1237,172,2.462222222,-6.710885,821.3
1238,1238,172,2.465277778,-6.711099,821.47
1239,1239,172,2.4675,-6.711079,821.46
1240,1240,172,2.470833333,-6.710875,821.29
1241,1241,172,2.4725,-6.7108,821.23
1242,1242,172,2.474444444,-6.710893,821.3
1243,1243,172,2.475833333,-6.710782,821.21
1244,1244,172,2.478888889,-6.711105,821.48
1245,1245,172,2.480833333,-6.710738,821.18
1246,1246,172,2.483611111,-6.71028,820.8
1247,1247,172,2.486666667,-6.710178,820.72
1248,1248,172,2.489444444,-6.710272,820.79
1249,1249,172,2.491666667,-6.710331,820.84
1250,1250,172,2.493611111,-6.710737,821.18
1251,1251,173,2.496944444,-6.710726,821.17
1252,1252,173,2.500277778,-6.71047,820.96
1253,1253,173,2.503611111,-6.710609,821.07
1254,1254,173,2.505833333,-6.710637,821.09
1255,1255,173,2.509166667,-6.710705,821.15
1256,1256,173,2.511944444,-6.710314,820.83
1257,1257,173,2.514722222,-6.710724,821.16
1258,1258,173,2.518333333,-6.711069,821.45
1259,1259,173,2.520555556,-6.710886,821.3
1260,1260,173,2.523611111,-6.710846,821.27
1261,1261,173,2.526666667,-6.711061,821.44
1262,1262,173,2.529444444,-6.710996,821.39
1263,1263,173,2.531666667,-6.711152,821.52
1264,1264,173,2.533888889,-6.710568,821.04
1265,1265,173,2.536944444,-6.710729,821.17
1266,1266,173,2.538888889,-6.710352,820.86
1267,1267,173,2.542222222,-6.71021,820.74
1268,1268,173,2.544444444,-6.710092,820.65
1269,1269,173,2.547777778,-6.709867,820.46
1270,1270,173,2.549444444,-6.710152,820.7
1271,1271,173,2.553333333,-6.710238,820.77
1272,1272,173,2.556388889,-6.709877,820.47
1273,1273,173,2.559444444,-6.710183,820.72
1274,1274,173,2.5625,-6.710496,820.98
1275,1275,173,2.565,-6.710315,820.83
1276,1276,173,2.568333333,-6.710517,820.99
1277,1277,173,2.571388889,-6.710421,820.92
1278,1278,173,2.574166667,-6.710477,820.96
1279,1279,173,2.576666667,-6.710414,820.91
1280,1280,173,2.579444444,-6.710385,820.89
1281,1281,173,2.581944444,-6.709972,820.55
1282,1282,173,2.584166667,-6.709787,820.4
1283,1283,173,2.5875,-6.709928,820.51
1284,1284,173,2.589444444,-6.71014,820.69
1285,1285,173,2.593333333,-6.709788,820.4
1286,1286,173,2.594722222,-6.709751,820.37
1287,1287,173,2.597222222,-6.70949,820.15
1288,1288,173,2.601111111,-6.709148,819.87
1289,1289,173,2.603611111,-6.709279,819.98
1290,1290,173,2.605833333,-6.709628,820.27
1291,1291,173,2.61,-6.70927,819.97
1292,1292,173,2.612777778,-6.709443,820.11
1293,1293,173,2.614722222,-6.709222,819.93
1294,1294,173,2.618055556,-6.709068,819.81
1295,1295,173,2.621944444,-6.709053,819.79
1296,1296,173,2.624722222,-6.709137,819.86
1297,1297,173,2.6275,-6.709283,819.98
1298,1298,173,2.630277778,-6.708871,819.64
1299,1299,173,2.6325,-6.709042,819.78
1300,1300,173,2.635277778,-6.708755,819.55
1301,1301,173,2.6375,-6.708605,819.43
1302,1302,173,2.64,-6.709324,820.02
1303,1303,173,2.6425,-6.70901,819.76
1304,1304,173,2.645,-6.708682,819.49
1305,1305,173,2.648611111,-6.708771,819.56
1306,1306,173,2.650833333,-6.709364,820.05
1307,1307,173,2.653333333,-6.709391,820.07
1308,1308,173,2.656111111,-6.709538,820.19
1309,1309,173,2.659166667,-6.709119,819.85
1310,1310,173,2.662222222,-6.70926,819.96
1311,1311,173,2.664166667,-6.70931,820
1312,1312,173,2.666388889,-6.709443,820.11
1313,1313,173,2.668888889,-6.708965,819.72
1314,1314,173,2.672222222,-6.709316,820.01
1315,1315,173,2.675833333,-6.709248,819.95
1316,1316,173,2.680833333,-6.709052,819.79
1317,1317,173,2.683611111,-6.708683,819.49
1318,1318,173,2.686111111,-6.708534,819.37
1319,1319,173,2.689722222,-6.708472,819.32
1320,1320,173,2.6925,-6.708573,819.4
1321,1321,173,2.694722222,-6.708392,819.25
1322,1322,173,2.696944444,-6.708506,819.35
1323,1323,173,2.699444444,-6.708664,819.48
1324,1324,173,2.701388889,-6.708303,819.18
1325,1325,173,2.703888889,-6.708783,819.57
1326,1326,173,2.706388889,-6.708913,819.68
1327,1327,173,2.709166667,-6.709125,819.85
1328,1328,173,2.712777778,-6.708535,819.37
1329,1329,173,2.716111111,-6.708468,819.31
1330,1330,173,2.719722222,-6.70818,819.08
1331,1331,173,2.723333333,-6.707848,818.81
1332,1332,173,2.725277778,-6.708474,819.32
1333,1333,173,2.726666667,-6.708501,819.34
1334,1334,173,2.730555556,-6.708339,819.21
1335,1335,173,2.733611111,-6.708512,819.35
1336,1336,173,2.736666667,-6.708867,819.64
1337,1337,173,2.739166667,-6.708762,819.56
1338,1338,173,2.741666667,-6.708887,819.66
1339,1339,173,2.745277778,-6.708592,819.42
1340,1340,173,2.7475,-6.708271,819.15
1341,1341,173,2.750833333,-6.708165,819.07
1342,1342,173,2.753888889,-6.708089,819
1343,1343,173,2.756944444,-6.708026,818.95
1344,1344,173,2.759444444,-6.70821,819.1
1345,1345,173,2.763055556,-6.70766,818.65
1346,1346,173,2.765555556,-6.707556,818.57
1347,1347,173,2.7675,-6.707962,818.9
1348,1348,173,2.769722222,-6.707493,818.52
1349,1349,173,2.7725,-6.707534,818.55
1350,1350,173,2.774444444,-6.707428,818.46
1351,1351,173,2.778055556,-6.707917,818.86
1352,1352,173,2.781388889,-6.707881,818.83
1353,1353,173,2.783888889,-6.707902,818.85
1354,1354,173,2.787222222,-6.708286,819.17
1355,1355,173,2.789444444,-6.708236,819.12
1356,1356,173,2.792777778,-6.7079,818.85
1357,1357,173,2.795,-6.70827,819.15
1358,1358,173,2.798055556,-6.707815,818.78
1359,1359,173,2.801111111,-6.707584,818.59
1360,1360,173,2.804444444,-6.707932,818.88
1361,1361,173,2.807222222,-6.707546,818.56
1362,1362,173,2.811666667,-6.707383,818.43
1363,1363,173,2.814722222,-6.707449,818.48
1364,1364,173,2.818333333,-6.707307,818.36
1365,1365,173,2.822222222,-6.707446,818.48
1366,1366,173,2.825277778,-6.70724,818.31
1367,1367,173,2.827777778,-6.707059,818.16
1368,1368,173,2.830277778,-6.707178,818.26
1369,1369,173,2.833055556,-6.707085,818.18
1370,1370,173,2.835,-6.706956,818.08
1371,1371,173,2.838055556,-6.707101,818.2
1372,1372,173,2.841388889,-6.707174,818.25
1373,1373,173,2.844166667,-6.706833,817.98
1374,1374,173,2.848055556,-6.707179,818.26
1375,1375,173,2.850833333,-6.707336,818.39
1376,1376,173,2.854444444,-6.707355,818.4
1377,1377,173,2.856944444,-6.707588,818.59
1378,1378,173,2.858333333,-6.707354,818.4
1379,1379,173,2.862777778,-6.70676,817.92
1380,1380,173,2.865555556,-6.707341,818.39
1381,1381,173,2.868888889,-6.707144,818.23
1382,1382,173,2.871944444,-6.706515,817.72
1383,1383,173,2.875,-6.706822,817.97
1384,1384,173,2.878611111,-6.706776,817.93
1385,1385,173,2.88,-6.706341,817.57
1386,1386,173,2.884722222,-6.706005,817.3
1387,1387,173,2.886944444,-6.706643,817.82
1388,1388,173,2.889444444,-6.706377,817.6
1389,1389,173,2.8925,-6.706699,817.87
1390,1390,173,2.894722222,-6.706331,817.57
1391,1391,173,2.898888889,-6.706343,817.58
1392,1392,173,2.901666667,-6.70663,817.81
1393,1393,173,2.904722222,-6.707192,818.27
1394,1394,173,2.9075,-6.707299,818.36
1395,1395,173,2.909444444,-6.706928,818.05
1396,1396,173,2.911388889,-6.706605,817.79
1397,1397,173,2.915555556,-6.706504,817.71
1398,1398,173,2.920555556,-6.706293,817.53
1399,1399,173,2.924166667,-6.706288,817.53
1400,1400,173,2.926944444,-6.706505,817.71
1401,1401,173,2.929444444,-6.70669,817.86
1402,1402,173,2.932777778,-6.706571,817.76
1403,1403,173,2.935,-6.706385,817.61
1404,1404,173,2.937777778,-6.706637,817.82
1405,1405,173,2.940555556,-6.706805,817.95
1406,1406,173,2.943888889,-6.70628,817.52
1407,1407,173,2.9475,-6.706159,817.42
1408,1408,173,2.949722222,-6.706253,817.5
1409,1409,173,2.9525,-6.706276,817.52
1410,1410,173,2.955833333,-6.705914,817.22
1411,1411,173,2.958888889,-6.705847,817.17
1412,1412,173,2.9625,-6.705819,817.15
1413,1413,173,2.965555556,-6.705726,817.07
1414,1414,173,2.968888889,-6.705411,816.81
1415,1415,173,2.972777778,-6.705541,816.92
1416,1416,173,2.976111111,-6.70551,816.89
1417,1417,173,2.978333333,-6.705624,816.99
1418,1418,173,2.981666667,-6.705768,817.11
1419,1419,173,2.984444444,-6.705692,817.04
1420,1420,173,2.986388889,-6.705493,816.88
1421,1421,173,2.988611111,-6.7056,816.97
1422,1422,173,2.991111111,-6.705789,817.12
1423,1423,173,2.993888889,-6.705538,816.92
1424,1424,173,2.996111111,-6.705461,816.85
1425,1425,173,2.998333333,-6.705457,816.85
1426,1426,173,3.000833333,-6.70572,817.07
1427,1427,173,3.0025,-6.705736,817.08
1428,1428,173,3.005277778,-6.705432,816.83
1429,1429,173,3.008333333,-6.705074,816.54
1430,1430,173,3.012222222,-6.705674,817.03
1431,1431,173,3.015,-6.70554,816.92
1432,1432,173,3.016666667,-6.705641,817
1433,1433,173,3.019166667,-6.705938,817.24
1434,1434,173,3.0225,-6.70594,817.25
1435,1435,173,3.025277778,-6.706023,817.31
1436,1436,173,3.028888889,-6.706057,817.34
1437,1437,173,3.031666667,-6.706463,817.67
1438,1438,173,3.035,-6.706459,817.67
1439,1439,173,3.0375,-6.706069,817.35
1440,1440,173,3.039722222,-6.705792,817.12
1441,1441,173,3.0425,-6.705805,817.14
1442,1442,173,3.044722222,-6.706265,817.51
1443,1443,173,3.046666667,-6.705562,816.94
1444,1444,173,3.052222222,-6.705674,817.03
1445,1445,173,3.055277778,-6.705511,816.9
1446,1446,173,3.058888889,-6.70589,817.21
1447,1447,173,3.061944444,-6.705961,817.26
1448,1448,173,3.065,-6.705991,817.29
1449,1449,173,3.067777778,-6.706199,817.46
1450,1450,173,3.069722222,-6.706393,817.62
1451,1451,173,3.0725,-6.706549,817.74
1452,1452,173,3.075555556,-6.705947,817.25
1453,1453,173,3.079166667,-6.705609,816.98
1454,1454,173,3.081666667,-6.705671,817.03
1455,1455,173,3.084444444,-6.705553,816.93
1456,1456,173,3.088333333,-6.705251,816.68
1457,1457,173,3.091388889,-6.705078,816.54
1458,1458,173,3.093055556,-6.705549,816.93
1459,1459,173,3.095833333,-6.705581,816.95
1460,1460,173,3.098611111,-6.704902,816.4
1461,1461,173,3.102222222,-6.705155,816.6
1462,1462,173,3.105833333,-6.705044,816.51
1463,1463,173,3.109166667,-6.70535,816.76
1464,1464,173,3.111944444,-6.704792,816.31
1465,1465,173,3.114166667,-6.705168,816.62
1466,1466,173,3.116666667,-6.705395,816.8
1467,1467,173,3.12,-6.705675,817.03
1468,1468,173,3.123333333,-6.705433,816.83
1469,1469,173,3.126111111,-6.705664,817.02
1470,1470,173,3.130277778,-6.705451,816.85
1471,1471,173,3.1325,-6.70515,816.6
1472,1472,173,3.134444444,-6.704942,816.43
1473,1473,173,3.137222222,-6.704843,816.35
1474,1474,173,3.140555556,-6.704892,816.39
1475,1475,173,3.143055556,-6.704817,816.33
1476,1476,173,3.146666667,-6.704727,816.26
1477,1477,173,3.149166667,-6.704747,816.27
1478,1478,173,3.151111111,-6.704729,816.26
1479,1479,173,3.153333333,-6.704953,816.44
1480,1480,173,3.155833333,-6.705004,816.48
1481,1481,173,3.159444444,-6.704965,816.45
1482,1482,173,3.161944444,-6.70503,816.5
1483,1483,173,3.163611111,-6.705251,816.68
1484,1484,173,3.166388889,-6.70524,816.67
1485,1485,173,3.169166667,-6.704416,816
1486,1486,173,3.170555556,-6.704755,816.28
1487,1487,173,3.173888889,-6.704583,816.14
1488,1488,173,3.176666667,-6.704798,816.31
1489,1489,173,3.179722222,-6.704529,816.09
1490,1490,173,3.1825,-6.7044,815.99
1491,1491,173,3.186666667,-6.70451,816.08
1492,1492,173,3.189444444,-6.704232,815.85
1493,1493,173,3.191666667,-6.704639,816.18
1494,1494,173,3.193333333,-6.704626,816.17
1495,1495,173,3.195833333,-6.704502,816.07
1496,1496,173,3.198611111,-6.704531,816.1
1497,1497,173,3.200833333,-6.704271,815.88
1498,1498,173,3.203888889,-6.704084,815.73
1499,1499,173,3.205833333,-6.704492,816.06
1500,1500,173,3.208055556,-6.704307,815.91
1501,1501,173,3.210833333,-6.704233,815.85
1502,1502,173,3.213333333,-6.704434,816.02
1503,1503,173,3.215,-6.705134,816.59
1504,1504,173,3.219166667,-6.705292,816.72
1505,1505,173,3.221388889,-6.705262,816.69
1506,1506,173,3.224166667,-6.705282,816.71
1507,1507,173,3.228055556,-6.705427,816.83
1508,1508,173,3.231111111,-6.705111,816.57
1509,1509,173,3.233611111,-6.705437,816.83
1510,1510,173,3.235833333,-6.705676,817.03
1511,1511,173,3.238333333,-6.705425,816.83
1512,1512,173,3.242222222,-6.705235,816.67
1513,1513,173,3.244166667,-6.705402,816.81
1514,1514,173,3.248611111,-6.705579,816.95
1515,1515,173,3.252222222,-6.705527,816.91
1516,1516,173,3.255277778,-6.70534,816.76
1517,1517,173,3.256944444,-6.705676,817.03
1518,1518,173,3.259722222,-6.70557,816.94
1519,1519,173,3.263333333,-6.705445,816.84
1520,1520,173,3.2675,-6.705059,816.53
1521,1521,173,3.270833333,-6.705309,816.73
1522,1522,173,3.273611111,-6.705069,816.53
1523,1523,173,3.278055556,-6.705499,816.89
1524,1524,173,3.2825,-6.70563,816.99
1525,1525,173,3.285,-6.705897,817.21
1526,1526,173,3.287777778,-6.705841,817.16
1527,1527,173,3.289444444,-6.706027,817.32
1528,1528,173,3.2925,-6.706095,817.37
1529,1529,173,3.295277778,-6.705997,817.29
1530,1530,173,3.299166667,-6.706001,817.3
1531,1531,173,3.302222222,-6.705898,817.21
1532,1532,173,3.304722222,-6.706069,817.35
1533,1533,173,3.308888889,-6.70567,817.03
1534,1534,173,3.310277778,-6.705523,816.91
1535,1535,173,3.312222222,-6.705713,817.06
1536,1536,173,3.315833333,-6.705624,816.99
1537,1537,173,3.318888889,-6.705481,816.87
1538,1538,173,3.321944444,-6.705274,816.7
1539,1539,173,3.324722222,-6.705374,816.78
1540,1540,173,3.328333333,-6.705669,817.02
1541,1541,173,3.330555556,-6.705718,817.06
1542,1542,173,3.331666667,-6.705591,816.96
1543,1543,173,3.335,-6.705448,816.84
1544,1544,173,3.338055556,-6.705598,816.97
1545,1545,173,3.341388889,-6.705068,816.53
1546,1546,173,3.344444444,-6.704892,816.39
1547,1547,173,3.348333333,-6.705114,816.57
1548,1548,173,3.350833333,-6.705259,816.69
1549,1549,173,3.353333333,-6.705305,816.73
1550,1550,173,3.355833333,-6.704689,816.22
1551,1551,173,3.36,-6.704998,816.48
1552,1552,173,3.363055556,-6.704798,816.31
1553,1553,173,3.366111111,-6.704818,816.33
1554,1554,173,3.369166667,-6.704586,816.14
1555,1555,173,3.372222222,-6.704222,815.84
1556,1556,173,3.374444444,-6.704421,816.01
1557,1557,173,3.377777778,-6.704258,815.87
1558,1558,173,3.380555556,-6.704649,816.19
1559,1559,173,3.3825,-6.704764,816.29
1560,1560,173,3.385833333,-6.704511,816.08
1561,1561,173,3.388055556,-6.704581,816.14
1562,1562,173,3.39,-6.704146,815.78
1563,1563,173,3.392222222,-6.7045,816.07
1564,1564,173,3.394722222,-6.704045,815.7
1565,1565,173,3.398055556,-6.703691,815.41
1566,1566,173,3.4,-6.70369,815.41
1567,1567,173,3.4025,-6.703721,815.43
1568,1568,173,3.405833333,-6.703758,815.46
1569,1569,173,3.409166667,-6.703453,815.22
1570,1570,173,3.4125,-6.703432,815.2
1571,1571,173,3.415555556,-6.70369,815.41
1572,1572,173,3.419166667,-6.704305,815.91
1573,1573,173,3.421388889,-6.70456,816.12
1574,1574,173,3.425,-6.704411,816
1575,1575,173,3.428333333,-6.704116,815.76
1576,1576,173,3.431111111,-6.703829,815.52
1577,1577,173,3.433611111,-6.703601,815.34
1578,1578,173,3.436666667,-6.703627,815.36
1579,1579,173,3.439166667,-6.703345,815.13
1580,1580,173,3.441944444,-6.703598,815.33
1581,1581,173,3.443888889,-6.703666,815.39
1582,1582,173,3.445833333,-6.703702,815.42
1583,1583,173,3.448611111,-6.703521,815.27
1584,1584,173,3.452222222,-6.703565,815.31
1585,1585,173,3.456111111,-6.703505,815.26
1586,1586,173,3.460277778,-6.702915,814.78
1587,1587,173,3.463611111,-6.702992,814.84
1588,1588,173,3.465555556,-6.703483,815.24
1589,1589,173,3.468611111,-6.7032,815.01
1590,1590,173,3.4725,-6.703198,815.01
1591,1591,173,3.474722222,-6.703422,815.19
1592,1592,173,3.476666667,-6.703409,815.18
1593,1593,173,3.479444444,-6.703391,815.17
1594,1594,173,3.481388889,-6.70288,814.75
1595,1595,173,3.484722222,-6.70289,814.76
1596,1596,173,3.487777778,-6.702847,814.72
1597,1597,173,3.491666667,-6.702655,814.57
1598,1598,173,3.494166667,-6.702568,814.49
1599,1599,173,3.4975,-6.702568,814.49
1600,1600,173,3.499166667,-6.702865,814.74
1601,1601,173,3.501944444,-6.702613,814.53
1602,1602,173,3.503888889,-6.702247,814.23
1603,1603,173,3.506111111,-6.702321,814.29
1604,1604,173,3.508611111,-6.702261,814.24
1605,1605,173,3.511666667,-6.702505,814.44
1606,1606,173,3.514722222,-6.702318,814.29
1607,1607,173,3.518055556,-6.70192,813.97
1608,1608,173,3.520555556,-6.702079,814.1
1609,1609,173,3.522222222,-6.701706,813.79
1610,1610,173,3.524444444,-6.701627,813.73
1611,1611,173,3.527777778,-6.701699,813.79
1612,1612,173,3.530833333,-6.701593,813.7
1613,1613,173,3.534444444,-6.701574,813.69
1614,1614,173,3.536944444,-6.701284,813.45
1615,1615,173,3.539722222,-6.700791,813.05
1616,1616,173,3.543888889,-6.700898,813.14
1617,1617,173,3.547222222,-6.700601,812.89
1618,1618,173,3.549722222,-6.700955,813.18
1619,1619,173,3.553333333,-6.701178,813.36
1620,1620,173,3.554722222,-6.701391,813.54
1621,1621,173,3.5575,-6.701198,813.38
1622,1622,173,3.558888889,-6.701197,813.38
1623,1623,173,3.561944444,-6.7012,813.38
1624,1624,173,3.564166667,-6.701509,813.63
1625,1625,173,3.566666667,-6.701305,813.47
1626,1626,173,3.569722222,-6.701046,813.26
1627,1627,173,3.5725,-6.701164,813.35
1628,1628,173,3.575,-6.701487,813.61
1629,1629,173,3.578888889,-6.701727,813.81
1630,1630,173,3.580555556,-6.701782,813.85
1631,1631,173,3.583888889,-6.701732,813.81
1632,1632,173,3.586111111,-6.70131,813.47
1633,1633,173,3.588888889,-6.700867,813.11
1634,1634,173,3.5925,-6.701014,813.23
1635,1635,173,3.595555556,-6.700759,813.02
1636,1636,173,3.598055556,-6.700976,813.2
1637,1637,173,3.601111111,-6.700973,813.2
1638,1638,173,3.603888889,-6.701017,813.23
1639,1639,173,3.606388889,-6.7011,813.3
1640,1640,173,3.608611111,-6.701159,813.35
1641,1641,173,3.611944444,-6.701002,813.22
1642,1642,173,3.614722222,-6.700856,813.1
1643,1643,173,3.6175,-6.701012,813.23
1644,1644,173,3.620833333,-6.700765,813.03
1645,1645,173,3.623333333,-6.701045,813.26
1646,1646,173,3.6275,-6.700899,813.14
1647,1647,173,3.630555556,-6.700702,812.98
1648,1648,173,3.633888889,-6.700677,812.96
1649,1649,173,3.636666667,-6.70065,812.93
1650,1650,173,3.641111111,-6.700543,812.85
1651,1651,173,3.643611111,-6.701182,813.37
1652,1652,173,3.648333333,-6.701204,813.38
1653,1653,173,3.652222222,-6.70141,813.55
1654,1654,173,3.654444444,-6.7015,813.63
1655,1655,173,3.656666667,-6.701651,813.75
1656,1656,173,3.659444444,-6.70138,813.53
1657,1657,173,3.662777778,-6.701087,813.29
1658,1658,173,3.664722222,-6.7011,813.3
1659,1659,173,3.666666667,-6.700853,813.1
1660,1660,173,3.668888889,-6.700609,812.9
1661,1661,173,3.6725,-6.700893,813.13
1662,1662,173,3.674444444,-6.701004,813.22
1663,1663,173,3.6775,-6.701066,813.27
1664,1664,173,3.679166667,-6.701069,813.27
1665,1665,173,3.681944444,-6.701114,813.31
1666,1666,173,3.684166667,-6.700777,813.04
1667,1667,173,3.6875,-6.700478,812.79
1668,1668,173,3.69,-6.700747,813.01
1669,1669,173,3.693055556,-6.700349,812.69
1670,1670,173,3.697777778,-6.700268,812.62
1671,1671,173,3.701944444,-6.700407,812.74
1672,1672,173,3.705277778,-6.700435,812.76
1673,1673,173,3.707777778,-6.700355,812.69
1674,1674,173,3.710833333,-6.699963,812.38
1675,1675,173,3.713888889,-6.699728,812.18
1676,1676,173,3.717222222,-6.699967,812.38
1677,1677,173,3.719722222,-6.699838,812.27
1678,1678,173,3.722777778,-6.700215,812.58
1679,1679,173,3.726111111,-6.700331,812.67
1680,1680,173,3.728888889,-6.700815,813.07
1681,1681,173,3.731944444,-6.700906,813.14
1682,1682,173,3.734166667,-6.701015,813.23
1683,1683,173,3.738333333,-6.70083,813.08
1684,1684,173,3.742222222,-6.700887,813.13
1685,1685,173,3.746944444,-6.70079,813.05
1686,1686,173,3.749166667,-6.700961,813.19
1687,1687,173,3.752222222,-6.700708,812.98
1688,1688,173,3.755277778,-6.701119,813.32
1689,1689,173,3.757777778,-6.701203,813.38
1690,1690,173,3.760833333,-6.701214,813.39
1691,1691,173,3.763055556,-6.700949,813.18
1692,1692,173,3.765833333,-6.700797,813.05
1693,1693,173,3.768888889,-6.700609,812.9
1694,1694,173,3.772222222,-6.700748,813.01
1695,1695,173,3.774722222,-6.700872,813.11
1696,1696,173,3.778888889,-6.700695,812.97
1697,1697,173,3.781944444,-6.700458,812.78
1698,1698,173,3.786666667,-6.700866,813.11
1699,1699,173,3.791944444,-6.700827,813.08
1700,1700,173,3.795277778,-6.700506,812.82
1701,1701,173,3.799166667,-6.700172,812.55
1702,1702,173,3.801388889,-6.700377,812.71
1703,1703,173,3.803888889,-6.700408,812.74
1704,1704,173,3.8075,-6.70046,812.78
1705,1705,173,3.811111111,-6.700512,812.82
1706,1706,173,3.815,-6.700628,812.92
1707,1707,173,3.817222222,-6.700675,812.95
1708,1708,173,3.820555556,-6.700684,812.96
1709,1709,173,3.823055556,-6.701047,813.26
1710,1710,173,3.825833333,-6.701461,813.59
1711,1711,173,3.829722222,-6.701181,813.37
1712,1712,173,3.833055556,-6.701284,813.45
1713,1713,173,3.835555556,-6.701289,813.45
1714,1714,173,3.838333333,-6.701164,813.35
1715,1715,173,3.840833333,-6.701079,813.28
1716,1716,173,3.843611111,-6.700847,813.09
1717,1717,173,3.845833333,-6.700794,813.05
1718,1718,173,3.850277778,-6.700756,813.02
1719,1719,173,3.852777778,-6.700946,813.17
1720,1720,173,3.856388889,-6.701158,813.35
1721,1721,173,3.858333333,-6.701258,813.43
1722,1722,173,3.86,-6.701012,813.23
1723,1723,173,3.861944444,-6.700627,812.92
1724,1724,173,3.864722222,-6.700801,813.06
1725,1725,173,3.867222222,-6.700592,812.89
1726,1726,173,3.870277778,-6.700585,812.88
1727,1727,173,3.874166667,-6.700684,812.96
1728,1728,173,3.876944444,-6.700673,812.95
1729,1729,173,3.879444444,-6.701038,813.25
1730,1730,173,3.881944444,-6.701288,813.45
1731,1731,173,3.883611111,-6.701193,813.38
1732,1732,173,3.887222222,-6.701179,813.36
1733,1733,173,3.889166667,-6.70106,813.27
1734,1734,173,3.893055556,-6.701445,813.58
1735,1735,173,3.895833333,-6.701461,813.59
1736,1736,173,3.899166667,-6.701635,813.74
1737,1737,173,3.902777778,-6.701609,813.71
1738,1738,173,3.905555556,-6.701372,813.52
1739,1739,173,3.909166667,-6.701063,813.27
1740,1740,173,3.911944444,-6.700847,813.09
1741,1741,173,3.914444444,-6.701025,813.24
1742,1742,173,3.918888889,-6.700861,813.11
1743,1743,173,3.921388889,-6.700939,813.17
1744,1744,173,3.923611111,-6.701062,813.27
1745,1745,173,3.926666667,-6.701395,813.54
1746,1746,173,3.931944444,-6.701116,813.31
1747,1747,173,3.936111111,-6.701256,813.43
1748,1748,173,3.940833333,-6.701309,813.47
1749,1749,173,3.944166667,-6.70132,813.48
1750,1750,173,3.947222222,-6.700979,813.2
1751,1751,173,3.949722222,-6.70094,813.17
1752,1752,173,3.952222222,-6.700901,813.14
1753,1753,173,3.955833333,-6.70046,812.78
1754,1754,173,3.959166667,-6.700991,813.21
1755,1755,173,3.963333333,-6.700951,813.18
1756,1756,173,3.966111111,-6.700439,812.76
1757,1757,173,3.968333333,-6.700958,813.18
1758,1758,173,3.971388889,-6.701008,813.23
1759,1759,173,3.975,-6.70064,812.93
1760,1760,173,3.978055556,-6.700683,812.96
1761,1761,173,3.98,-6.7005,812.81
1762,1762,173,3.983055556,-6.700341,812.68
1763,1763,173,3.986111111,-6.700498,812.81
1764,1764,173,3.989166667,-6.700356,812.7
1765,1765,173,3.9925,-6.700588,812.88
1766,1766,173,3.995833333,-6.700718,812.99
1767,1767,173,3.9975,-6.701177,813.36
1768,1768,173,3.999166667,-6.701457,813.59
1769,1769,173,4.001944444,-6.700889,813.13
1770,1770,173,4.005555556,-6.700825,813.08
1771,1771,173,4.008333333,-6.700395,812.73
1772,1772,173,4.011388889,-6.699925,812.34
1773,1773,173,4.013333333,-6.700318,812.66
1774,1774,173,4.015555556,-6.700366,812.7
1775,1775,173,4.019166667,-6.700386,812.72
1776,1776,173,4.021944444,-6.699902,812.33
1777,1777,173,4.025,-6.700664,812.95
1778,1778,173,4.028888889,-6.700308,812.66
1779,1779,173,4.030555556,-6.700297,812.65
1780,1780,173,4.034444444,-6.699906,812.33
1781,1781,173,4.037777778,-6.699669,812.14
1782,1782,173,4.041388889,-6.69988,812.31
1783,1783,173,4.044166667,-6.699757,812.21
1784,1784,173,4.047222222,-6.699716,812.18
1785,1785,173,4.049722222,-6.69995,812.37
1786,1786,173,4.051111111,-6.700254,812.61
1787,1787,173,4.053888889,-6.69993,812.35
1788,1788,173,4.056111111,-6.700321,812.67
1789,1789,173,4.058888889,-6.700225,812.59
1790,1790,173,4.060833333,-6.700081,812.47
1791,1791,173,4.065,-6.699971,812.38
1792,1792,173,4.068333333,-6.699814,812.25
1793,1793,173,4.070833333,-6.700152,812.53
1794,1794,173,4.073055556,-6.69968,812.15
1795,1795,173,4.075277778,-6.699598,812.08
1796,1796,173,4.078055556,-6.699874,812.3
1797,1797,173,4.080555556,-6.699558,812.05
1798,1798,173,4.084166667,-6.699462,811.97
1799,1799,173,4.086666667,-6.699698,812.16
1800,1800,173,4.089722222,-6.699459,811.97
1801,1801,173,4.093055556,-6.699229,811.78
1802,1802,173,4.095,-6.69963,812.11
1803,1803,173,4.098333333,-6.699511,812.01
1804,1804,173,4.101944444,-6.699239,811.79
1805,1805,173,4.105277778,-6.698974,811.57
1806,1806,173,4.108333333,-6.699161,811.72
1807,1807,173,4.111388889,-6.699201,811.76
1808,1808,173,4.113611111,-6.699326,811.86
1809,1809,173,4.115277778,-6.69903,811.62
1810,1810,173,4.117777778,-6.698788,811.42
1811,1811,173,4.119444444,-6.698853,811.47
1812,1812,173,4.1225,-6.698918,811.53
1813,1813,173,4.125277778,-6.698581,811.25
1814,1814,173,4.127777778,-6.698478,811.17
1815,1815,173,4.130277778,-6.698282,811.01
1816,1816,173,4.134444444,-6.698282,811.01
1817,1817,173,4.136666667,-6.698432,811.13
1818,1818,173,4.139444444,-6.698144,810.9
1819,1819,173,4.141666667,-6.698147,810.9
1820,1820,173,4.144444444,-6.698347,811.06
1821,1821,173,4.146944444,-6.698499,811.19
1822,1822,173,4.149444444,-6.698635,811.3
1823,1823,173,4.153611111,-6.698298,811.02
1824,1824,173,4.1575,-6.698549,811.23
1825,1825,173,4.160555556,-6.698536,811.22
1826,1826,173,4.164166667,-6.698245,810.98
1827,1827,173,4.166944444,-6.698352,811.07
1828,1828,173,4.168888889,-6.698533,811.21
1829,1829,173,4.171111111,-6.69867,811.33
1830,1830,173,4.174166667,-6.6984,811.11
1831,1831,173,4.178611111,-6.69837,811.08
1832,1832,173,4.181666667,-6.698411,811.12
1833,1833,173,4.184722222,-6.698283,811.01
1834,1834,173,4.188611111,-6.698472,811.17
1835,1835,173,4.191111111,-6.698451,811.15
1836,1836,173,4.193611111,-6.698199,810.94
1837,1837,173,4.195277778,-6.698082,810.85
1838,1838,173,4.198055556,-6.698687,811.34
1839,1839,173,4.200833333,-6.698861,811.48
1840,1840,173,4.203055556,-6.698549,811.23
1841,1841,173,4.206944444,-6.698754,811.39
1842,1842,173,4.21,-6.698988,811.58
1843,1843,173,4.213333333,-6.699119,811.69
1844,1844,173,4.215555556,-6.699349,811.88
1845,1845,173,4.218611111,-6.699681,812.15
1846,1846,173,4.222222222,-6.699514,812.01
1847,1847,173,4.224166667,-6.699472,811.98
1848,1848,173,4.226944444,-6.699387,811.91
1849,1849,173,4.230833333,-6.699383,811.9
1850,1850,173,4.233611111,-6.699272,811.81
1851,1851,173,4.237777778,-6.699321,811.85
1852,1852,173,4.241388889,-6.699304,811.84
1853,1853,173,4.244722222,-6.69903,811.62
1854,1854,173,4.247777778,-6.698913,811.52
1855,1855,173,4.251111111,-6.698658,811.32
1856,1856,173,4.254444444,-6.698823,811.45
1857,1857,173,4.2575,-6.698831,811.46
1858,1858,173,4.260555556,-6.698866,811.49
1859,1859,173,4.262222222,-6.698792,811.43
1860,1860,173,4.265833333,-6.698869,811.49
1861,1861,173,4.268333333,-6.699151,811.72
1862,1862,173,4.271666667,-6.699188,811.75
1863,1863,173,4.273888889,-6.699413,811.93
1864,1864,173,4.277222222,-6.699357,811.88
1865,1865,173,4.280277778,-6.699364,811.89
1866,1866,173,4.283611111,-6.699265,811.81
1867,1867,173,4.286111111,-6.699184,811.74
1868,1868,173,4.288055556,-6.699465,811.97
1869,1869,173,4.291944444,-6.699167,811.73
1870,1870,173,4.295833333,-6.699123,811.69
1871,1871,173,4.298611111,-6.699114,811.69
1872,1872,173,4.301111111,-6.698955,811.56
1873,1873,173,4.303888889,-6.699371,811.89
1874,1874,173,4.305833333,-6.699176,811.74
1875,1875,173,4.308888889,-6.699266,811.81
1876,1876,173,4.311944444,-6.698999,811.59
1877,1877,173,4.314444444,-6.698848,811.47
1878,1878,173,4.317222222,-6.698559,811.24
1879,1879,173,4.319444444,-6.699045,811.63
1880,1880,173,4.322222222,-6.698921,811.53
1881,1881,173,4.326666667,-6.698769,811.41
1882,1882,173,4.329722222,-6.69893,811.54
1883,1883,173,4.331388889,-6.699018,811.61
1884,1884,173,4.333055556,-6.699252,811.8
1885,1885,173,4.336666667,-6.698881,811.5
1886,1886,173,4.339166667,-6.699228,811.78
1887,1887,173,4.341944444,-6.699284,811.82
1888,1888,173,4.344722222,-6.699757,812.21
1889,1889,173,4.347222222,-6.699409,811.93
1890,1890,173,4.348888889,-6.699401,811.92
1891,1891,173,4.351388889,-6.699423,811.94
1892,1892,173,4.355555556,-6.699497,812
1893,1893,173,4.358611111,-6.699443,811.95
1894,1894,173,4.361388889,-6.699865,812.3
1895,1895,173,4.363611111,-6.69949,811.99
1896,1896,173,4.366944444,-6.699492,811.99
1897,1897,173,4.368055556,-6.699254,811.8
1898,1898,173,4.373055556,-6.699115,811.69
1899,1899,173,4.376388889,-6.699027,811.62
1900,1900,173,4.378055556,-6.699108,811.68
1901,1901,173,4.381111111,-6.699339,811.87
1902,1902,173,4.384722222,-6.699363,811.89
1903,1903,173,4.388055556,-6.699441,811.95
1904,1904,173,4.392777778,-6.699713,812.17
1905,1905,173,4.395,-6.699602,812.08
1906,1906,173,4.398055556,-6.6997,812.16
1907,1907,173,4.401111111,-6.699993,812.4
1908,1908,173,4.404722222,-6.699689,812.15
1909,1909,173,4.4075,-6.699687,812.15
1910,1910,173,4.410555556,-6.700232,812.59
1911,1911,173,4.413055556,-6.70049,812.8
1912,1912,173,4.415833333,-6.700238,812.6
1913,1913,173,4.418888889,-6.699989,812.4
1914,1914,173,4.423055556,-6.699866,812.3
1915,1915,173,4.425277778,-6.699518,812.01
1916,1916,173,4.426944444,-6.699904,812.33
1917,1917,173,4.430555556,-6.699821,812.26
1918,1918,173,4.434444444,-6.699954,812.37
1919,1919,173,4.438611111,-6.699856,812.29
1920,1920,173,4.4425,-6.699563,812.05
1921,1921,173,4.445833333,-6.69904,811.63
1922,1922,173,4.448611111,-6.698877,811.49
1923,1923,173,4.453333333,-6.699046,811.63
1924,1924,173,4.456666667,-6.698855,811.48
1925,1925,173,4.459166667,-6.698946,811.55
1926,1926,173,4.462777778,-6.699023,811.61
1927,1927,173,4.466111111,-6.699386,811.91
1928,1928,173,4.469444444,-6.69914,811.71
1929,1929,173,4.472222222,-6.69889,811.5
1930,1930,173,4.475,-6.698604,811.27
1931,1931,173,4.479166667,-6.698553,811.23
1932,1932,173,4.482222222,-6.69859,811.26
1933,1933,173,4.485,-6.698507,811.19
1934,1934,173,4.488333333,-6.698864,811.48
1935,1935,174,4.491388889,-6.699066,811.65
1936,1936,174,4.493333333,-6.699083,811.66
1937,1937,174,4.495555556,-6.698894,811.51
1938,1938,174,4.498888889,-6.698706,811.36
1939,1939,174,4.5025,-6.698691,811.34
1940,1940,174,4.505277778,-6.698675,811.33
1941,1941,174,4.508611111,-6.698544,811.22
1942,1942,174,4.510833333,-6.698379,811.09
1943,1943,174,4.513333333,-6.698598,811.27
1944,1944,174,4.515833333,-6.69867,811.33
1945,1945,174,4.519444444,-6.698558,811.24
1946,1946,174,4.521666667,-6.698591,811.26
1947,1947,174,4.524444444,-6.698538,811.22
1948,1948,174,4.527222222,-6.698424,811.13
1949,1949,174,4.529166667,-6.698733,811.38
1950,1950,174,4.531666667,-6.698296,811.02
1951,1951,174,4.535,-6.698474,811.17
1952,1952,174,4.538055556,-6.698718,811.36
1953,1953,174,4.5425,-6.698466,811.16
1954,1954,174,4.545555556,-6.698573,811.25
1955,1955,174,4.548055556,-6.69836,811.07
1956,1956,174,4.55,-6.698696,811.35
1957,1957,174,4.554166667,-6.698707,811.36
1958,1958,174,4.556944444,-6.698207,810.95
1959,1959,174,4.559444444,-6.697934,810.73
1960,1960,174,4.561666667,-6.698202,810.95
1961,1961,174,4.564722222,-6.698047,810.82
1962,1962,174,4.568888889,-6.698048,810.82
1963,1963,174,4.5725,-6.697991,810.78
1964,1964,174,4.575833333,-6.697849,810.66
1965,1965,174,4.579166667,-6.697862,810.67
1966,1966,174,4.583611111,-6.697794,810.62
1967,1967,174,4.585833333,-6.697638,810.49
1968,1968,174,4.589722222,-6.697122,810.07
1969,1969,174,4.591111111,-6.697684,810.53
1970,1970,174,4.595,-6.697681,810.52
1971,1971,174,4.598055556,-6.697343,810.25
1972,1972,174,4.602222222,-6.697661,810.51
1973,1973,174,4.606944444,-6.697566,810.43
1974,1974,174,4.610833333,-6.697427,810.32
1975,1975,174,4.6125,-6.697136,810.08
1976,1976,174,4.615833333,-6.697166,810.11
1977,1977,174,4.618611111,-6.697062,810.02
1978,1978,174,4.621944444,-6.697113,810.06
1979,1979,174,4.624444444,-6.697192,810.13
1980,1980,174,4.627777778,-6.696712,809.74
1981,1981,174,4.63,-6.696466,809.54
1982,1982,174,4.6325,-6.696386,809.48
1983,1983,174,4.635277778,-6.696374,809.47
1984,1984,174,4.6375,-6.696349,809.45
1985,1985,174,4.640555556,-6.695843,809.04
1986,1986,174,4.644444444,-6.69594,809.11
1987,1987,174,4.648333333,-6.696095,809.24
1988,1988,174,4.651388889,-6.696285,809.39
1989,1989,174,4.655277778,-6.696166,809.3
1990,1990,174,4.657777778,-6.696356,809.45
1991,1991,174,4.660555556,-6.696167,809.3
1992,1992,174,4.663611111,-6.695866,809.05
1993,1993,174,4.666944444,-6.695397,808.67
1994,1994,174,4.669166667,-6.695566,808.81
1995,1995,174,4.673888889,-6.695572,808.82
1996,1996,174,4.6775,-6.69549,808.75
1997,1997,174,4.681111111,-6.695729,808.94
1998,1998,174,4.684166667,-6.695738,808.95
1999,1999,174,4.6875,-6.695706,808.92
2000,2000,174,4.691666667,-6.69548,808.74
2001,2001,174,4.694722222,-6.695412,808.69
2002,2002,174,4.696944444,-6.695384,808.66
2003,2003,174,4.699444444,-6.695008,808.36
2004,2004,174,4.702777778,-6.695522,808.78
2005,2005,174,4.706666667,-6.695506,808.76
2006,2006,174,4.709444444,-6.695203,808.52
2007,2007,174,4.714166667,-6.695142,808.47
2008,2008,174,4.717222222,-6.695431,808.7
2009,2009,174,4.720555556,-6.694957,808.32
2010,2010,174,4.722777778,-6.694824,808.21
2011,2011,174,4.725,-6.695266,808.57
2012,2012,174,4.727222222,-6.695014,808.37
2013,2013,174,4.73,-6.694776,808.17
2014,2014,174,4.7325,-6.694771,808.17
2015,2015,174,4.735,-6.694575,808.01
2016,2016,174,4.7375,-6.694879,808.26
2017,2017,174,4.74,-6.694674,808.09
2018,2018,174,4.742222222,-6.694776,808.17
2019,2019,174,4.746944444,-6.694836,808.22
2020,2020,174,4.749166667,-6.694991,808.35
2021,2021,174,4.751666667,-6.694618,808.05
2022,2022,174,4.755277778,-6.694907,808.28
2023,2023,174,4.7575,-6.694969,808.33
2024,2024,174,4.760833333,-6.695118,808.45
2025,2025,174,4.763888889,-6.695205,808.52
2026,2026,174,4.766111111,-6.694917,808.29
2027,2027,174,4.768055556,-6.695192,808.51
2028,2028,174,4.770833333,-6.695049,808.39
2029,2029,174,4.773888889,-6.695215,808.53
2030,2030,174,4.7775,-6.695209,808.52
2031,2031,174,4.781388889,-6.695155,808.48
2032,2032,174,4.783888889,-6.695331,808.62
2033,2033,174,4.786111111,-6.695033,808.38
2034,2034,174,4.788888889,-6.695039,808.39
2035,2035,174,4.790833333,-6.695588,808.83
2036,2036,174,4.793055556,-6.695298,808.59
2037,2037,174,4.795833333,-6.695269,808.57
2038,2038,174,4.800277778,-6.695632,808.86
2039,2039,174,4.803055556,-6.69548,808.74
2040,2040,174,4.805555556,-6.695883,809.07
2041,2041,174,4.808611111,-6.695269,808.57
2042,2042,174,4.811111111,-6.695411,808.69
2043,2043,174,4.813888889,-6.695466,808.73
2044,2044,174,4.816666667,-6.695244,808.55
2045,2045,174,4.82,-6.695205,808.52
2046,2046,174,4.821944444,-6.695462,808.73
2047,2047,174,4.825833333,-6.695267,808.57
2048,2048,174,4.828611111,-6.695092,808.43
2049,2049,174,4.831388889,-6.695297,808.59
2050,2050,174,4.834444444,-6.695558,808.81
2051,2051,174,4.838888889,-6.695712,808.93
2052,2052,174,4.841388889,-6.695367,808.65
2053,2053,174,4.844166667,-6.69536,808.64
2054,2054,174,4.846944444,-6.695241,808.55
2055,2055,174,4.849444444,-6.695458,808.72
2056,2056,174,4.851666667,-6.695735,808.95
2057,2057,174,4.855,-6.695415,808.69
2058,2058,174,4.859444444,-6.695607,808.84
2059,2059,174,4.861388889,-6.695451,808.72
2060,2060,174,4.865,-6.695467,808.73
2061,2061,174,4.868055556,-6.695182,808.5
2062,2062,174,4.871944444,-6.694973,808.33
2063,2063,174,4.875555556,-6.694647,808.07
2064,2064,174,4.878611111,-6.694772,808.17
2065,2065,174,4.883333333,-6.694843,808.23
2066,2066,174,4.886944444,-6.694738,808.14
2067,2067,174,4.890555556,-6.694998,808.35
2068,2068,174,4.894444444,-6.694788,808.18
2069,2069,174,4.897777778,-6.694953,808.32
2070,2070,174,4.900555556,-6.695087,808.42
2071,2071,174,4.903333333,-6.694749,808.15
2072,2072,174,4.905833333,-6.694876,808.25
2073,2073,174,4.91,-6.695193,808.51
2074,2074,174,4.9125,-6.695001,808.35
2075,2075,174,4.914722222,-6.695174,808.49
2076,2076,174,4.916388889,-6.695392,808.67
2077,2077,174,4.919166667,-6.695333,808.62
2078,2078,174,4.922222222,-6.695306,808.6
2079,2079,174,4.925277778,-6.695389,808.67
2080,2080,174,4.928611111,-6.695271,808.57
2081,2081,174,4.931944444,-6.69507,808.41
2082,2082,174,4.934722222,-6.695156,808.48
2083,2083,174,4.937222222,-6.695412,808.69
2084,2084,174,4.941111111,-6.695178,808.5
2085,2085,174,4.943611111,-6.695435,808.71
2086,2086,174,4.946111111,-6.69524,808.55
2087,2087,174,4.950833333,-6.695255,808.56
2088,2088,174,4.952777778,-6.695673,808.9
2089,2089,174,4.955833333,-6.695339,808.63
2090,2090,174,4.958333333,-6.695434,808.7
2091,2091,174,4.960833333,-6.695213,808.53
2092,2092,175,4.963611111,-6.695655,808.88
2093,2093,175,4.966666667,-6.695502,808.76
2094,2094,175,4.969722222,-6.695291,808.59
2095,2095,175,4.972777778,-6.695164,808.49
2096,2096,175,4.976388889,-6.695142,808.47
2097,2097,175,4.979444444,-6.69512,808.45
2098,2098,175,4.982222222,-6.694966,808.33
2099,2099,175,4.985833333,-6.695056,808.4
2100,2100,175,4.988333333,-6.695028,808.38
2101,2101,175,4.990833333,-6.694765,808.16
2102,2102,175,4.993611111,-6.694506,807.95
2103,2103,175,4.996111111,-6.694803,808.19
2104,2104,175,4.999722222,-6.694991,808.35
2105,2105,175,5.002222222,-6.694978,808.34

==> data/HPO/BATCH_SIZE/256.csv <==
iter_no0,iter_no,K,time,likelihood,perplexity
1,1,128,0.008333333,-7.841981,2545.24
2,2,131,0.013611111,-7.627588,2054.09
3,3,131,0.018333333,-7.518376,1841.57
4,4,131,0.0225,-7.436871,1697.43
5,5,133,0.026388889,-7.374765,1595.22
6,6,134,0.030277778,-7.328777,1523.52
7,7,134,0.033888889,-7.292593,1469.38
8,8,134,0.0375,-7.263742,1427.59
9,9,134,0.040833333,-7.23782,1391.06
10,10,134,0.044166667,-7.215648,1360.56
11,11,134,0.048055556,-7.19438,1331.92
12,12,134,0.051666667,-7.173825,1304.83
13,13,135,0.055,-7.15614,1281.95
14,14,135,0.058055556,-7.141244,1263
15,15,135,0.061388889,-7.127227,1245.42
16,16,135,0.064444444,-7.114004,1229.06
17,17,135,0.0675,-7.104106,1216.95
18,18,135,0.070277778,-7.093939,1204.64
19,19,135,0.073055556,-7.085532,1194.56
20,20,135,0.076388889,-7.075797,1182.99
21,21,135,0.079166667,-7.06746,1173.16
22,22,135,0.081944444,-7.059538,1163.91
23,23,135,0.084722222,-7.051777,1154.91
24,24,135,0.087777778,-7.045281,1147.43
25,25,136,0.090833333,-7.038967,1140.21
26,26,136,0.093611111,-7.031602,1131.84
27,27,136,0.096111111,-7.024928,1124.31
28,28,136,0.098888889,-7.019465,1118.19
29,29,136,0.101666667,-7.013439,1111.47
30,30,136,0.104444444,-7.007025,1104.36
31,31,136,0.107777778,-7.002839,1099.75
32,32,136,0.110555556,-6.999091,1095.64
33,33,137,0.113333333,-6.994017,1090.09
34,34,137,0.116111111,-6.989969,1085.69
35,35,137,0.118888889,-6.986857,1082.31
36,36,137,0.121666667,-6.981446,1076.47
37,37,137,0.124444444,-6.977999,1072.77
38,38,137,0.1275,-6.973484,1067.94
39,39,137,0.13,-6.969788,1064
40,40,137,0.1325,-6.966005,1059.98
41,41,137,0.135555556,-6.963012,1056.81
42,42,137,0.138333333,-6.959557,1053.17
43,43,137,0.141111111,-6.956922,1050.4
44,44,137,0.143611111,-6.953896,1047.22
45,45,137,0.146111111,-6.95128,1044.49
46,46,137,0.149444444,-6.947615,1040.66
47,47,137,0.151944444,-6.943385,1036.27
48,48,137,0.154444444,-6.941833,1034.67
49,49,137,0.157222222,-6.939321,1032.07
50,50,137,0.159722222,-6.936886,1029.56
51,51,137,0.1625,-6.934382,1026.98
52,52,137,0.165,-6.931223,1023.75
53,53,137,0.1675,-6.928663,1021.13
54,54,137,0.170555556,-6.92513,1017.53
55,55,137,0.173333333,-6.923986,1016.36
56,56,137,0.176111111,-6.921781,1014.12
57,57,137,0.178611111,-6.919085,1011.39
58,58,137,0.181111111,-6.916545,1008.83
59,59,137,0.183611111,-6.914289,1006.56
60,60,137,0.186111111,-6.912978,1005.24
61,61,137,0.188611111,-6.910948,1003.2
62,62,137,0.191111111,-6.908073,1000.32
63,63,137,0.193611111,-6.906493,998.74
64,64,137,0.196111111,-6.904268,996.52
65,65,137,0.198611111,-6.902087,994.35
66,66,137,0.201111111,-6.899866,992.14
67,67,137,0.203888889,-6.89741,989.71
68,68,137,0.206666667,-6.896022,988.34
69,69,137,0.209166667,-6.894132,986.47
70,70,137,0.211944444,-6.892844,985.2
71,71,137,0.214444444,-6.891517,983.89
72,72,137,0.216944444,-6.890116,982.52
73,73,137,0.219444444,-6.88927,981.68
74,74,137,0.221944444,-6.886068,978.55
75,75,137,0.224722222,-6.884497,977.01
76,76,137,0.227222222,-6.882538,975.1
77,77,137,0.229722222,-6.880524,973.14
78,78,137,0.2325,-6.878612,971.28
79,79,137,0.235,-6.877243,969.95
80,80,137,0.2375,-6.876105,968.85
81,81,137,0.239722222,-6.875681,968.43
82,82,137,0.242222222,-6.874108,966.91
83,83,137,0.244722222,-6.872465,965.33
84,84,137,0.247222222,-6.871114,964.02
85,85,137,0.249722222,-6.869129,962.11
86,86,137,0.252222222,-6.86762,960.66
87,87,137,0.255833333,-6.866424,959.51
88,88,137,0.258055556,-6.865379,958.51
89,89,137,0.260555556,-6.863911,957.1
90,90,137,0.262777778,-6.862445,955.7
91,91,137,0.265277778,-6.861069,954.39
92,92,137,0.267777778,-6.859512,952.9
93,93,137,0.27,-6.858354,951.8
94,94,137,0.2725,-6.857624,951.1
95,95,137,0.275277778,-6.857389,950.88
96,96,137,0.278611111,-6.856063,949.62
97,97,137,0.281944444,-6.855071,948.68
98,98,137,0.284722222,-6.854049,947.71
99,99,137,0.286944444,-6.853525,947.21
100,100,137,0.289722222,-6.852985,946.7
101,101,137,0.291944444,-6.852124,945.89
102,102,137,0.294444444,-6.850434,944.29
103,103,137,0.296944444,-6.84966,943.56
104,104,137,0.299444444,-6.849528,943.44
105,105,137,0.301944444,-6.848476,942.44
106,106,137,0.304166667,-6.847245,941.28
107,107,137,0.306388889,-6.846538,940.62
108,108,137,0.308611111,-6.846188,940.29
109,109,137,0.311388889,-6.845073,939.24
110,110,137,0.313888889,-6.843741,937.99
111,111,137,0.316111111,-6.842995,937.29
112,112,137,0.318611111,-6.842101,936.45
113,113,137,0.321111111,-6.841513,935.9
114,114,137,0.323611111,-6.840915,935.34
115,115,137,0.326388889,-6.840919,935.35
116,116,137,0.329444444,-6.838956,933.51
117,117,137,0.331944444,-6.838191,932.8
118,118,137,0.334166667,-6.837297,931.97
119,119,137,0.336666667,-6.836965,931.66
120,120,137,0.338888889,-6.834842,929.68
121,121,137,0.341111111,-6.833241,928.19
122,122,137,0.343888889,-6.833489,928.42
123,123,137,0.346944444,-6.833009,927.98
124,124,137,0.349722222,-6.83241,927.42
125,125,137,0.352222222,-6.83302,927.99
126,126,137,0.354444444,-6.831688,926.75
127,127,137,0.356666667,-6.831081,926.19
128,128,137,0.36,-6.831114,926.22
129,129,137,0.362777778,-6.830188,925.36
130,130,137,0.365555556,-6.829525,924.75
131,131,137,0.368333333,-6.828801,924.08
132,132,137,0.370555556,-6.82775,923.11
133,133,137,0.372777778,-6.826793,922.23
134,134,137,0.375,-6.82717,922.58
135,135,137,0.377777778,-6.826577,922.03
136,136,137,0.380277778,-6.826126,921.61
137,137,137,0.382777778,-6.826055,921.55
138,138,137,0.385,-6.82536,920.91
139,139,137,0.387777778,-6.824486,920.1
140,140,137,0.39,-6.824422,920.04
141,141,137,0.3925,-6.823513,919.21
142,142,137,0.395,-6.822768,918.52
143,143,137,0.397222222,-6.822258,918.06
144,144,137,0.399722222,-6.821379,917.25
145,145,137,0.402222222,-6.821409,917.28
146,146,137,0.405,-6.82073,916.65
147,147,137,0.407777778,-6.820461,916.41
148,148,137,0.410277778,-6.819548,915.57
149,149,137,0.412777778,-6.820178,916.15
150,150,137,0.415555556,-6.819461,915.49
151,151,137,0.418055556,-6.819274,915.32
152,152,137,0.420277778,-6.818851,914.93
153,153,137,0.422777778,-6.819176,915.23
154,154,137,0.425,-6.818812,914.9
155,155,137,0.427222222,-6.817741,913.92
156,156,137,0.429722222,-6.817519,913.72
157,157,137,0.432222222,-6.817511,913.71
158,158,137,0.434444444,-6.817664,913.85
159,159,137,0.436666667,-6.817044,913.28
160,160,137,0.438888889,-6.817049,913.29
161,161,137,0.441388889,-6.8158,912.15
162,162,137,0.443611111,-6.814783,911.22
163,163,137,0.446111111,-6.814147,910.64
164,164,137,0.448611111,-6.813576,910.12
165,165,137,0.450833333,-6.813087,909.67
166,166,137,0.453055556,-6.812574,909.21
167,167,137,0.455833333,-6.812048,908.73
168,168,137,0.458333333,-6.811418,908.16
169,169,137,0.461111111,-6.811355,908.1
170,170,137,0.463333333,-6.811174,907.94
171,171,137,0.466111111,-6.810985,907.76
172,172,137,0.468611111,-6.810384,907.22
173,173,137,0.471111111,-6.810012,906.88
174,174,137,0.473055556,-6.809546,906.46
175,175,137,0.475555556,-6.808352,905.38
176,176,137,0.477777778,-6.808322,905.35
177,177,137,0.480277778,-6.806785,903.96
178,178,137,0.4825,-6.806843,904.01
179,179,137,0.484722222,-6.806596,903.79
180,180,137,0.486944444,-6.806607,903.8
181,181,137,0.489444444,-6.805889,903.15
182,182,137,0.492222222,-6.805627,902.91
183,183,137,0.494722222,-6.80524,902.56
184,184,137,0.497222222,-6.804456,901.86
185,185,137,0.499444444,-6.804399,901.81
186,186,137,0.501944444,-6.804245,901.67
187,187,137,0.504166667,-6.804153,901.58
188,188,137,0.506388889,-6.804125,901.56
189,189,137,0.508611111,-6.803156,900.69
190,190,137,0.511111111,-6.801992,899.64
191,191,137,0.513333333,-6.801375,899.08
192,192,137,0.516111111,-6.800871,898.63
193,193,137,0.518611111,-6.799637,897.52
194,194,137,0.521111111,-6.799511,897.41
195,195,137,0.523888889,-6.79928,897.2
196,196,137,0.526388889,-6.799507,897.4
197,197,137,0.529166667,-6.798757,896.73
198,198,137,0.531666667,-6.799048,896.99
199,199,137,0.533888889,-6.797981,896.04
200,200,137,0.536944444,-6.798264,896.29
201,201,137,0.539444444,-6.797549,895.65
202,202,137,0.541666667,-6.796868,895.04
203,203,137,0.544166667,-6.79624,894.48
204,204,137,0.546666667,-6.795586,893.89
205,205,137,0.548888889,-6.794848,893.23
206,206,137,0.551111111,-6.79512,893.48
207,207,137,0.553333333,-6.795251,893.59
208,208,137,0.555555556,-6.794234,892.69
209,209,137,0.558055556,-6.794389,892.82
210,210,137,0.560277778,-6.793753,892.26
211,211,137,0.562777778,-6.793599,892.12
212,212,137,0.565833333,-6.793057,891.64
213,213,137,0.568055556,-6.793058,891.64
214,214,137,0.570555556,-6.792691,891.31
215,215,137,0.572777778,-6.792036,890.73
216,216,137,0.575555556,-6.791317,890.09
217,217,137,0.578055556,-6.79067,889.51
218,218,137,0.580277778,-6.790742,889.57
219,219,137,0.582777778,-6.790178,889.07
220,220,137,0.585277778,-6.789981,888.9
221,221,137,0.587777778,-6.790188,889.08
222,222,137,0.590555556,-6.789466,888.44
223,223,137,0.593055556,-6.788469,887.55
224,224,137,0.596111111,-6.787932,887.08
225,225,137,0.598611111,-6.787979,887.12
226,226,137,0.601388889,-6.787708,886.88
227,227,137,0.604444444,-6.787771,886.93
228,228,137,0.606944444,-6.787842,887
229,229,137,0.609722222,-6.787347,886.56
230,230,137,0.613333333,-6.787459,886.66
231,231,137,0.616111111,-6.786474,885.78
232,232,137,0.618611111,-6.786812,886.08
233,233,137,0.621111111,-6.786634,885.93
234,234,137,0.623888889,-6.785858,885.24
235,235,137,0.626388889,-6.784999,884.48
236,236,137,0.629722222,-6.784616,884.14
237,237,137,0.6325,-6.783949,883.55
238,238,137,0.635277778,-6.784135,883.72
239,239,137,0.637777778,-6.783704,883.33
240,240,137,0.640833333,-6.783623,883.26
241,241,137,0.643888889,-6.78321,882.9
242,242,137,0.646666667,-6.783259,882.94
243,243,137,0.649722222,-6.783669,883.3
244,244,137,0.652777778,-6.782702,882.45
245,245,137,0.655555556,-6.782086,881.91
246,246,137,0.658333333,-6.781685,881.55
247,247,137,0.661111111,-6.781205,881.13
248,248,137,0.664444444,-6.78069,880.68
249,249,137,0.667222222,-6.780808,880.78
250,250,137,0.670555556,-6.780942,880.9
251,251,137,0.673333333,-6.780369,880.39
252,252,137,0.676388889,-6.780591,880.59
253,253,137,0.679166667,-6.780475,880.49
254,254,137,0.682222222,-6.780095,880.15
255,255,137,0.685277778,-6.77988,879.96
256,256,137,0.687777778,-6.779822,879.91
257,257,137,0.690833333,-6.779628,879.74
258,258,137,0.693333333,-6.779471,879.6
259,259,137,0.696111111,-6.778404,878.67
260,260,137,0.699166667,-6.778744,878.96
261,261,137,0.7025,-6.778856,879.06
262,262,137,0.705277778,-6.777981,878.29
263,263,137,0.707777778,-6.778136,878.43
264,264,137,0.710555556,-6.777937,878.26
265,265,137,0.713333333,-6.777837,878.17
266,266,137,0.715833333,-6.777961,878.28
267,267,137,0.718611111,-6.778171,878.46
268,268,137,0.722222222,-6.778206,878.49
269,269,137,0.725,-6.777322,877.72
270,270,137,0.727777778,-6.776636,877.11
271,271,137,0.730555556,-6.776816,877.27
272,272,137,0.733055556,-6.776141,876.68
273,273,137,0.735555556,-6.775898,876.47
274,274,137,0.738333333,-6.77596,876.52
275,275,137,0.741111111,-6.775887,876.46
276,276,137,0.743611111,-6.774758,875.47
277,277,137,0.746388889,-6.775071,875.74
278,278,137,0.749166667,-6.774927,875.62
279,279,137,0.751944444,-6.774523,875.26
280,280,137,0.754722222,-6.774536,875.27
281,281,137,0.758333333,-6.774377,875.13
282,282,137,0.761111111,-6.77407,874.87
283,283,138,0.763888889,-6.774063,874.86
284,284,138,0.766666667,-6.773343,874.23
285,285,138,0.769444444,-6.773461,874.33
286,286,138,0.7725,-6.773444,874.32
287,287,138,0.775,-6.77316,874.07
288,288,138,0.777777778,-6.773206,874.11
289,289,138,0.780277778,-6.772953,873.89
290,290,138,0.782777778,-6.772762,873.72
291,291,138,0.785555556,-6.771907,872.98
292,292,138,0.788333333,-6.772338,873.35
293,293,138,0.791388889,-6.77195,873.01
294,294,138,0.794166667,-6.77134,872.48
295,295,138,0.797222222,-6.771052,872.23
296,296,138,0.8,-6.770609,871.84
297,297,138,0.802777778,-6.770701,871.92
298,298,138,0.806111111,-6.77021,871.49
299,299,138,0.809444444,-6.770391,871.65
300,300,138,0.812222222,-6.770148,871.44
301,301,138,0.815,-6.770056,871.36
302,302,138,0.818333333,-6.769856,871.19
303,303,138,0.821111111,-6.769646,871
304,304,138,0.823888889,-6.769168,870.59
305,305,138,0.827222222,-6.768744,870.22
306,306,138,0.83,-6.769482,870.86
307,307,138,0.832777778,-6.768601,870.09
308,308,138,0.836388889,-6.768174,869.72
309,309,138,0.839166667,-6.768032,869.6
310,310,138,0.841944444,-6.768161,869.71
311,311,138,0.844722222,-6.768077,869.64
312,312,138,0.8475,-6.768184,869.73
313,313,138,0.850277778,-6.768601,870.09
314,314,138,0.853055556,-6.76891,870.36
315,315,138,0.856111111,-6.768309,869.84
316,316,138,0.858888889,-6.768476,869.99
317,317,138,0.861666667,-6.768319,869.85
318,318,138,0.865833333,-6.768134,869.69
319,319,138,0.868888889,-6.76827,869.81
320,320,138,0.871944444,-6.76728,868.95
321,321,138,0.874722222,-6.767391,869.04
322,322,138,0.8775,-6.767128,868.81
323,323,138,0.880555556,-6.766948,868.66
324,324,138,0.883611111,-6.76621,868.02
325,325,138,0.886388889,-6.766127,867.94
326,326,138,0.889166667,-6.766093,867.91
327,327,138,0.891944444,-6.766081,867.9
328,328,138,0.894722222,-6.766011,867.84
329,329,138,0.898055556,-6.765754,867.62
330,330,138,0.900833333,-6.765161,867.11
331,331,138,0.903611111,-6.764978,866.95
332,332,138,0.906111111,-6.764723,866.73
333,333,138,0.909444444,-6.764268,866.33
334,334,138,0.912222222,-6.763833,865.96
335,335,138,0.914722222,-6.763431,865.61
336,336,138,0.9175,-6.762773,865.04
337,337,138,0.920277778,-6.762994,865.23
338,338,138,0.923055556,-6.762942,865.18
339,339,138,0.925833333,-6.762951,865.19
340,340,138,0.928333333,-6.762261,864.59
341,341,138,0.931666667,-6.761832,864.22
342,342,138,0.935,-6.76187,864.26
343,343,138,0.937777778,-6.761807,864.2
344,344,138,0.940555556,-6.76142,863.87
345,345,138,0.943888889,-6.760629,863.18
346,346,138,0.946388889,-6.760934,863.45
347,347,138,0.949166667,-6.760294,862.9
348,348,139,0.951666667,-6.760542,863.11
349,349,139,0.954444444,-6.760804,863.34
350,350,139,0.957222222,-6.760739,863.28
351,351,139,0.96,-6.76051,863.08
352,352,139,0.962777778,-6.76001,862.65
353,353,139,0.965555556,-6.760451,863.03
354,354,139,0.968611111,-6.759925,862.58
355,355,139,0.971111111,-6.759314,862.05
356,356,139,0.973611111,-6.75944,862.16
357,357,139,0.976944444,-6.758873,861.67
358,358,139,0.980555556,-6.759193,861.95
359,359,139,0.983055556,-6.75869,861.51
360,360,139,0.985833333,-6.758955,861.74
361,361,139,0.988888889,-6.758659,861.49
362,362,139,0.992222222,-6.758116,861.02
363,363,139,0.995,-6.758062,860.97
364,364,139,0.998055556,-6.758223,861.11
365,365,139,1.000833333,-6.757442,860.44
366,366,139,1.004166667,-6.757826,860.77
367,367,139,1.007222222,-6.757936,860.86
368,368,139,1.01,-6.757452,860.45
369,369,139,1.013333333,-6.757387,860.39
370,370,139,1.016111111,-6.757355,860.36
371,371,139,1.018888889,-6.757261,860.28
372,372,139,1.021666667,-6.756975,860.04
373,373,139,1.024444444,-6.756962,860.03
374,374,139,1.026944444,-6.756823,859.91
375,375,139,1.029722222,-6.756611,859.72
376,376,139,1.0325,-6.756527,859.65
377,377,139,1.035833333,-6.756226,859.39
378,378,139,1.038888889,-6.756523,859.65
379,379,139,1.042222222,-6.756453,859.59
380,380,139,1.045,-6.756158,859.33
381,381,139,1.047777778,-6.755772,859
382,382,139,1.050555556,-6.754876,858.23
383,383,139,1.053333333,-6.754756,858.13
384,384,139,1.056388889,-6.754511,857.92
385,385,139,1.059166667,-6.754255,857.7
386,386,139,1.061666667,-6.753996,857.48
387,387,139,1.064444444,-6.754401,857.83
388,388,139,1.067222222,-6.754255,857.7
389,389,139,1.07,-6.753948,857.44
390,390,139,1.072777778,-6.753459,857.02
391,391,139,1.075555556,-6.753774,857.29
392,392,139,1.078055556,-6.753716,857.24
393,393,139,1.080833333,-6.753481,857.04
394,394,139,1.083611111,-6.754118,857.58
395,395,139,1.086944444,-6.75375,857.27
396,396,139,1.089722222,-6.75307,856.68
397,397,139,1.093055556,-6.753116,856.72
398,398,139,1.095833333,-6.75283,856.48
399,399,139,1.098888889,-6.753149,856.75
400,400,139,1.101666667,-6.752931,856.57
401,401,139,1.104166667,-6.753324,856.9
402,402,139,1.106944444,-6.75275,856.41
403,403,139,1.109722222,-6.752237,855.97
404,404,139,1.1125,-6.752105,855.86
405,405,139,1.115277778,-6.75184,855.63
406,406,139,1.118055556,-6.752037,855.8
407,407,139,1.120555556,-6.752231,855.97
408,408,139,1.123333333,-6.751614,855.44
409,409,139,1.126111111,-6.751832,855.62
410,410,139,1.128888889,-6.751936,855.71
411,411,139,1.131944444,-6.751179,855.07
412,412,139,1.135,-6.750827,854.77
413,413,139,1.137777778,-6.750921,854.85
414,414,139,1.140555556,-6.75098,854.9
415,415,139,1.143888889,-6.75097,854.89
416,416,139,1.146944444,-6.751129,855.02
417,417,139,1.149722222,-6.750708,854.66
418,418,139,1.1525,-6.751019,854.93
419,419,139,1.155277778,-6.750559,854.54
420,420,139,1.158611111,-6.750426,854.42
421,421,139,1.161388889,-6.750573,854.55
422,422,139,1.164722222,-6.750332,854.34
423,423,139,1.168333333,-6.750439,854.43
424,424,139,1.171388889,-6.750899,854.83
425,425,139,1.174444444,-6.75103,854.94
426,426,139,1.177222222,-6.750685,854.64
427,427,139,1.18,-6.750135,854.17
428,428,139,1.182777778,-6.749911,853.98
429,429,139,1.185555556,-6.749532,853.66
430,430,139,1.188333333,-6.749134,853.32
431,431,139,1.191111111,-6.749173,853.35
432,432,139,1.193888889,-6.749109,853.3
433,433,139,1.196666667,-6.74855,852.82
434,434,139,1.199166667,-6.748643,852.9
435,435,139,1.201944444,-6.748503,852.78
436,436,139,1.205,-6.748185,852.51
437,437,139,1.2075,-6.748347,852.65
438,438,139,1.210555556,-6.747984,852.34
439,439,139,1.213333333,-6.747805,852.19
440,440,139,1.216666667,-6.748261,852.57
441,441,139,1.22,-6.748164,852.49
442,442,139,1.223611111,-6.748287,852.6
443,443,139,1.226666667,-6.748021,852.37
444,444,139,1.229444444,-6.747918,852.28
445,445,139,1.231944444,-6.748122,852.46
446,446,139,1.234722222,-6.748452,852.74
447,447,139,1.2375,-6.748634,852.89
448,448,139,1.240277778,-6.748522,852.8
449,449,139,1.243333333,-6.748098,852.44
450,450,139,1.246111111,-6.747895,852.26
451,451,139,1.249166667,-6.747903,852.27
452,452,139,1.251944444,-6.747915,852.28
453,453,139,1.254722222,-6.748047,852.39
454,454,139,1.2575,-6.748394,852.69
455,455,139,1.260277778,-6.747944,852.3
456,456,139,1.263888889,-6.748116,852.45
457,457,139,1.266666667,-6.74791,852.28
458,458,139,1.269444444,-6.747994,852.35
459,459,139,1.271944444,-6.748141,852.47
460,460,139,1.274722222,-6.747584,852
461,461,139,1.2775,-6.747822,852.2
462,462,139,1.280277778,-6.747824,852.2
463,463,139,1.283055556,-6.748109,852.45
464,464,139,1.286388889,-6.747787,852.17
465,465,139,1.289444444,-6.747562,851.98
466,466,139,1.291944444,-6.747682,852.08
467,467,139,1.294722222,-6.74767,852.07
468,468,139,1.2975,-6.747361,851.81
469,469,139,1.300833333,-6.747126,851.61
470,470,139,1.303333333,-6.746821,851.35
471,471,139,1.306111111,-6.747366,851.81
472,472,139,1.309166667,-6.747038,851.53
473,473,139,1.311944444,-6.746985,851.49
474,474,139,1.314722222,-6.746534,851.1
475,475,139,1.317777778,-6.746542,851.11
476,476,139,1.320555556,-6.746603,851.16
477,477,139,1.323888889,-6.747036,851.53
478,478,139,1.326666667,-6.74666,851.21
479,479,139,1.33,-6.746954,851.46
480,480,139,1.332777778,-6.746685,851.23
481,481,139,1.335555556,-6.74631,850.91
482,482,139,1.338333333,-6.746465,851.04
483,483,139,1.341111111,-6.746574,851.14
484,484,139,1.343888889,-6.7462,850.82
485,485,139,1.346666667,-6.746318,850.92
486,486,139,1.349444444,-6.746716,851.26
487,487,139,1.351944444,-6.746807,851.34
488,488,139,1.355277778,-6.747029,851.53
489,489,139,1.358055556,-6.747292,851.75
490,490,139,1.360555556,-6.746985,851.49
491,491,139,1.363055556,-6.746439,851.02
492,492,139,1.366388889,-6.746484,851.06
493,493,139,1.368888889,-6.746828,851.35
494,494,139,1.371666667,-6.746631,851.19
495,495,139,1.374444444,-6.746623,851.18
496,496,139,1.377777778,-6.746357,850.95
497,497,139,1.380555556,-6.746336,850.94
498,498,139,1.383333333,-6.746089,850.73
499,499,139,1.386388889,-6.745587,850.3
500,500,139,1.389166667,-6.745432,850.17
501,501,139,1.391944444,-6.745331,850.08
502,502,139,1.394722222,-6.744299,849.2
503,503,139,1.397777778,-6.744143,849.07
504,504,139,1.400555556,-6.744377,849.27
505,505,139,1.403333333,-6.744098,849.03
506,506,139,1.406111111,-6.743944,848.9
507,507,139,1.409166667,-6.743972,848.93
508,508,139,1.412222222,-6.743499,848.52
509,509,139,1.414722222,-6.743631,848.64
510,510,139,1.417222222,-6.742871,847.99
511,511,139,1.420555556,-6.743481,848.51
512,512,139,1.423055556,-6.743538,848.56
513,513,139,1.425833333,-6.74349,848.52
514,514,139,1.429166667,-6.74359,848.6
515,515,139,1.4325,-6.743097,848.18
516,516,139,1.435277778,-6.743555,848.57
517,517,139,1.438055556,-6.742748,847.89
518,518,139,1.441388889,-6.743086,848.17
519,519,139,1.444166667,-6.742918,848.03
520,520,139,1.4475,-6.742857,847.98
521,521,139,1.45,-6.742645,847.8
522,522,139,1.4525,-6.742903,848.02
523,523,139,1.455277778,-6.742691,847.84
524,524,139,1.458333333,-6.74245,847.63
525,525,139,1.460833333,-6.742029,847.28
526,526,139,1.463333333,-6.742288,847.5
527,527,139,1.466111111,-6.741793,847.08
528,528,139,1.469166667,-6.74159,846.91
529,529,139,1.471944444,-6.741407,846.75
530,530,139,1.474722222,-6.741489,846.82
531,531,139,1.4775,-6.741325,846.68
532,532,139,1.480277778,-6.741313,846.67
533,533,139,1.483055556,-6.741079,846.47
534,534,139,1.485833333,-6.740631,846.09
535,535,139,1.488611111,-6.741096,846.49
536,536,139,1.491388889,-6.741219,846.59
537,537,139,1.494166667,-6.740974,846.38
538,538,139,1.497222222,-6.741461,846.8
539,539,139,1.499722222,-6.741832,847.11
540,540,139,1.5025,-6.74144,846.78
541,541,139,1.505277778,-6.741393,846.74
542,542,139,1.508333333,-6.741342,846.7
543,543,139,1.510833333,-6.741238,846.61
544,544,139,1.513611111,-6.741244,846.61
545,545,139,1.516388889,-6.740962,846.37
546,546,139,1.519166667,-6.741051,846.45
547,547,139,1.521944444,-6.741178,846.56
548,548,139,1.525,-6.740692,846.15
549,549,139,1.527777778,-6.741008,846.41
550,550,139,1.530555556,-6.740778,846.22
551,551,139,1.533333333,-6.740992,846.4
552,552,139,1.536944444,-6.740265,845.78
553,553,139,1.539722222,-6.740312,845.82
554,554,139,1.542222222,-6.739919,845.49
555,555,139,1.545,-6.740428,845.92
556,556,139,1.5475,-6.740118,845.66
557,557,139,1.550555556,-6.739895,845.47
558,558,139,1.553333333,-6.739783,845.38
559,559,139,1.556111111,-6.739921,845.49
560,560,139,1.558611111,-6.739454,845.1
561,561,139,1.561666667,-6.739674,845.29
562,562,139,1.564444444,-6.738875,844.61
563,563,139,1.5675,-6.738406,844.21
564,564,139,1.570277778,-6.738804,844.55
565,565,139,1.573055556,-6.739112,844.81
566,566,139,1.575833333,-6.738783,844.53
567,567,139,1.578333333,-6.739025,844.74
568,568,139,1.581388889,-6.739379,845.04
569,569,139,1.583888889,-6.739158,844.85
570,570,139,1.586944444,-6.739299,844.97
571,571,139,1.589722222,-6.739212,844.89
572,572,139,1.592777778,-6.738647,844.42
573,573,139,1.595833333,-6.738189,844.03
574,574,139,1.599166667,-6.738538,844.33
575,575,139,1.601944444,-6.738898,844.63
576,576,139,1.604444444,-6.738749,844.5
577,577,139,1.607222222,-6.739028,844.74
578,578,139,1.610277778,-6.738906,844.64
579,579,139,1.612777778,-6.738635,844.41
580,580,139,1.615555556,-6.738513,844.3
581,581,139,1.618333333,-6.738961,844.68
582,582,139,1.621111111,-6.739049,844.76
583,583,139,1.624166667,-6.738921,844.65
584,584,139,1.626944444,-6.739211,844.89
585,585,139,1.629722222,-6.739074,844.78
586,586,139,1.6325,-6.739134,844.83
587,587,139,1.635,-6.739079,844.78
588,588,139,1.6375,-6.738667,844.43
589,589,139,1.64,-6.738404,844.21
590,590,139,1.642777778,-6.738091,843.95
591,591,139,1.645833333,-6.738014,843.88
592,592,139,1.648611111,-6.73804,843.91
593,593,139,1.651388889,-6.737721,843.64
594,594,139,1.654166667,-6.737841,843.74
595,595,139,1.657222222,-6.738121,843.97
596,596,139,1.660277778,-6.738218,844.06
597,597,139,1.663611111,-6.737331,843.31
598,598,139,1.666388889,-6.737538,843.48
599,599,139,1.669166667,-6.737472,843.43
600,600,139,1.671944444,-6.737507,843.46
601,601,139,1.674722222,-6.737289,843.27
602,602,139,1.6775,-6.737179,843.18
603,603,139,1.680833333,-6.736713,842.79
604,604,139,1.683611111,-6.736428,842.55
605,605,139,1.686944444,-6.736208,842.36
606,606,139,1.689722222,-6.736417,842.54
607,607,139,1.692222222,-6.736192,842.35
608,608,139,1.695,-6.73592,842.12
609,609,139,1.697777778,-6.735594,841.84
610,610,139,1.700555556,-6.735751,841.98
611,611,139,1.703055556,-6.735552,841.81
612,612,139,1.706388889,-6.735529,841.79
613,613,139,1.709166667,-6.735609,841.86
614,614,139,1.711944444,-6.735313,841.61
615,615,139,1.715,-6.735614,841.86
616,616,139,1.718333333,-6.735201,841.51
617,617,139,1.721111111,-6.735124,841.45
618,618,139,1.724166667,-6.735033,841.37
619,619,139,1.726666667,-6.734904,841.26
620,620,139,1.729722222,-6.734861,841.23
621,621,139,1.7325,-6.735032,841.37
622,622,139,1.735277778,-6.734441,840.87
623,623,139,1.738055556,-6.734229,840.7
624,624,139,1.740833333,-6.734049,840.54
625,625,139,1.743611111,-6.733612,840.18
626,626,139,1.746388889,-6.733448,840.04
627,627,139,1.749444444,-6.733395,839.99
628,628,139,1.752222222,-6.732885,839.57
629,629,139,1.755,-6.733098,839.74
630,630,139,1.757777778,-6.733216,839.84
631,631,139,1.760555556,-6.733161,839.8
632,632,139,1.763333333,-6.732447,839.2
633,633,139,1.766111111,-6.732956,839.63
634,634,139,1.768611111,-6.732914,839.59
635,635,139,1.771388889,-6.732726,839.43
636,636,140,1.774166667,-6.732877,839.56
637,637,140,1.776944444,-6.73312,839.76
638,638,140,1.780277778,-6.732933,839.61
639,639,140,1.783055556,-6.732919,839.59
640,640,140,1.785833333,-6.733098,839.74
641,641,140,1.788611111,-6.733143,839.78
642,642,140,1.791388889,-6.733447,840.04
643,643,140,1.794166667,-6.733645,840.2
644,644,140,1.797222222,-6.733718,840.27
645,645,140,1.8,-6.733979,840.48
646,646,140,1.802777778,-6.733915,840.43
647,647,140,1.805555556,-6.733407,840
648,648,140,1.808333333,-6.733273,839.89
649,649,140,1.811111111,-6.733269,839.89
650,650,140,1.814166667,-6.732827,839.52
651,651,140,1.816944444,-6.732354,839.12
652,652,140,1.819722222,-6.732976,839.64
653,653,140,1.822777778,-6.73266,839.38
654,654,140,1.825833333,-6.732637,839.36
655,655,140,1.828888889,-6.732766,839.47
656,656,140,1.831666667,-6.732754,839.46
657,657,140,1.834166667,-6.732553,839.29
658,658,140,1.837222222,-6.73254,839.28
659,659,140,1.839722222,-6.732429,839.18
660,660,140,1.842222222,-6.732604,839.33
661,661,140,1.845,-6.732753,839.46
662,662,140,1.848333333,-6.732439,839.19
663,663,140,1.850833333,-6.732389,839.15
664,664,140,1.853888889,-6.732656,839.37
665,665,140,1.856944444,-6.732377,839.14
666,666,140,1.859722222,-6.731954,838.78
667,667,140,1.862777778,-6.731578,838.47
668,668,140,1.865555556,-6.73141,838.33
669,669,140,1.868333333,-6.731401,838.32
670,670,140,1.871111111,-6.731813,838.67
671,671,140,1.874166667,-6.731379,838.3
672,672,140,1.876666667,-6.731594,838.48
673,673,140,1.879444444,-6.731882,838.72
674,674,140,1.882222222,-6.731999,838.82
675,675,140,1.884722222,-6.731837,838.69
676,676,140,1.8875,-6.731545,838.44
677,677,140,1.890555556,-6.731269,838.21
678,678,140,1.893333333,-6.731397,838.32
679,679,140,1.896111111,-6.731446,838.36
680,680,140,1.898888889,-6.731754,838.62
681,681,140,1.901944444,-6.731831,838.68
682,682,140,1.905,-6.731964,838.79
683,683,140,1.907777778,-6.731484,838.39
684,684,140,1.910555556,-6.731584,838.47
685,685,140,1.913333333,-6.731463,838.37
686,686,140,1.916111111,-6.731203,838.15
687,687,140,1.919166667,-6.731164,838.12
688,688,140,1.921944444,-6.73076,837.78
689,689,140,1.924722222,-6.730707,837.74
690,690,140,1.9275,-6.730904,837.9
691,691,140,1.930555556,-6.730971,837.96
692,692,140,1.933333333,-6.730838,837.85
693,693,140,1.936388889,-6.730119,837.25
694,694,140,1.939166667,-6.730152,837.27
695,695,140,1.941666667,-6.730267,837.37
696,696,140,1.944722222,-6.730063,837.2
697,697,140,1.9475,-6.729831,837.01
698,698,140,1.95,-6.73064,837.68
699,699,140,1.953611111,-6.730742,837.77
700,700,140,1.956388889,-6.730773,837.79
701,701,140,1.959444444,-6.730623,837.67
702,702,140,1.962222222,-6.730778,837.8
703,703,141,1.965,-6.730852,837.86
704,704,141,1.967777778,-6.730317,837.41
705,705,141,1.970555556,-6.7299,837.06
706,706,141,1.973888889,-6.730025,837.17
707,707,141,1.976944444,-6.729649,836.85
708,708,141,1.98,-6.729645,836.85
709,709,141,1.982777778,-6.72999,837.14
710,710,141,1.985555556,-6.72993,837.09
711,711,141,1.988333333,-6.729985,837.13
712,712,141,1.991388889,-6.730217,837.33
713,713,141,1.994444444,-6.729873,837.04
714,714,141,1.997222222,-6.7296,836.81
715,715,141,2.000555556,-6.729538,836.76
716,716,141,2.003611111,-6.729621,836.83
717,717,141,2.006666667,-6.729636,836.84
718,718,141,2.009444444,-6.729573,836.79
719,719,141,2.013055556,-6.729395,836.64
720,720,141,2.016111111,-6.729634,836.84
721,721,141,2.018888889,-6.728992,836.3
722,722,141,2.021666667,-6.729314,836.57
723,723,141,2.024722222,-6.729208,836.48
724,724,141,2.0275,-6.729338,836.59
725,725,141,2.030833333,-6.729302,836.56
726,726,141,2.033888889,-6.729232,836.5
727,727,141,2.036666667,-6.729628,836.84
728,728,141,2.04,-6.730128,837.25
729,729,141,2.043055556,-6.72992,837.08
730,730,141,2.046111111,-6.72985,837.02
731,731,141,2.049166667,-6.729824,837
732,732,141,2.051944444,-6.729753,836.94
733,733,141,2.055,-6.72952,836.75
734,734,141,2.057777778,-6.729388,836.64
735,735,141,2.061666667,-6.72958,836.8
736,736,141,2.064444444,-6.729741,836.93
737,737,141,2.067222222,-6.729598,836.81
738,738,141,2.070555556,-6.729644,836.85
739,739,141,2.073611111,-6.729414,836.66
740,740,141,2.076666667,-6.72963,836.84
741,741,141,2.079722222,-6.729336,836.59
742,742,141,2.0825,-6.729275,836.54
743,743,141,2.085555556,-6.729402,836.65
744,744,141,2.088611111,-6.729163,836.45
745,745,141,2.091666667,-6.72959,836.8
746,746,141,2.095277778,-6.729427,836.67
747,747,141,2.098333333,-6.728778,836.12
748,748,141,2.101388889,-6.728214,835.65
749,749,141,2.104722222,-6.728153,835.6
750,750,141,2.107777778,-6.727709,835.23
751,751,141,2.110555556,-6.728084,835.54
752,752,141,2.113333333,-6.728399,835.81
753,753,141,2.116388889,-6.728355,835.77
754,754,141,2.119722222,-6.72822,835.66
755,755,141,2.1225,-6.728137,835.59
756,756,141,2.126111111,-6.728017,835.49
757,757,141,2.129722222,-6.727981,835.46
758,758,141,2.133055556,-6.727863,835.36
759,759,141,2.135833333,-6.727883,835.38
760,760,141,2.138611111,-6.727856,835.35
761,761,141,2.141666667,-6.727444,835.01
762,762,141,2.144722222,-6.727351,834.93
763,763,141,2.147777778,-6.727344,834.93
764,764,141,2.150833333,-6.726899,834.56
765,765,141,2.154166667,-6.726775,834.45
766,766,141,2.157222222,-6.726766,834.44
767,767,141,2.16,-6.726532,834.25
768,768,141,2.163055556,-6.726753,834.43
769,769,141,2.166111111,-6.726537,834.25
770,770,141,2.169166667,-6.726569,834.28
771,771,141,2.171944444,-6.726682,834.37
772,772,141,2.175,-6.726478,834.2
773,773,141,2.177777778,-6.726741,834.42
774,774,141,2.180833333,-6.72665,834.35
775,775,141,2.183611111,-6.726695,834.39
776,776,141,2.187222222,-6.726868,834.53
777,777,141,2.190555556,-6.726782,834.46
778,778,141,2.193611111,-6.726806,834.48
779,779,141,2.196944444,-6.726379,834.12
780,780,141,2.200277778,-6.726195,833.97
781,781,141,2.203333333,-6.726004,833.81
782,782,141,2.206111111,-6.726029,833.83
783,783,141,2.209166667,-6.725787,833.63
784,784,141,2.211944444,-6.726007,833.81
785,785,141,2.215,-6.725869,833.7
786,786,141,2.217777778,-6.725494,833.38
787,787,141,2.220555556,-6.725664,833.53
788,788,141,2.223333333,-6.725636,833.5
789,789,141,2.226666667,-6.725782,833.62
790,790,141,2.229722222,-6.725633,833.5
791,791,141,2.2325,-6.725671,833.53
792,792,141,2.235555556,-6.725595,833.47
793,793,141,2.238611111,-6.725152,833.1
794,794,141,2.241388889,-6.725342,833.26
795,795,141,2.244444444,-6.725361,833.27
796,796,141,2.2475,-6.725332,833.25
797,797,141,2.250277778,-6.725882,833.71
798,798,141,2.253333333,-6.725562,833.44
799,799,141,2.256388889,-6.725533,833.42
800,800,141,2.259166667,-6.725624,833.49
801,801,141,2.262222222,-6.725836,833.67
802,802,141,2.265277778,-6.725745,833.59
803,803,141,2.268055556,-6.725417,833.32
804,804,141,2.270833333,-6.725498,833.39
805,805,141,2.273611111,-6.725668,833.53
806,806,141,2.276666667,-6.72595,833.76
807,807,141,2.279722222,-6.725419,833.32
808,808,141,2.282777778,-6.725431,833.33
809,809,141,2.285555556,-6.725376,833.29
810,810,141,2.288611111,-6.725707,833.56
811,811,141,2.291666667,-6.726079,833.87
812,812,141,2.294444444,-6.725902,833.72
813,813,141,2.2975,-6.72556,833.44
814,814,141,2.300277778,-6.725609,833.48
815,815,141,2.303333333,-6.725269,833.2
816,816,141,2.306388889,-6.725507,833.39
817,817,141,2.309444444,-6.725878,833.7
818,818,141,2.313055556,-6.725525,833.41
819,819,141,2.316111111,-6.725781,833.62
820,820,141,2.319166667,-6.726023,833.82
821,821,141,2.322222222,-6.7259,833.72
822,822,141,2.325277778,-6.725973,833.78
823,823,141,2.328333333,-6.726212,833.98
824,824,141,2.331111111,-6.726096,833.89
825,825,141,2.334166667,-6.725928,833.75
826,826,141,2.337222222,-6.725861,833.69
827,827,141,2.34,-6.72621,833.98
828,828,141,2.343333333,-6.726415,834.15
829,829,141,2.346388889,-6.72664,834.34
830,830,141,2.349166667,-6.726636,834.34
831,831,141,2.351944444,-6.726083,833.87
832,832,141,2.354444444,-6.725938,833.75
833,833,141,2.3575,-6.725652,833.52
834,834,141,2.360277778,-6.725827,833.66
835,835,141,2.363055556,-6.725976,833.79
836,836,141,2.366111111,-6.725853,833.68
837,837,141,2.368888889,-6.724942,832.92
838,838,141,2.371944444,-6.725055,833.02
839,839,141,2.374722222,-6.724966,832.94
840,840,141,2.3775,-6.724921,832.91
841,841,141,2.380555556,-6.725187,833.13
842,842,141,2.383333333,-6.724937,832.92
843,843,141,2.386944444,-6.724739,832.75
844,844,141,2.389722222,-6.724463,832.52
845,845,141,2.392777778,-6.724494,832.55
846,846,141,2.395555556,-6.72423,832.33
847,847,141,2.398333333,-6.724208,832.31
848,848,141,2.401388889,-6.723985,832.13
849,849,141,2.404444444,-6.724034,832.17
850,850,141,2.4075,-6.724054,832.18
851,851,141,2.410277778,-6.723883,832.04
852,852,141,2.413333333,-6.723718,831.9
853,853,141,2.416111111,-6.723846,832.01
854,854,141,2.419166667,-6.723889,832.05
855,855,141,2.422777778,-6.723824,831.99
856,856,141,2.426388889,-6.72402,832.16
857,857,141,2.429166667,-6.723656,831.85
858,858,141,2.432222222,-6.724354,832.43
859,859,141,2.435555556,-6.723924,832.08
860,860,141,2.438611111,-6.724019,832.16
861,861,141,2.441666667,-6.723745,831.93
862,862,141,2.444722222,-6.723578,831.79
863,863,141,2.4475,-6.723775,831.95
864,864,141,2.450555556,-6.723424,831.66
865,865,141,2.453333333,-6.723904,832.06
866,866,141,2.456666667,-6.723839,832.01
867,867,141,2.459722222,-6.723495,831.72
868,868,141,2.462777778,-6.723421,831.66
869,869,141,2.465833333,-6.723117,831.4
870,870,141,2.468888889,-6.722731,831.08
871,871,141,2.471944444,-6.723119,831.41
872,872,141,2.474722222,-6.723146,831.43
873,873,141,2.4775,-6.723372,831.62
874,874,142,2.481388889,-6.723865,832.03
875,875,142,2.484444444,-6.72351,831.73
876,876,142,2.4875,-6.7236,831.81
877,877,142,2.490277778,-6.72334,831.59
878,878,142,2.493055556,-6.723701,831.89
879,879,142,2.496111111,-6.723613,831.82
880,880,142,2.499444444,-6.723722,831.91
881,881,142,2.502222222,-6.723578,831.79
882,882,142,2.505277778,-6.724013,832.15
883,883,142,2.508333333,-6.723659,831.86
884,884,142,2.511388889,-6.723833,832
885,885,142,2.514444444,-6.723943,832.09
886,886,142,2.517222222,-6.723757,831.94
887,887,142,2.520277778,-6.723911,832.07
888,888,142,2.523333333,-6.723446,831.68
889,889,142,2.526944444,-6.723542,831.76
890,890,142,2.53,-6.723989,832.13
891,891,142,2.533611111,-6.723867,832.03
892,892,142,2.536666667,-6.723845,832.01
893,893,142,2.539444444,-6.724141,832.26
894,894,142,2.5425,-6.724048,832.18
895,895,142,2.545833333,-6.723863,832.03
896,896,142,2.548888889,-6.723255,831.52
897,897,142,2.551666667,-6.723113,831.4
898,898,142,2.554722222,-6.722888,831.21
899,899,142,2.557777778,-6.722574,830.95
900,900,142,2.560555556,-6.721944,830.43
901,901,142,2.563611111,-6.722299,830.73
902,902,142,2.566666667,-6.722254,830.69
903,903,142,2.569722222,-6.722062,830.53
904,904,142,2.572777778,-6.721973,830.45
905,905,142,2.575833333,-6.722232,830.67
906,906,142,2.579166667,-6.722058,830.52
907,907,142,2.5825,-6.722037,830.51
908,908,142,2.585833333,-6.722012,830.49
909,909,142,2.588888889,-6.722085,830.55
910,910,142,2.592222222,-6.722088,830.55
911,911,142,2.595277778,-6.721919,830.41
912,912,142,2.598333333,-6.722107,830.57
913,913,142,2.601111111,-6.721874,830.37
914,914,142,2.604166667,-6.722104,830.56
915,915,142,2.6075,-6.721738,830.26
916,916,142,2.610277778,-6.721807,830.32
917,917,142,2.613055556,-6.721978,830.46
918,918,142,2.615833333,-6.721626,830.17
919,919,142,2.618888889,-6.721554,830.11
920,920,142,2.622222222,-6.721767,830.28
921,921,142,2.625555556,-6.721589,830.14
922,922,142,2.629166667,-6.722012,830.49
923,923,142,2.6325,-6.72187,830.37
924,924,142,2.635555556,-6.721952,830.44
925,925,142,2.638333333,-6.721658,830.19
926,926,142,2.641944444,-6.721561,830.11
927,927,142,2.645,-6.721286,829.88
928,928,142,2.648055556,-6.721305,829.9
929,929,142,2.651111111,-6.7217,830.23
930,930,142,2.654166667,-6.72168,830.21
931,931,142,2.6575,-6.721911,830.4
932,932,142,2.660555556,-6.721907,830.4
933,933,142,2.663888889,-6.721968,830.45
934,934,142,2.667222222,-6.722132,830.59
935,935,142,2.671388889,-6.721814,830.32
936,936,142,2.674444444,-6.721822,830.33
937,937,142,2.6775,-6.721788,830.3
938,938,142,2.680555556,-6.722029,830.5
939,939,142,2.683611111,-6.721771,830.29
940,940,142,2.686666667,-6.721865,830.36
941,941,142,2.69,-6.721734,830.26
942,942,142,2.692777778,-6.721751,830.27
943,943,142,2.695833333,-6.721835,830.34
944,944,142,2.698888889,-6.721944,830.43
945,945,142,2.701666667,-6.721593,830.14
946,946,142,2.704722222,-6.721459,830.03
947,947,142,2.707777778,-6.721193,829.81
948,948,142,2.710833333,-6.721319,829.91
949,949,142,2.714444444,-6.720939,829.6
950,950,143,2.7175,-6.721086,829.72
951,951,143,2.720833333,-6.721066,829.7
952,952,143,2.724166667,-6.720923,829.58
953,953,143,2.7275,-6.721252,829.86
954,954,143,2.731111111,-6.720875,829.54
955,955,143,2.734722222,-6.720815,829.49
956,956,143,2.7375,-6.720957,829.61
957,957,143,2.740277778,-6.720717,829.41
958,958,143,2.743333333,-6.720872,829.54
959,959,143,2.746666667,-6.720609,829.32
960,960,143,2.75,-6.720469,829.21
961,961,143,2.753333333,-6.720443,829.18
962,962,143,2.756666667,-6.720457,829.2
963,963,143,2.760555556,-6.720407,829.15
964,964,143,2.763611111,-6.720892,829.56
965,965,143,2.766666667,-6.720802,829.48
966,966,143,2.77,-6.720472,829.21
967,967,143,2.773333333,-6.72021,828.99
968,968,143,2.776388889,-6.720466,829.2
969,969,143,2.78,-6.720461,829.2
970,970,143,2.783055556,-6.719956,828.78
971,971,143,2.786388889,-6.72012,828.92
972,972,143,2.789444444,-6.71991,828.74
973,973,143,2.7925,-6.720131,828.93
974,974,143,2.795833333,-6.720176,828.96
975,975,143,2.798611111,-6.720385,829.14
976,976,143,2.801111111,-6.720468,829.21
977,977,143,2.805277778,-6.72019,828.98
978,978,143,2.808055556,-6.720322,829.08
979,979,143,2.811388889,-6.720183,828.97
980,980,143,2.814444444,-6.720547,829.27
981,981,143,2.8175,-6.720743,829.43
982,982,143,2.820833333,-6.720797,829.48
983,983,143,2.824444444,-6.720559,829.28
984,984,143,2.8275,-6.720755,829.44
985,985,143,2.831388889,-6.72089,829.56
986,986,143,2.835,-6.720641,829.35
987,987,143,2.838055556,-6.720441,829.18
988,988,143,2.841111111,-6.719857,828.7
989,989,143,2.844444444,-6.719877,828.72
990,990,144,2.847777778,-6.720049,828.86
991,991,144,2.850833333,-6.719899,828.73
992,992,144,2.854166667,-6.719914,828.75
993,993,144,2.857222222,-6.719437,828.35
994,994,144,2.860555556,-6.719371,828.3
995,995,144,2.864166667,-6.719074,828.05
996,996,144,2.8675,-6.719458,828.37
997,997,144,2.870555556,-6.719522,828.42
998,998,144,2.873611111,-6.719904,828.74
999,999,144,2.876666667,-6.719395,828.32
1000,1000,144,2.88,-6.719517,828.42
1001,1001,144,2.883055556,-6.719462,828.37
1002,1002,144,2.886111111,-6.719397,828.32
1003,1003,144,2.889166667,-6.719562,828.45
1004,1004,144,2.892222222,-6.720026,828.84
1005,1005,144,2.895555556,-6.719696,828.57
1006,1006,144,2.898611111,-6.719364,828.29
1007,1007,144,2.901666667,-6.71955,828.44
1008,1008,144,2.905555556,-6.719789,828.64
1009,1009,144,2.908611111,-6.719847,828.69
1010,1010,144,2.911666667,-6.719805,828.66
1011,1011,144,2.914722222,-6.719924,828.75
1012,1012,144,2.917777778,-6.719934,828.76
1013,1013,144,2.920555556,-6.719481,828.39
1014,1014,144,2.923611111,-6.719772,828.63
1015,1015,144,2.926666667,-6.719599,828.49
1016,1016,144,2.929444444,-6.719143,828.11
1017,1017,144,2.9325,-6.719203,828.16
1018,1018,144,2.935555556,-6.719381,828.3
1019,1019,144,2.94,-6.718978,827.97
1020,1020,144,2.943055556,-6.718915,827.92
1021,1021,144,2.946388889,-6.719204,828.16
1022,1022,144,2.949444444,-6.719028,828.01
1023,1023,144,2.952777778,-6.719286,828.23
1024,1024,144,2.955833333,-6.719518,828.42
1025,1025,144,2.958888889,-6.719267,828.21
1026,1026,144,2.961944444,-6.719372,828.3
1027,1027,144,2.965277778,-6.719073,828.05
1028,1028,144,2.968333333,-6.71855,827.62
1029,1029,144,2.971388889,-6.71857,827.63
1030,1030,144,2.974166667,-6.718632,827.68
1031,1031,144,2.9775,-6.718585,827.65
1032,1032,144,2.980277778,-6.719056,828.04
1033,1033,144,2.983888889,-6.718973,827.97
1034,1034,144,2.987222222,-6.718755,827.79
1035,1035,144,2.990555556,-6.718542,827.61
1036,1036,144,2.993611111,-6.718734,827.77
1037,1037,144,2.996388889,-6.718773,827.8
1038,1038,144,2.999444444,-6.718652,827.7
1039,1039,144,3.002777778,-6.718298,827.41
1040,1040,144,3.006388889,-6.718762,827.79
1041,1041,144,3.009444444,-6.718979,827.97
1042,1042,144,3.012777778,-6.719142,828.11
1043,1043,144,3.015555556,-6.719264,828.21
1044,1044,144,3.018888889,-6.71932,828.25
1045,1045,144,3.023333333,-6.719181,828.14
1046,1046,144,3.026666667,-6.719269,828.21
1047,1047,144,3.030277778,-6.719444,828.36
1048,1048,144,3.033611111,-6.719433,828.35
1049,1049,144,3.036944444,-6.719402,828.32
1050,1050,144,3.04,-6.719278,828.22
1051,1051,144,3.043055556,-6.718886,827.89
1052,1052,144,3.046388889,-6.718961,827.96
1053,1053,144,3.049166667,-6.718828,827.85
1054,1054,144,3.052222222,-6.718806,827.83
1055,1055,144,3.055277778,-6.718432,827.52
1056,1056,144,3.058333333,-6.718069,827.22
1057,1057,144,3.061666667,-6.718438,827.52
1058,1058,144,3.064722222,-6.718324,827.43
1059,1059,144,3.068333333,-6.718202,827.33
1060,1060,144,3.071388889,-6.717768,826.97
1061,1061,144,3.075277778,-6.717886,827.07
1062,1062,144,3.078611111,-6.717912,827.09
1063,1063,144,3.081666667,-6.718063,827.21
1064,1064,144,3.084722222,-6.718082,827.23
1065,1065,144,3.088333333,-6.717605,826.83
1066,1066,144,3.091388889,-6.717314,826.59
1067,1067,144,3.094722222,-6.717206,826.51
1068,1068,144,3.098611111,-6.717345,826.62
1069,1069,144,3.101666667,-6.717675,826.89
1070,1070,144,3.105,-6.717361,826.63
1071,1071,144,3.108611111,-6.717303,826.59
1072,1072,144,3.111666667,-6.71678,826.15
1073,1073,144,3.115,-6.716928,826.28
1074,1074,144,3.117777778,-6.716904,826.26
1075,1075,144,3.120833333,-6.716562,825.97
1076,1076,144,3.123888889,-6.716725,826.11
1077,1077,144,3.127222222,-6.716802,826.17
1078,1078,144,3.130277778,-6.716772,826.15
1079,1079,144,3.133333333,-6.716875,826.23
1080,1080,144,3.136666667,-6.716957,826.3
1081,1081,144,3.14,-6.716924,826.27
1082,1082,144,3.143055556,-6.716457,825.89
1083,1083,144,3.146666667,-6.716802,826.17
1084,1084,144,3.150277778,-6.716894,826.25
1085,1085,144,3.153333333,-6.71687,826.23
1086,1086,144,3.156944444,-6.71709,826.41
1087,1087,144,3.16,-6.716783,826.16
1088,1088,144,3.163055556,-6.716533,825.95
1089,1089,144,3.166388889,-6.716571,825.98
1090,1090,144,3.169444444,-6.716731,826.11
1091,1091,144,3.172777778,-6.716875,826.23
1092,1092,144,3.176388889,-6.716753,826.13
1093,1093,144,3.179444444,-6.716433,825.87
1094,1094,144,3.182777778,-6.716754,826.13
1095,1095,144,3.185833333,-6.71649,825.91
1096,1096,144,3.189166667,-6.716359,825.81
1097,1097,144,3.1925,-6.716283,825.74
1098,1098,144,3.195555556,-6.716357,825.8
1099,1099,144,3.198333333,-6.716449,825.88
1100,1100,144,3.201666667,-6.716326,825.78
1101,1101,144,3.204722222,-6.716255,825.72
1102,1102,144,3.208333333,-6.716351,825.8
1103,1103,144,3.211944444,-6.716255,825.72
1104,1104,144,3.215,-6.716676,826.07
1105,1105,144,3.218055556,-6.716588,825.99
1106,1106,144,3.221666667,-6.716543,825.96
1107,1107,144,3.225,-6.716677,826.07
1108,1108,144,3.228333333,-6.716623,826.02
1109,1109,144,3.231388889,-6.716312,825.77
1110,1110,144,3.234722222,-6.716154,825.64
1111,1111,144,3.237777778,-6.716292,825.75
1112,1112,144,3.241111111,-6.716445,825.88
1113,1113,144,3.244722222,-6.716583,825.99
1114,1114,144,3.2475,-6.716484,825.91
1115,1115,144,3.250555556,-6.716379,825.82
1116,1116,144,3.254444444,-6.716676,826.07
1117,1117,144,3.257222222,-6.716267,825.73
1118,1118,144,3.260833333,-6.716528,825.94
1119,1119,144,3.263888889,-6.716166,825.65
1120,1120,144,3.266944444,-6.716087,825.58
1121,1121,144,3.270277778,-6.716273,825.73
1122,1122,144,3.273333333,-6.716035,825.54
1123,1123,144,3.276111111,-6.71582,825.36
1124,1124,144,3.279444444,-6.715397,825.01
1125,1125,144,3.283333333,-6.715239,824.88
1126,1126,144,3.286666667,-6.715426,825.04
1127,1127,144,3.289722222,-6.71539,825.01
1128,1128,144,3.293055556,-6.715116,824.78
1129,1129,144,3.295833333,-6.71478,824.5
1130,1130,144,3.299166667,-6.71453,824.3
1131,1131,144,3.3025,-6.71502,824.7
1132,1132,144,3.305277778,-6.715207,824.85
1133,1133,144,3.308055556,-6.715396,825.01
1134,1134,144,3.311388889,-6.716017,825.52
1135,1135,144,3.314722222,-6.715855,825.39
1136,1136,144,3.317777778,-6.715894,825.42
1137,1137,144,3.321388889,-6.71575,825.3
1138,1138,144,3.324722222,-6.715785,825.33
1139,1139,144,3.327777778,-6.715705,825.27
1140,1140,144,3.331666667,-6.716065,825.56
1141,1141,144,3.335,-6.715715,825.27
1142,1142,144,3.338333333,-6.715897,825.42
1143,1143,144,3.341388889,-6.716672,826.06
1144,1144,144,3.344444444,-6.716134,825.62
1145,1145,144,3.348611111,-6.71642,825.86
1146,1146,145,3.351388889,-6.716244,825.71
1147,1147,145,3.355,-6.716127,825.61
1148,1148,145,3.358055556,-6.715732,825.29
1149,1149,145,3.360833333,-6.715575,825.16
1150,1150,145,3.363888889,-6.715561,825.15
1151,1151,145,3.366944444,-6.715316,824.94
1152,1152,145,3.369722222,-6.71547,825.07
1153,1153,145,3.373055556,-6.715715,825.27
1154,1154,145,3.376666667,-6.716302,825.76
1155,1155,145,3.380277778,-6.716424,825.86
1156,1156,145,3.383333333,-6.71636,825.81
1157,1157,145,3.386388889,-6.715868,825.4
1158,1158,145,3.39,-6.715813,825.35
1159,1159,145,3.394166667,-6.715833,825.37
1160,1160,145,3.397777778,-6.71592,825.44
1161,1161,145,3.400833333,-6.715607,825.18
1162,1162,145,3.403888889,-6.715133,824.79
1163,1163,145,3.407222222,-6.715096,824.76
1164,1164,145,3.410277778,-6.71506,824.73
1165,1165,145,3.413611111,-6.71559,825.17
1166,1166,145,3.416666667,-6.715537,825.13
1167,1167,145,3.42,-6.715267,824.9
1168,1168,145,3.423333333,-6.715446,825.05
1169,1169,146,3.426666667,-6.71546,825.06
1170,1170,146,3.43,-6.715456,825.06
1171,1171,146,3.433055556,-6.715053,824.73
1172,1172,146,3.436666667,-6.715102,824.77
1173,1173,146,3.439722222,-6.715127,824.79
1174,1174,146,3.442777778,-6.715329,824.96
1175,1175,146,3.445833333,-6.715211,824.86
1176,1176,146,3.449166667,-6.715423,825.03
1177,1177,146,3.452777778,-6.715559,825.14
1178,1178,146,3.455555556,-6.715371,824.99
1179,1179,146,3.458611111,-6.715419,825.03
1180,1180,146,3.462222222,-6.71542,825.03
1181,1181,146,3.465555556,-6.715461,825.06
1182,1182,146,3.469444444,-6.715723,825.28
1183,1183,146,3.473333333,-6.715177,824.83
1184,1184,146,3.476388889,-6.715279,824.91
1185,1185,146,3.479722222,-6.715346,824.97
1186,1186,146,3.483055556,-6.715364,824.98
1187,1187,146,3.486388889,-6.715191,824.84
1188,1188,146,3.489444444,-6.715136,824.8
1189,1189,146,3.493055556,-6.714916,824.61
1190,1190,146,3.496388889,-6.715208,824.86
1191,1191,146,3.499722222,-6.714893,824.6
1192,1192,146,3.502777778,-6.71477,824.49
1193,1193,146,3.506666667,-6.71456,824.32
1194,1194,146,3.510277778,-6.71442,824.21
1195,1195,146,3.513611111,-6.714561,824.32
1196,1196,146,3.517222222,-6.714642,824.39
1197,1197,146,3.520277778,-6.714229,824.05
1198,1198,146,3.523611111,-6.713808,823.7
1199,1199,146,3.5275,-6.714039,823.89
1200,1200,146,3.530833333,-6.713826,823.72
1201,1201,146,3.534444444,-6.714191,824.02
1202,1202,146,3.5375,-6.71389,823.77
1203,1203,146,3.540833333,-6.713595,823.53
1204,1204,146,3.543888889,-6.71383,823.72
1205,1205,146,3.546944444,-6.7141,823.94
1206,1206,146,3.550277778,-6.714082,823.93
1207,1207,146,3.553888889,-6.71413,823.97
1208,1208,146,3.556944444,-6.714239,824.06
1209,1209,146,3.56,-6.71373,823.64
1210,1210,146,3.562777778,-6.713997,823.86
1211,1211,146,3.566111111,-6.71389,823.77
1212,1212,146,3.569444444,-6.713903,823.78
1213,1213,146,3.573055556,-6.713845,823.73
1214,1214,146,3.576388889,-6.714038,823.89
1215,1215,146,3.579444444,-6.713907,823.78
1216,1216,146,3.582777778,-6.713556,823.49
1217,1217,146,3.586111111,-6.713438,823.4
1218,1218,146,3.588888889,-6.713593,823.52
1219,1219,146,3.592222222,-6.71365,823.57
1220,1220,146,3.595555556,-6.713713,823.62
1221,1221,146,3.598888889,-6.713681,823.6
1222,1222,146,3.6025,-6.713355,823.33
1223,1223,146,3.605555556,-6.713389,823.36
1224,1224,146,3.608611111,-6.713628,823.55
1225,1225,146,3.612777778,-6.713584,823.52
1226,1226,146,3.615833333,-6.713703,823.61
1227,1227,146,3.619166667,-6.713509,823.46
1228,1228,146,3.622777778,-6.713469,823.42
1229,1229,146,3.625833333,-6.713453,823.41
1230,1230,146,3.628888889,-6.713932,823.8
1231,1231,146,3.632222222,-6.714007,823.87
1232,1232,146,3.635833333,-6.713788,823.68
1233,1233,146,3.639444444,-6.713581,823.51
1234,1234,146,3.6425,-6.713896,823.77
1235,1235,146,3.645833333,-6.713863,823.75
1236,1236,146,3.649166667,-6.714074,823.92
1237,1237,146,3.652222222,-6.714515,824.28
1238,1238,146,3.655277778,-6.714121,823.96
1239,1239,146,3.658333333,-6.714117,823.96
1240,1240,146,3.661388889,-6.713402,823.37
1241,1241,146,3.664444444,-6.713677,823.59
1242,1242,146,3.668333333,-6.713911,823.79
1243,1243,146,3.671111111,-6.713675,823.59
1244,1244,146,3.674166667,-6.713568,823.5
1245,1245,146,3.677777778,-6.713722,823.63
1246,1246,146,3.680833333,-6.713509,823.46
1247,1247,146,3.684722222,-6.713191,823.19
1248,1248,146,3.687777778,-6.713182,823.19
1249,1249,146,3.691666667,-6.713342,823.32
1250,1250,146,3.694722222,-6.71338,823.35
1251,1251,146,3.698055556,-6.713121,823.14
1252,1252,146,3.701111111,-6.713174,823.18
1253,1253,146,3.704444444,-6.712739,822.82
1254,1254,146,3.708055556,-6.712737,822.82
1255,1255,146,3.711388889,-6.713269,823.26
1256,1256,146,3.714444444,-6.713278,823.26
1257,1257,146,3.7175,-6.713455,823.41
1258,1258,146,3.721111111,-6.713038,823.07
1259,1259,146,3.723888889,-6.713018,823.05
1260,1260,146,3.726944444,-6.713147,823.16
1261,1261,146,3.73,-6.712931,822.98
1262,1262,146,3.733333333,-6.712748,822.83
1263,1263,146,3.736944444,-6.71264,822.74
1264,1264,146,3.74,-6.712456,822.59
1265,1265,146,3.743888889,-6.712633,822.73
1266,1266,146,3.746944444,-6.712342,822.49
1267,1267,146,3.750833333,-6.712347,822.5
1268,1268,146,3.754166667,-6.712278,822.44
1269,1269,146,3.7575,-6.712471,822.6
1270,1270,146,3.761111111,-6.712281,822.44
1271,1271,146,3.764722222,-6.712481,822.61
1272,1272,146,3.768333333,-6.712411,822.55
1273,1273,146,3.771388889,-6.712487,822.61
1274,1274,146,3.774722222,-6.712531,822.65
1275,1275,146,3.777777778,-6.712727,822.81
1276,1276,146,3.780833333,-6.712796,822.87
1277,1277,146,3.783888889,-6.712822,822.89
1278,1278,146,3.786944444,-6.713094,823.11
1279,1279,146,3.790277778,-6.713369,823.34
1280,1280,146,3.793333333,-6.713472,823.42
1281,1281,146,3.796666667,-6.713336,823.31
1282,1282,146,3.800555556,-6.713163,823.17
1283,1283,146,3.803611111,-6.713055,823.08
1284,1284,146,3.8075,-6.712801,822.87
1285,1285,146,3.810555556,-6.712854,822.92
1286,1286,146,3.814166667,-6.712725,822.81
1287,1287,146,3.8175,-6.712801,822.87
1288,1288,146,3.820833333,-6.712673,822.77
1289,1289,146,3.824166667,-6.712482,822.61
1290,1290,146,3.827222222,-6.71268,822.77
1291,1291,146,3.830555556,-6.713165,823.17
1292,1292,146,3.835,-6.712994,823.03
1293,1293,146,3.838055556,-6.712806,822.88
1294,1294,146,3.841111111,-6.712246,822.42
1295,1295,146,3.844166667,-6.712503,822.63
1296,1296,146,3.8475,-6.712767,822.84
1297,1297,146,3.850833333,-6.712519,822.64
1298,1298,146,3.854166667,-6.712509,822.63
1299,1299,146,3.857222222,-6.712556,822.67
1300,1300,146,3.860277778,-6.71272,822.81
1301,1301,146,3.863333333,-6.712365,822.51
1302,1302,146,3.866111111,-6.71244,822.58
1303,1303,146,3.869722222,-6.712712,822.8
1304,1304,146,3.872777778,-6.712693,822.78
1305,1305,146,3.875833333,-6.712381,822.53
1306,1306,146,3.879444444,-6.712307,822.47
1307,1307,146,3.882222222,-6.712114,822.31
1308,1308,146,3.885277778,-6.712301,822.46
1309,1309,146,3.888888889,-6.71209,822.29
1310,1310,146,3.892222222,-6.712098,822.29
1311,1311,146,3.895555556,-6.712365,822.51
1312,1312,146,3.899166667,-6.712246,822.42
1313,1313,146,3.903333333,-6.71231,822.47
1314,1314,146,3.906388889,-6.712481,822.61
1315,1315,146,3.909166667,-6.712356,822.51
1316,1316,146,3.9125,-6.712486,822.61
1317,1317,146,3.915555556,-6.712701,822.79
1318,1318,146,3.918888889,-6.712763,822.84
1319,1319,146,3.922222222,-6.712716,822.8
1320,1320,146,3.925,-6.71268,822.77
1321,1321,146,3.928611111,-6.712358,822.51
1322,1322,146,3.931388889,-6.712622,822.72
1323,1323,146,3.934166667,-6.712399,822.54
1324,1324,146,3.936944444,-6.712488,822.61
1325,1325,146,3.94,-6.712172,822.35
1326,1326,146,3.942777778,-6.712054,822.26
1327,1327,146,3.945833333,-6.712111,822.3
1328,1328,146,3.949166667,-6.711806,822.05
1329,1329,146,3.951944444,-6.71199,822.21
1330,1330,146,3.955277778,-6.711684,821.95
1331,1331,146,3.958611111,-6.711926,822.15
1332,1332,146,3.962222222,-6.711987,822.2
1333,1333,146,3.965,-6.711706,821.97
1334,1334,146,3.968611111,-6.711632,821.91
1335,1335,146,3.971944444,-6.712016,822.23
1336,1336,146,3.975,-6.711706,821.97
1337,1337,146,3.978333333,-6.711803,822.05
1338,1338,146,3.981111111,-6.711841,822.08
1339,1339,146,3.983888889,-6.71192,822.15
1340,1340,146,3.987222222,-6.712036,822.24
1341,1341,146,3.990277778,-6.711862,822.1
1342,1342,146,3.993055556,-6.711207,821.56
1343,1343,146,3.995833333,-6.711432,821.75
1344,1344,146,3.998611111,-6.711503,821.8
1345,1345,146,4.001388889,-6.711597,821.88
1346,1346,146,4.003888889,-6.711559,821.85
1347,1347,146,4.006944444,-6.71163,821.91
1348,1348,146,4.011111111,-6.711849,822.09
1349,1349,146,4.013888889,-6.711662,821.94
1350,1350,146,4.016944444,-6.711788,822.04
1351,1351,146,4.020277778,-6.712133,822.32
1352,1352,146,4.024166667,-6.711636,821.91
1353,1353,146,4.026944444,-6.711091,821.47
1354,1354,146,4.029722222,-6.71108,821.46
1355,1355,146,4.0325,-6.711095,821.47
1356,1356,146,4.035277778,-6.710792,821.22
1357,1357,146,4.038055556,-6.710851,821.27
1358,1358,146,4.040833333,-6.710726,821.17
1359,1359,146,4.043888889,-6.710813,821.24
1360,1360,146,4.0475,-6.710682,821.13
1361,1361,146,4.050833333,-6.710478,820.96
1362,1362,146,4.054166667,-6.710283,820.8
1363,1363,146,4.056944444,-6.710125,820.67
1364,1364,146,4.059444444,-6.710317,820.83
1365,1365,146,4.0625,-6.710188,820.72
1366,1366,146,4.065833333,-6.710391,820.89
1367,1367,146,4.068611111,-6.710307,820.82
1368,1368,146,4.071666667,-6.710614,821.07
1369,1369,146,4.074722222,-6.710514,820.99
1370,1370,146,4.0775,-6.710684,821.13
1371,1371,146,4.080833333,-6.710746,821.18
1372,1372,146,4.083611111,-6.71019,820.73
1373,1373,146,4.086111111,-6.710388,820.89
1374,1374,146,4.088888889,-6.710437,820.93
1375,1375,146,4.091944444,-6.710539,821.01
1376,1376,146,4.095,-6.710394,820.89
1377,1377,146,4.097777778,-6.710499,820.98
1378,1378,146,4.100555556,-6.710396,820.9
1379,1379,146,4.103333333,-6.7102,820.73
1380,1380,146,4.106388889,-6.71015,820.69
1381,1381,146,4.109166667,-6.709798,820.4
1382,1382,146,4.112222222,-6.710215,820.75
1383,1383,146,4.115277778,-6.710042,820.61
1384,1384,146,4.118055556,-6.710274,820.8
1385,1385,146,4.121388889,-6.710178,820.72
1386,1386,146,4.124722222,-6.71015,820.69
1387,1387,146,4.128333333,-6.710009,820.58
1388,1388,146,4.131111111,-6.71009,820.64
1389,1389,146,4.134166667,-6.709894,820.48
1390,1390,146,4.136944444,-6.709601,820.24
1391,1391,146,4.139722222,-6.70968,820.31
1392,1392,146,4.142777778,-6.709544,820.2
1393,1393,146,4.145555556,-6.709928,820.51
1394,1394,146,4.148611111,-6.709901,820.49
1395,1395,146,4.151666667,-6.710076,820.63
1396,1396,146,4.154166667,-6.710127,820.67
1397,1397,146,4.156944444,-6.710263,820.79
1398,1398,146,4.160277778,-6.710633,821.09
1399,1399,146,4.163611111,-6.710299,820.82
1400,1400,146,4.166388889,-6.710452,820.94
1401,1401,146,4.169444444,-6.710396,820.9
1402,1402,146,4.172222222,-6.710513,820.99
1403,1403,146,4.175,-6.710451,820.94
1404,1404,146,4.177777778,-6.710417,820.91
1405,1405,146,4.180833333,-6.710044,820.61
1406,1406,146,4.184444444,-6.710124,820.67
1407,1407,146,4.187222222,-6.710472,820.96
1408,1408,146,4.190833333,-6.710399,820.9
1409,1409,146,4.194444444,-6.710691,821.14
1410,1410,146,4.197222222,-6.71096,821.36
1411,1411,146,4.200277778,-6.710734,821.17
1412,1412,146,4.203888889,-6.71068,821.13
1413,1413,146,4.206944444,-6.710636,821.09
1414,1414,146,4.21,-6.710425,820.92
1415,1415,146,4.213055556,-6.710473,820.96
1416,1416,146,4.215833333,-6.710266,820.79
1417,1417,146,4.219166667,-6.710334,820.84
1418,1418,146,4.222222222,-6.710188,820.72
1419,1419,146,4.226111111,-6.710497,820.98
1420,1420,146,4.229722222,-6.710451,820.94
1421,1421,146,4.233333333,-6.710395,820.89
1422,1422,146,4.236666667,-6.710664,821.12
1423,1423,146,4.239722222,-6.710593,821.06
1424,1424,146,4.243055556,-6.710381,820.88
1425,1425,146,4.247222222,-6.71054,821.01
1426,1426,146,4.250833333,-6.710549,821.02
1427,1427,146,4.254444444,-6.710261,820.78
1428,1428,146,4.257777778,-6.710135,820.68
1429,1429,146,4.261388889,-6.710405,820.9
1430,1430,146,4.264722222,-6.710151,820.69
1431,1431,146,4.268055556,-6.710363,820.87
1432,1432,146,4.271666667,-6.710285,820.8
1433,1433,146,4.274722222,-6.710347,820.86
1434,1434,146,4.278333333,-6.709949,820.53
1435,1435,146,4.281666667,-6.709944,820.52
1436,1436,146,4.285,-6.710203,820.74
1437,1437,146,4.288888889,-6.710245,820.77
1438,1438,146,4.292222222,-6.710152,820.7
1439,1439,146,4.295833333,-6.709952,820.53
1440,1440,146,4.300277778,-6.710018,820.59
1441,1441,146,4.303888889,-6.710109,820.66
1442,1442,146,4.307777778,-6.71014,820.69
1443,1443,146,4.311388889,-6.710297,820.81
1444,1444,146,4.315,-6.710079,820.64
1445,1445,146,4.318611111,-6.710051,820.61
1446,1446,146,4.322222222,-6.7096,820.24
1447,1447,146,4.326388889,-6.709531,820.19
1448,1448,146,4.33,-6.709263,819.97
1449,1449,146,4.333333333,-6.709104,819.84
1450,1450,146,4.336666667,-6.70909,819.82
1451,1451,146,4.34,-6.708995,819.75
1452,1452,146,4.343333333,-6.708965,819.72
1453,1453,146,4.346666667,-6.709363,820.05
1454,1454,146,4.350833333,-6.708717,819.52
1455,1455,146,4.354722222,-6.708908,819.68
1456,1456,146,4.358333333,-6.70906,819.8
1457,1457,146,4.361944444,-6.708706,819.51
1458,1458,146,4.365555556,-6.708825,819.61
1459,1459,146,4.368611111,-6.709096,819.83
1460,1460,146,4.372222222,-6.709106,819.84
1461,1461,146,4.375555556,-6.709155,819.88
1462,1462,146,4.378888889,-6.709497,820.16
1463,1463,146,4.382222222,-6.70932,820.01
1464,1464,146,4.385555556,-6.709531,820.19
1465,1465,146,4.388611111,-6.709345,820.03
1466,1466,146,4.391666667,-6.709406,820.08
1467,1467,146,4.395,-6.709264,819.97
1468,1468,146,4.399444444,-6.709099,819.83
1469,1469,146,4.403333333,-6.709123,819.85
1470,1470,146,4.406944444,-6.708898,819.67
1471,1471,146,4.410277778,-6.709032,819.78
1472,1472,146,4.413888889,-6.708921,819.69
1473,1473,146,4.4175,-6.709141,819.87
1474,1474,146,4.421111111,-6.709197,819.91
1475,1475,146,4.424444444,-6.70928,819.98
1476,1476,146,4.4275,-6.709184,819.9
1477,1477,146,4.430833333,-6.709137,819.86
1478,1478,146,4.433888889,-6.709241,819.95
1479,1479,146,4.437222222,-6.70896,819.72
1480,1480,146,4.440833333,-6.708971,819.73
1481,1481,146,4.444444444,-6.709153,819.88
1482,1482,146,4.4475,-6.70899,819.74
1483,1483,146,4.451388889,-6.709352,820.04
1484,1484,146,4.455555556,-6.70934,820.03
1485,1485,146,4.458611111,-6.709093,819.83
1486,1486,146,4.4625,-6.708988,819.74
1487,1487,146,4.466388889,-6.709397,820.08
1488,1488,146,4.469722222,-6.709111,819.84
1489,1489,146,4.472777778,-6.708961,819.72
1490,1490,146,4.476111111,-6.708882,819.65
1491,1491,146,4.479722222,-6.708929,819.69
1492,1492,146,4.483055556,-6.709134,819.86
1493,1493,146,4.486666667,-6.70938,820.06
1494,1494,146,4.49,-6.709156,819.88
1495,1495,146,4.493888889,-6.709375,820.06
1496,1496,146,4.497222222,-6.708979,819.73
1497,1497,146,4.500833333,-6.708835,819.62
1498,1498,146,4.503888889,-6.709032,819.78
1499,1499,146,4.507777778,-6.709074,819.81
1500,1500,146,4.511666667,-6.709114,819.84
1501,1501,146,4.514722222,-6.709023,819.77
1502,1502,146,4.518333333,-6.708736,819.53
1503,1503,146,4.521666667,-6.708929,819.69
1504,1504,146,4.525277778,-6.708479,819.32
1505,1505,146,4.529166667,-6.708106,819.02
1506,1506,146,4.5325,-6.708055,818.98
1507,1507,146,4.536388889,-6.708245,819.13
1508,1508,146,4.539722222,-6.708311,819.19
1509,1509,146,4.543055556,-6.708392,819.25
1510,1510,146,4.546944444,-6.708029,818.95
1511,1511,146,4.550833333,-6.708103,819.02
1512,1512,146,4.554166667,-6.708391,819.25
1513,1513,146,4.557777778,-6.708191,819.09
1514,1514,146,4.561111111,-6.708038,818.96
1515,1515,146,4.565277778,-6.70822,819.11
1516,1516,146,4.568888889,-6.708508,819.35
1517,1517,146,4.572222222,-6.708221,819.11
1518,1518,146,4.575277778,-6.708436,819.29
1519,1519,146,4.578333333,-6.708374,819.24
1520,1520,146,4.581388889,-6.708418,819.27
1521,1521,146,4.584444444,-6.708308,819.18
1522,1522,146,4.587777778,-6.708074,818.99
1523,1523,146,4.590555556,-6.708438,819.29
1524,1524,147,4.593888889,-6.708741,819.54
1525,1525,147,4.596666667,-6.708813,819.6
1526,1526,147,4.599722222,-6.708607,819.43
1527,1527,147,4.6025,-6.70845,819.3
1528,1528,147,4.605555556,-6.708433,819.29
1529,1529,147,4.608611111,-6.70811,819.02
1530,1530,147,4.611666667,-6.708013,818.94
1531,1531,147,4.615,-6.707899,818.85
1532,1532,147,4.618611111,-6.708304,819.18
1533,1533,147,4.621388889,-6.707996,818.93
1534,1534,147,4.624722222,-6.708063,818.98
1535,1535,147,4.627777778,-6.708207,819.1
1536,1536,147,4.630833333,-6.708466,819.31
1537,1537,147,4.634166667,-6.708231,819.12
1538,1538,147,4.6375,-6.708398,819.26
1539,1539,147,4.640833333,-6.708266,819.15
1540,1540,147,4.643611111,-6.708044,818.97
1541,1541,147,4.646944444,-6.707863,818.82
1542,1542,147,4.65,-6.707771,818.74
1543,1543,147,4.653055556,-6.707656,818.65
1544,1544,147,4.656111111,-6.707721,818.7
1545,1545,147,4.659722222,-6.707714,818.7
1546,1546,147,4.663333333,-6.70799,818.92
1547,1547,147,4.666666667,-6.708074,818.99
1548,1548,147,4.67,-6.70781,818.78
1549,1549,147,4.673055556,-6.707596,818.6
1550,1550,147,4.676388889,-6.707936,818.88
1551,1551,147,4.679166667,-6.707761,818.74
1552,1552,147,4.681944444,-6.707973,818.91
1553,1553,147,4.686388889,-6.707815,818.78
1554,1554,147,4.689722222,-6.707616,818.62
1555,1555,147,4.693333333,-6.707624,818.62
1556,1556,147,4.696388889,-6.707664,818.66
1557,1557,147,4.699166667,-6.707526,818.54
1558,1558,147,4.702777778,-6.708063,818.98
1559,1559,147,4.706388889,-6.708007,818.94
1560,1560,147,4.709444444,-6.707946,818.89
1561,1561,147,4.713055556,-6.707699,818.68
1562,1562,147,4.716111111,-6.707852,818.81
1563,1563,147,4.718888889,-6.707895,818.85
1564,1564,147,4.721944444,-6.707598,818.6
1565,1565,147,4.725555556,-6.707561,818.57
1566,1566,147,4.728333333,-6.707164,818.25
1567,1567,147,4.731666667,-6.707003,818.12
1568,1568,147,4.735277778,-6.7072,818.28
1569,1569,147,4.738333333,-6.706972,818.09
1570,1570,147,4.741111111,-6.706857,818
1571,1571,148,4.745,-6.706817,817.96
1572,1572,148,4.748333333,-6.706681,817.85
1573,1573,148,4.752222222,-6.706673,817.85
1574,1574,148,4.755833333,-6.706732,817.89
1575,1575,148,4.759722222,-6.706809,817.96
1576,1576,148,4.763611111,-6.706762,817.92
1577,1577,148,4.767222222,-6.70693,818.06
1578,1578,148,4.770277778,-6.707087,818.18
1579,1579,148,4.773888889,-6.707122,818.21
1580,1580,148,4.777222222,-6.707247,818.31
1581,1581,148,4.780277778,-6.707257,818.32
1582,1582,148,4.783333333,-6.707292,818.35
1583,1583,148,4.786666667,-6.707608,818.61
1584,1584,148,4.789722222,-6.707331,818.38
1585,1585,148,4.793055556,-6.707476,818.5
1586,1586,148,4.796944444,-6.707672,818.66
1587,1587,148,4.8,-6.707672,818.66
1588,1588,148,4.803611111,-6.707569,818.58
1589,1589,148,4.806666667,-6.707574,818.58
1590,1590,148,4.810833333,-6.707568,818.58
1591,1591,148,4.813888889,-6.707876,818.83
1592,1592,148,4.816944444,-6.708094,819.01
1593,1593,148,4.820555556,-6.707985,818.92
1594,1594,148,4.823333333,-6.707834,818.8
1595,1595,148,4.826388889,-6.70788,818.83
1596,1596,148,4.829444444,-6.707769,818.74
1597,1597,148,4.832777778,-6.707586,818.59
1598,1598,148,4.835833333,-6.707781,818.75
1599,1599,148,4.838888889,-6.70763,818.63
1600,1600,148,4.841944444,-6.707406,818.44
1601,1601,148,4.844722222,-6.70761,818.61
1602,1602,148,4.848055556,-6.707682,818.67
1603,1603,148,4.851944444,-6.70722,818.29
1604,1604,148,4.855277778,-6.707288,818.35
1605,1605,148,4.858611111,-6.707133,818.22
1606,1606,148,4.861944444,-6.707356,818.4
1607,1607,148,4.865,-6.70723,818.3
1608,1608,148,4.868055556,-6.707337,818.39
1609,1609,148,4.871388889,-6.707102,818.2
1610,1610,148,4.874722222,-6.707535,818.55
1611,1611,148,4.877777778,-6.707431,818.47
1612,1612,148,4.881111111,-6.707344,818.39
1613,1613,148,4.884444444,-6.707438,818.47
1614,1614,148,4.8875,-6.707018,818.13
1615,1615,148,4.891111111,-6.707078,818.18
1616,1616,148,4.894444444,-6.707069,818.17
1617,1617,148,4.898055556,-6.706852,817.99
1618,1618,148,4.901388889,-6.706669,817.84
1619,1619,148,4.905,-6.707143,818.23
1620,1620,148,4.908333333,-6.707286,818.35
1621,1621,148,4.911111111,-6.707251,818.32
1622,1622,148,4.914166667,-6.70726,818.33
1623,1623,148,4.918333333,-6.707393,818.43
1624,1624,148,4.921666667,-6.707512,818.53
1625,1625,148,4.925,-6.707359,818.41
1626,1626,148,4.928055556,-6.70742,818.46
1627,1627,148,4.931666667,-6.707413,818.45
1628,1628,148,4.935833333,-6.707094,818.19
1629,1629,148,4.938888889,-6.707048,818.15
1630,1630,148,4.942222222,-6.706702,817.87
1631,1631,148,4.945555556,-6.706827,817.97
1632,1632,148,4.949444444,-6.706623,817.8
1633,1633,148,4.9525,-6.706478,817.69
1634,1634,148,4.955555556,-6.706484,817.69
1635,1635,148,4.958611111,-6.70666,817.83
1636,1636,148,4.961666667,-6.706698,817.87
1637,1637,148,4.965,-6.706717,817.88
1638,1638,148,4.968333333,-6.70677,817.92
1639,1639,148,4.971666667,-6.707182,818.26
1640,1640,148,4.975,-6.707256,818.32
1641,1641,148,4.978611111,-6.706778,817.93
1642,1642,148,4.981944444,-6.706638,817.82
1643,1643,148,4.985277778,-6.706521,817.72
1644,1644,148,4.988333333,-6.706662,817.84
1645,1645,148,4.991666667,-6.70661,817.79
1646,1646,148,4.995,-6.706436,817.65
1647,1647,148,4.998611111,-6.706706,817.87
1648,1648,148,5.0025,-6.706936,818.06

==> data/HPO/BATCH_SIZE/512.csv <==
iter_no0,iter_no,K,time,likelihood,perplexity
1,1,133,0.018888889,-7.826757,2506.79
2,2,134,0.031111111,-7.604312,2006.83
3,3,134,0.041111111,-7.457239,1732.36
4,4,134,0.049722222,-7.365089,1579.86
5,5,134,0.057777778,-7.301702,1482.82
6,6,134,0.065833333,-7.252156,1411.14
7,7,134,0.073333333,-7.213094,1357.08
8,8,134,0.080833333,-7.180641,1313.75
9,9,134,0.0875,-7.155587,1281.24
10,10,135,0.094722222,-7.134255,1254.2
11,11,135,0.101388889,-7.115589,1231.01
12,12,135,0.107777778,-7.099344,1211.17
13,13,135,0.114444444,-7.083037,1191.58
14,14,135,0.120833333,-7.06948,1175.54
15,15,135,0.127222222,-7.056162,1159.98
16,16,135,0.133888889,-7.044967,1147.07
17,17,135,0.14,-7.035354,1136.1
18,18,135,0.146111111,-7.025974,1125.49
19,19,135,0.152222222,-7.017127,1115.58
20,20,135,0.158333333,-7.008866,1106.4
21,21,135,0.164444444,-7.00074,1097.44
22,22,135,0.170833333,-6.992959,1088.94
23,23,135,0.177222222,-6.984195,1079.44
24,24,135,0.183333333,-6.977854,1072.61
25,25,135,0.189166667,-6.970684,1064.95
26,26,136,0.195,-6.963553,1057.38
27,27,136,0.201388889,-6.957798,1051.32
28,28,136,0.207777778,-6.952508,1045.77
29,29,136,0.213611111,-6.947382,1040.42
30,30,136,0.219166667,-6.943775,1036.68
31,31,136,0.225,-6.937528,1030.22
32,32,136,0.230555556,-6.932509,1025.06
33,33,137,0.236388889,-6.929017,1021.49
34,34,137,0.2425,-6.925151,1017.55
35,35,137,0.248333333,-6.920592,1012.92
36,36,137,0.254166667,-6.916818,1009.1
37,37,137,0.26,-6.912533,1004.79
38,38,137,0.266388889,-6.909753,1002
39,39,137,0.272222222,-6.906327,998.57
40,40,137,0.278055556,-6.902734,994.99
41,41,137,0.283611111,-6.900006,992.28
42,42,137,0.289166667,-6.897437,989.73
43,43,137,0.294722222,-6.894609,986.94
44,44,137,0.301666667,-6.891462,983.84
45,45,137,0.307222222,-6.888817,981.24
46,46,137,0.312777778,-6.886139,978.62
47,47,137,0.318888889,-6.883027,975.57
48,48,137,0.325555556,-6.879873,972.5
49,49,137,0.3325,-6.878245,970.92
50,50,138,0.338611111,-6.87606,968.8
51,51,138,0.344166667,-6.873364,966.19
52,52,138,0.349722222,-6.871088,964
53,53,138,0.355277778,-6.869453,962.42
54,54,138,0.360833333,-6.867535,960.58
55,55,138,0.366944444,-6.865149,958.29
56,56,138,0.3725,-6.863539,956.75
57,57,138,0.378333333,-6.861014,954.33
58,58,138,0.385,-6.859425,952.82
59,59,138,0.390277778,-6.857046,950.55
60,60,138,0.395555556,-6.85506,948.67
61,61,138,0.401388889,-6.85363,947.31
62,62,138,0.4075,-6.85226,946.02
63,63,138,0.413055556,-6.85028,944.15
64,64,138,0.419722222,-6.849008,942.95
65,65,138,0.426388889,-6.847174,941.22
66,66,138,0.431944444,-6.845188,939.35
67,67,138,0.4375,-6.843581,937.84
68,68,138,0.443611111,-6.842889,937.19
69,69,138,0.449166667,-6.842119,936.47
70,70,138,0.455,-6.84057,935.02
71,71,138,0.460833333,-6.838942,933.5
72,72,138,0.466388889,-6.836878,931.58
73,73,138,0.472777778,-6.83573,930.51
74,74,138,0.478611111,-6.834767,929.61
75,75,138,0.484722222,-6.834113,929
76,76,138,0.490555556,-6.833243,928.2
77,77,138,0.496111111,-6.832138,927.17
78,78,138,0.501388889,-6.830771,925.9
79,79,138,0.507222222,-6.829286,924.53
80,80,138,0.512777778,-6.828934,924.21
81,81,138,0.518333333,-6.82756,922.94
82,82,138,0.523888889,-6.826727,922.17
83,83,138,0.529166667,-6.826132,921.62
84,84,138,0.535277778,-6.825326,920.88
85,85,138,0.540833333,-6.824756,920.35
86,86,138,0.546666667,-6.82368,919.36
87,87,138,0.551944444,-6.822914,918.66
88,88,138,0.557222222,-6.821585,917.44
89,89,138,0.563055556,-6.820937,916.84
90,90,138,0.568611111,-6.821123,917.01
91,91,138,0.574444444,-6.819909,915.9
92,92,138,0.58,-6.818953,915.03
93,93,138,0.585555556,-6.819038,915.1
94,94,138,0.590833333,-6.817952,914.11
95,95,138,0.596388889,-6.817012,913.25
96,96,138,0.6025,-6.816063,912.39
97,97,138,0.608055556,-6.815183,911.58
98,98,138,0.614166667,-6.81466,911.11
99,99,138,0.62,-6.813517,910.07
100,100,138,0.626111111,-6.812704,909.33
101,101,138,0.631666667,-6.811865,908.56
102,102,138,0.637777778,-6.810965,907.75
103,103,138,0.643333333,-6.809978,906.85
104,104,138,0.649166667,-6.809405,906.33
105,105,138,0.655,-6.80827,905.3
106,106,138,0.661388889,-6.807473,904.58
107,107,138,0.666944444,-6.807862,904.93
108,108,138,0.673055556,-6.806393,903.61
109,109,138,0.678333333,-6.805787,903.06
110,110,138,0.683611111,-6.804787,902.16
111,111,138,0.688888889,-6.804038,901.48
112,112,138,0.695,-6.803275,900.79
113,113,138,0.700555556,-6.802252,899.87
114,114,138,0.706388889,-6.801111,898.85
115,115,138,0.713333333,-6.801038,898.78
116,116,138,0.719444444,-6.800242,898.06
117,117,138,0.725,-6.799458,897.36
118,118,138,0.730833333,-6.798653,896.64
119,119,138,0.736111111,-6.798398,896.41
120,120,138,0.741666667,-6.7976,895.7
121,121,138,0.746944444,-6.797095,895.24
122,122,138,0.752777778,-6.796495,894.71
123,123,138,0.758333333,-6.796066,894.32
124,124,138,0.763888889,-6.795854,894.13
125,125,138,0.769722222,-6.795825,894.11
126,126,138,0.775555556,-6.795744,894.03
127,127,138,0.781388889,-6.795863,894.14
128,128,138,0.786944444,-6.795437,893.76
129,129,138,0.7925,-6.794545,892.96
130,130,138,0.798055556,-6.793991,892.47
131,131,138,0.803888889,-6.793351,891.9
132,132,138,0.809166667,-6.793013,891.6
133,133,138,0.814444444,-6.792474,891.12
134,134,138,0.820555556,-6.792627,891.25
135,135,138,0.825555556,-6.791992,890.69
136,136,138,0.831111111,-6.792046,890.73
137,137,139,0.836388889,-6.792394,891.04
138,138,139,0.841666667,-6.79194,890.64
139,139,139,0.846944444,-6.79122,890
140,140,139,0.851944444,-6.789545,888.51
141,141,139,0.858055556,-6.789491,888.46
142,142,139,0.863333333,-6.788396,887.49
143,143,139,0.868888889,-6.788637,887.7
144,144,139,0.874166667,-6.788356,887.45
145,145,139,0.879444444,-6.787687,886.86
146,146,139,0.885,-6.787389,886.6
147,147,139,0.890555556,-6.786872,886.14
148,148,139,0.896111111,-6.786759,886.04
149,149,139,0.901944444,-6.78637,885.69
150,150,139,0.908333333,-6.785729,885.13
151,151,139,0.914166667,-6.785472,884.9
152,152,139,0.919722222,-6.785188,884.65
153,153,139,0.925555556,-6.784894,884.39
154,154,139,0.931944444,-6.784677,884.19
155,155,139,0.9375,-6.784665,884.18
156,156,139,0.942777778,-6.784903,884.39
157,157,139,0.948055556,-6.784523,884.06
158,158,139,0.953888889,-6.783661,883.3
159,159,139,0.960555556,-6.783251,882.93
160,160,139,0.966111111,-6.782917,882.64
161,161,139,0.971388889,-6.782651,882.4
162,162,139,0.9775,-6.782382,882.17
163,163,139,0.982777778,-6.781382,881.29
164,164,139,0.988333333,-6.781175,881.1
165,165,139,0.994166667,-6.780507,880.52
166,166,139,0.999722222,-6.780095,880.15
167,167,139,1.005833333,-6.780088,880.15
168,168,139,1.011388889,-6.779702,879.81
169,169,139,1.018055556,-6.778863,879.07
170,170,139,1.023611111,-6.778455,878.71
171,171,139,1.029722222,-6.778105,878.4
172,172,139,1.035,-6.7779,878.22
173,173,139,1.040833333,-6.777457,877.83
174,174,139,1.046111111,-6.777991,878.3
175,175,139,1.051944444,-6.777797,878.13
176,176,139,1.057222222,-6.777313,877.71
177,177,139,1.063055556,-6.777198,877.61
178,178,139,1.068055556,-6.776984,877.42
179,179,139,1.074444444,-6.776874,877.32
180,180,140,1.079722222,-6.776604,877.09
181,181,140,1.085833333,-6.776416,876.92
182,182,140,1.091388889,-6.776687,877.16
183,183,140,1.097222222,-6.776474,876.97
184,184,140,1.103055556,-6.776326,876.84
185,185,140,1.108888889,-6.776534,877.02
186,186,140,1.114166667,-6.776354,876.87
187,187,140,1.119166667,-6.776022,876.57
188,188,140,1.124444444,-6.775535,876.15
189,189,140,1.130555556,-6.775295,875.94
190,190,140,1.136388889,-6.77535,875.99
191,191,140,1.141388889,-6.774623,875.35
192,192,140,1.146944444,-6.774642,875.37
193,193,140,1.152222222,-6.774459,875.21
194,194,140,1.157777778,-6.774214,874.99
195,195,140,1.163333333,-6.773131,874.04
196,196,140,1.168611111,-6.773138,874.05
197,197,140,1.173888889,-6.773274,874.17
198,198,140,1.18,-6.772485,873.48
199,199,140,1.186388889,-6.772584,873.57
200,200,141,1.191944444,-6.772465,873.46
201,201,141,1.197222222,-6.772298,873.32
202,202,141,1.2025,-6.772195,873.23
203,203,141,1.207777778,-6.772122,873.16
204,204,141,1.213055556,-6.771973,873.03
205,205,141,1.218333333,-6.771167,872.33
206,206,141,1.223888889,-6.771228,872.38
207,207,141,1.229166667,-6.77105,872.23
208,208,141,1.235277778,-6.770324,871.59
209,209,141,1.240833333,-6.769966,871.28
210,210,141,1.246944444,-6.769646,871
211,211,141,1.252777778,-6.769673,871.03
212,212,141,1.259166667,-6.769366,870.76
213,213,141,1.264722222,-6.768992,870.43
214,214,141,1.27,-6.768908,870.36
215,215,141,1.275277778,-6.768627,870.12
216,216,141,1.280555556,-6.768733,870.21
217,217,141,1.285833333,-6.76839,869.91
218,218,141,1.291111111,-6.768019,869.59
219,219,141,1.296111111,-6.767862,869.45
220,220,141,1.301944444,-6.768096,869.65
221,221,141,1.308333333,-6.76806,869.62
222,222,141,1.313611111,-6.768299,869.83
223,223,141,1.318888889,-6.768248,869.79
224,224,141,1.324444444,-6.767822,869.42
225,225,141,1.330277778,-6.767929,869.51
226,226,141,1.335833333,-6.767895,869.48
227,227,141,1.341388889,-6.76719,868.87
228,228,141,1.3475,-6.767188,868.87
229,229,141,1.352777778,-6.767509,869.14
230,230,141,1.358055556,-6.766865,868.58
231,231,141,1.363611111,-6.767018,868.72
232,232,141,1.369444444,-6.766628,868.38
233,233,141,1.375,-6.766786,868.52
234,234,141,1.38,-6.766797,868.53
235,235,141,1.385555556,-6.766185,867.99
236,236,141,1.391388889,-6.766354,868.14
237,237,141,1.396944444,-6.765735,867.6
238,238,141,1.4025,-6.76554,867.43
239,239,141,1.408055556,-6.765835,867.69
240,240,141,1.413611111,-6.765481,867.38
241,241,141,1.418888889,-6.765135,867.08
242,242,141,1.424166667,-6.765,866.97
243,243,141,1.429444444,-6.7648,866.79
244,244,141,1.435,-6.765103,867.06
245,245,141,1.440277778,-6.76442,866.46
246,246,141,1.446388889,-6.764244,866.31
247,247,141,1.451666667,-6.764266,866.33
248,248,141,1.4575,-6.764333,866.39
249,249,141,1.462777778,-6.764219,866.29
250,250,141,1.468333333,-6.763931,866.04
251,251,141,1.473611111,-6.763094,865.32
252,252,141,1.479444444,-6.762838,865.09
253,253,141,1.484722222,-6.76271,864.98
254,254,141,1.491111111,-6.762362,864.68
255,255,141,1.496111111,-6.762403,864.72
256,256,141,1.501944444,-6.762021,864.39
257,257,141,1.507222222,-6.762266,864.6
258,258,141,1.512777778,-6.761896,864.28
259,259,141,1.518888889,-6.762153,864.5
260,260,141,1.524722222,-6.762086,864.44
261,261,141,1.53,-6.761751,864.15
262,262,141,1.535555556,-6.761808,864.2
263,263,141,1.540833333,-6.761317,863.78
264,264,141,1.545833333,-6.761425,863.87
265,265,141,1.551388889,-6.761232,863.71
266,266,141,1.556666667,-6.760538,863.11
267,267,141,1.561944444,-6.761274,863.74
268,268,141,1.567222222,-6.761168,863.65
269,269,141,1.5725,-6.760718,863.26
270,270,141,1.577777778,-6.76096,863.47
271,271,141,1.583611111,-6.761237,863.71
272,272,141,1.588888889,-6.761251,863.72
273,273,141,1.594444444,-6.760813,863.34
274,274,141,1.600277778,-6.760495,863.07
275,275,141,1.605555556,-6.760271,862.88
276,276,141,1.611944444,-6.760409,863
277,277,141,1.616944444,-6.759902,862.56
278,278,141,1.621944444,-6.760357,862.95
279,279,141,1.6275,-6.759612,862.31
280,280,141,1.632777778,-6.759368,862.1
281,281,141,1.638611111,-6.759314,862.05
282,282,141,1.643888889,-6.759367,862.1
283,283,141,1.649166667,-6.759718,862.4
284,284,141,1.654722222,-6.759067,861.84
285,285,141,1.660277778,-6.759234,861.98
286,286,141,1.666111111,-6.75878,861.59
287,287,141,1.672222222,-6.758622,861.45
288,288,141,1.6775,-6.758048,860.96
289,289,141,1.683055556,-6.757991,860.91
290,290,141,1.688611111,-6.757902,860.83
291,291,141,1.694166667,-6.75766,860.63
292,292,141,1.7,-6.757404,860.41
293,293,141,1.705555556,-6.75736,860.37
294,294,141,1.710833333,-6.756968,860.03
295,295,141,1.716666667,-6.757184,860.22
296,296,141,1.721944444,-6.756818,859.9
297,297,141,1.7275,-6.756367,859.51
298,298,141,1.733611111,-6.756195,859.37
299,299,141,1.739722222,-6.756289,859.45
300,300,141,1.745555556,-6.756224,859.39
301,301,141,1.751111111,-6.755965,859.17
302,302,141,1.757222222,-6.755634,858.88
303,303,141,1.763333333,-6.75509,858.42
304,304,141,1.769166667,-6.755564,858.82
305,305,141,1.774722222,-6.756005,859.2
306,306,141,1.780833333,-6.755113,858.44
307,307,141,1.786944444,-6.755398,858.68
308,308,141,1.793333333,-6.754949,858.3
309,309,141,1.799722222,-6.754719,858.1
310,310,141,1.806111111,-6.754816,858.18
311,311,141,1.811666667,-6.754643,858.03
312,312,141,1.8175,-6.754503,857.91
313,313,141,1.823333333,-6.754418,857.84
314,314,141,1.829722222,-6.754343,857.78
315,315,141,1.835277778,-6.754253,857.7
316,316,141,1.841388889,-6.753974,857.46
317,317,141,1.847222222,-6.754165,857.62
318,318,141,1.853055556,-6.754349,857.78
319,319,141,1.859166667,-6.754089,857.56
320,320,141,1.865,-6.753433,857
321,321,141,1.870555556,-6.753406,856.97
322,322,141,1.876944444,-6.752951,856.58
323,323,141,1.882777778,-6.752861,856.51
324,324,141,1.888333333,-6.752052,855.81
325,325,141,1.894444444,-6.751939,855.72
326,326,141,1.900833333,-6.75182,855.61
327,327,141,1.9075,-6.751803,855.6
328,328,141,1.913611111,-6.751447,855.3
329,329,141,1.919444444,-6.75173,855.54
330,330,141,1.925277778,-6.751659,855.48
331,331,141,1.931388889,-6.751532,855.37
332,332,141,1.937222222,-6.751603,855.43
333,333,141,1.943611111,-6.751471,855.32
334,334,141,1.949722222,-6.751295,855.17
335,335,141,1.955555556,-6.751506,855.35
336,336,141,1.961388889,-6.75152,855.36
337,337,141,1.967222222,-6.75171,855.52
338,338,141,1.9725,-6.751671,855.49
339,339,141,1.978611111,-6.751787,855.59
340,340,141,1.984166667,-6.751855,855.64
341,341,141,1.990555556,-6.751192,855.08
342,342,141,1.996388889,-6.750922,854.85
343,343,141,2.002222222,-6.751042,854.95
344,344,141,2.008888889,-6.750857,854.79
345,345,141,2.014444444,-6.750749,854.7
346,346,141,2.020555556,-6.75081,854.75
347,347,141,2.026944444,-6.750945,854.87
348,348,141,2.032777778,-6.750229,854.25
349,349,141,2.038333333,-6.750337,854.35
350,350,141,2.044444444,-6.750271,854.29
351,351,141,2.050555556,-6.750443,854.44
352,352,141,2.056111111,-6.750273,854.29
353,353,142,2.062222222,-6.749887,853.96
354,354,142,2.068055556,-6.749906,853.98
355,355,142,2.073888889,-6.750014,854.07
356,356,142,2.079722222,-6.750324,854.34
357,357,142,2.085277778,-6.750173,854.21
358,358,142,2.091388889,-6.750156,854.19
359,359,142,2.097222222,-6.749976,854.04
360,360,142,2.103333333,-6.749923,853.99
361,361,142,2.109166667,-6.750155,854.19
362,362,142,2.114722222,-6.750111,854.15
363,363,142,2.120833333,-6.74979,853.88
364,364,142,2.126666667,-6.74971,853.81
365,365,142,2.132222222,-6.749511,853.64
366,366,142,2.138055556,-6.749383,853.53
367,367,142,2.143888889,-6.749054,853.25
368,368,142,2.150555556,-6.7492,853.38
369,369,142,2.156666667,-6.748823,853.05
370,370,142,2.1625,-6.749028,853.23
371,371,142,2.168611111,-6.748915,853.13
372,372,142,2.174166667,-6.749085,853.28
373,373,142,2.180277778,-6.748622,852.88
374,374,142,2.186388889,-6.748632,852.89
375,375,142,2.192222222,-6.748595,852.86
376,376,142,2.197777778,-6.748819,853.05
377,377,142,2.203888889,-6.748709,852.96
378,378,142,2.210555556,-6.748504,852.78
379,379,142,2.217222222,-6.748294,852.6
380,380,142,2.222777778,-6.748595,852.86
381,381,142,2.228611111,-6.748635,852.89
382,382,142,2.234166667,-6.748389,852.68
383,383,142,2.240555556,-6.747859,852.23
384,384,142,2.246111111,-6.748003,852.35
385,385,142,2.251666667,-6.748029,852.38
386,386,142,2.257222222,-6.747975,852.33
387,387,142,2.2625,-6.74801,852.36
388,388,142,2.269166667,-6.747994,852.35
389,389,142,2.275277778,-6.747964,852.32
390,390,142,2.281666667,-6.747604,852.01
391,391,142,2.2875,-6.74753,851.95
392,392,142,2.293055556,-6.747242,851.71
393,393,142,2.299166667,-6.747194,851.67
394,394,142,2.305277778,-6.747213,851.68
395,395,142,2.311944444,-6.746757,851.29
396,396,142,2.318055556,-6.746761,851.3
397,397,142,2.323888889,-6.746559,851.12
398,398,142,2.329722222,-6.745891,850.56
399,399,142,2.335555556,-6.745896,850.56
400,400,142,2.341111111,-6.746443,851.03
401,401,142,2.346944444,-6.746352,850.95
402,402,142,2.352777778,-6.745814,850.49
403,403,142,2.358611111,-6.746133,850.76
404,404,142,2.364444444,-6.746096,850.73
405,405,142,2.370277778,-6.745674,850.37
406,406,142,2.376111111,-6.745878,850.55
407,407,142,2.381666667,-6.74522,849.99
408,408,142,2.387777778,-6.745043,849.84
409,409,142,2.394166667,-6.74469,849.54
410,410,142,2.4,-6.74429,849.2
411,411,142,2.405833333,-6.744217,849.13
412,412,142,2.411666667,-6.74452,849.39
413,413,142,2.417222222,-6.74464,849.49
414,414,142,2.423055556,-6.744442,849.33
415,415,142,2.428611111,-6.744506,849.38
416,416,142,2.434444444,-6.74417,849.09
417,417,142,2.440277778,-6.744455,849.34
418,418,142,2.446111111,-6.743701,848.7
419,419,142,2.451666667,-6.743815,848.79
420,420,142,2.457777778,-6.743756,848.74
421,421,142,2.463611111,-6.743937,848.9
422,422,142,2.469722222,-6.743872,848.84
423,423,142,2.475277778,-6.743888,848.85
424,424,142,2.480833333,-6.743832,848.81
425,425,142,2.486666667,-6.743769,848.75
426,426,142,2.492222222,-6.743881,848.85
427,427,142,2.498333333,-6.743805,848.78
428,428,142,2.505,-6.743927,848.89
429,429,142,2.511111111,-6.743974,848.93
430,430,142,2.5175,-6.743705,848.7
431,431,142,2.523055556,-6.743227,848.29
432,432,142,2.528888889,-6.743353,848.4
433,433,142,2.534444444,-6.743251,848.31
434,434,142,2.540277778,-6.742808,847.94
435,435,142,2.545833333,-6.742853,847.98
436,436,142,2.551388889,-6.742552,847.72
437,437,142,2.558055556,-6.742471,847.65
438,438,142,2.563888889,-6.742224,847.44
439,439,142,2.57,-6.742419,847.61
440,440,142,2.576388889,-6.742565,847.73
441,441,142,2.582222222,-6.742535,847.71
442,442,142,2.588055556,-6.742035,847.28
443,443,142,2.594444444,-6.742308,847.51
444,444,142,2.600555556,-6.742346,847.55
445,445,142,2.607777778,-6.74208,847.32
446,446,142,2.613888889,-6.74204,847.29
447,447,142,2.619444444,-6.741777,847.06
448,448,142,2.625555556,-6.741616,846.93
449,449,142,2.631388889,-6.741443,846.78
450,450,142,2.637222222,-6.741252,846.62
451,451,142,2.643055556,-6.740968,846.38
452,452,142,2.648888889,-6.740984,846.39
453,453,142,2.654722222,-6.740988,846.4
454,454,142,2.661388889,-6.741121,846.51
455,455,142,2.667222222,-6.741234,846.6
456,456,142,2.673055556,-6.741336,846.69
457,457,142,2.679166667,-6.741161,846.54
458,458,142,2.685277778,-6.741139,846.52
459,459,142,2.691111111,-6.74117,846.55
460,460,142,2.6975,-6.741269,846.63
461,461,142,2.704444444,-6.74109,846.48
462,462,142,2.710833333,-6.741051,846.45
463,463,142,2.7175,-6.740878,846.3
464,464,142,2.723333333,-6.740492,845.98
465,465,142,2.729166667,-6.740392,845.89
466,466,142,2.735277778,-6.740331,845.84
467,467,142,2.741388889,-6.740555,846.03
468,468,142,2.748055556,-6.740366,845.87
469,469,142,2.754444444,-6.740314,845.83
470,470,142,2.760555556,-6.739951,845.52
471,471,142,2.766944444,-6.739846,845.43
472,472,142,2.772777778,-6.739989,845.55
473,473,142,2.778611111,-6.740205,845.73
474,474,142,2.784444444,-6.739862,845.44
475,475,142,2.790555556,-6.740158,845.69
476,476,142,2.796388889,-6.740591,846.06
477,477,142,2.8025,-6.740255,845.78
478,478,142,2.808611111,-6.739987,845.55
479,479,142,2.814722222,-6.739742,845.34
480,480,142,2.821666667,-6.739817,845.41
481,481,142,2.8275,-6.739743,845.34
482,482,142,2.833333333,-6.739341,845
483,483,142,2.838888889,-6.73936,845.02
484,484,142,2.844722222,-6.73922,844.9
485,485,142,2.850555556,-6.739411,845.06
486,486,142,2.856388889,-6.739762,845.36
487,487,142,2.862222222,-6.739347,845.01
488,488,142,2.868055556,-6.739137,844.83
489,489,142,2.875277778,-6.739427,845.08
490,490,142,2.881388889,-6.739543,845.17
491,491,142,2.8875,-6.73958,845.21
492,492,142,2.893888889,-6.739296,844.97
493,493,142,2.899722222,-6.739494,845.13
494,494,142,2.905833333,-6.739272,844.95
495,495,142,2.912222222,-6.738829,844.57
496,496,142,2.918333333,-6.738796,844.54
497,497,142,2.924444444,-6.738981,844.7
498,498,142,2.930277778,-6.738468,844.27
499,499,142,2.936111111,-6.73804,843.91
500,500,142,2.942222222,-6.73807,843.93
501,501,142,2.948055556,-6.738243,844.08
502,502,142,2.953611111,-6.737961,843.84
503,503,142,2.959166667,-6.737841,843.74
504,504,142,2.965277778,-6.737872,843.76
505,505,142,2.971111111,-6.738112,843.97
506,506,142,2.976666667,-6.737655,843.58
507,507,142,2.982222222,-6.737668,843.59
508,508,142,2.988333333,-6.737869,843.76
509,509,142,2.994444444,-6.73756,843.5
510,510,142,3.001111111,-6.737454,843.41
511,511,142,3.006944444,-6.737582,843.52
512,512,142,3.0125,-6.737593,843.53
513,513,142,3.018333333,-6.737502,843.45
514,514,142,3.023888889,-6.737243,843.23
515,515,142,3.029444444,-6.737187,843.19
516,516,142,3.035555556,-6.736992,843.02
517,517,142,3.041666667,-6.73694,842.98
518,518,142,3.047777778,-6.736787,842.85
519,519,142,3.053888889,-6.736889,842.93
520,520,142,3.06,-6.736751,842.82
521,521,142,3.066111111,-6.737283,843.27
522,522,142,3.071666667,-6.737464,843.42
523,523,142,3.078333333,-6.736966,843
524,524,142,3.084444444,-6.737062,843.08
525,525,142,3.090833333,-6.737172,843.17
526,526,142,3.096666667,-6.736917,842.96
527,527,142,3.1025,-6.736522,842.62
528,528,142,3.108333333,-6.736546,842.65
529,529,142,3.114722222,-6.736357,842.49
530,530,143,3.121388889,-6.736059,842.23
531,531,143,3.128055556,-6.736013,842.2
532,532,143,3.133888889,-6.735839,842.05
533,533,143,3.14,-6.735567,841.82
534,534,143,3.146944444,-6.735392,841.67
535,535,143,3.152777778,-6.735205,841.52
536,536,143,3.159166667,-6.735229,841.54
537,537,143,3.165,-6.735389,841.67
538,538,143,3.170833333,-6.735484,841.75
539,539,143,3.177222222,-6.734956,841.31
540,540,143,3.183611111,-6.734625,841.03
541,541,143,3.19,-6.734497,840.92
542,542,143,3.196666667,-6.734551,840.97
543,543,143,3.203055556,-6.73454,840.96
544,544,143,3.209166667,-6.734473,840.9
545,545,143,3.215,-6.734766,841.15
546,546,143,3.221944444,-6.734992,841.34
547,547,143,3.2275,-6.734584,840.99
548,548,143,3.233888889,-6.734269,840.73
549,549,143,3.240555556,-6.734332,840.78
550,550,143,3.246666667,-6.734514,840.93
551,551,143,3.253333333,-6.734422,840.86
552,552,143,3.259722222,-6.734627,841.03
553,553,143,3.265833333,-6.734375,840.82
554,554,143,3.271388889,-6.734751,841.13
555,555,143,3.276944444,-6.734776,841.16
556,556,143,3.2825,-6.734393,840.83
557,557,143,3.288888889,-6.73405,840.54
558,558,143,3.295555556,-6.734016,840.52
559,559,143,3.301944444,-6.733793,840.33
560,560,143,3.3075,-6.733673,840.23
561,561,143,3.313611111,-6.733642,840.2
562,562,143,3.319444444,-6.733785,840.32
563,563,143,3.326111111,-6.733695,840.25
564,564,143,3.332222222,-6.733724,840.27
565,565,143,3.338055556,-6.733768,840.31
566,566,143,3.344166667,-6.733803,840.34
567,567,143,3.350277778,-6.733722,840.27
568,568,143,3.356388889,-6.733685,840.24
569,569,143,3.362777778,-6.73313,839.77
570,570,143,3.369444444,-6.732674,839.39
571,571,143,3.375833333,-6.732753,839.46
572,572,143,3.381666667,-6.732923,839.6
573,573,143,3.388055556,-6.732787,839.48
574,574,143,3.394166667,-6.732403,839.16
575,575,143,3.4,-6.732677,839.39
576,576,143,3.406111111,-6.732982,839.65
577,577,143,3.413333333,-6.733155,839.79
578,578,143,3.419722222,-6.733024,839.68
579,579,144,3.426666667,-6.732968,839.64
580,580,144,3.433611111,-6.733077,839.73
581,581,144,3.439722222,-6.733043,839.7
582,582,144,3.445555556,-6.732624,839.35
583,583,144,3.451666667,-6.732511,839.25
584,584,144,3.457777778,-6.732268,839.05
585,585,144,3.463888889,-6.732625,839.35
586,586,144,3.469722222,-6.732022,838.84
587,587,144,3.475833333,-6.732078,838.89
588,588,144,3.482222222,-6.732076,838.89
589,589,144,3.488333333,-6.731882,838.72
590,590,144,3.494444444,-6.731933,838.77
591,591,144,3.501666667,-6.732205,839
592,592,144,3.508611111,-6.732134,838.94
593,593,144,3.515277778,-6.732094,838.9
594,594,144,3.521111111,-6.731985,838.81
595,595,144,3.527222222,-6.732082,838.89
596,596,144,3.533055556,-6.732005,838.83
597,597,144,3.539722222,-6.731408,838.33
598,598,144,3.546111111,-6.731542,838.44
599,599,144,3.552222222,-6.731199,838.15
600,600,144,3.559166667,-6.731039,838.02
601,601,144,3.565555556,-6.73111,838.08
602,602,144,3.571944444,-6.731052,838.03
603,603,144,3.578611111,-6.731047,838.02
604,604,144,3.584722222,-6.731025,838.01
605,605,144,3.590555556,-6.730794,837.81
606,606,144,3.597222222,-6.731554,838.45
607,607,144,3.603611111,-6.731257,838.2
608,608,144,3.610277778,-6.730942,837.94
609,609,144,3.616388889,-6.731124,838.09
610,610,144,3.622777778,-6.731249,838.19
611,611,144,3.629444444,-6.731101,838.07
612,612,144,3.635555556,-6.731306,838.24
613,613,144,3.6425,-6.731073,838.05
614,614,144,3.648888889,-6.730913,837.91
615,615,144,3.655,-6.730775,837.8
616,616,144,3.662222222,-6.730847,837.86
617,617,144,3.668611111,-6.730589,837.64
618,618,144,3.675277778,-6.73064,837.68
619,619,144,3.681111111,-6.730988,837.97
620,620,144,3.687222222,-6.730938,837.93
621,621,144,3.694166667,-6.730993,837.98
622,622,144,3.7,-6.73089,837.89
623,623,144,3.706666667,-6.731055,838.03
624,624,144,3.713333333,-6.730981,837.97
625,625,144,3.72,-6.730477,837.55
626,626,144,3.726388889,-6.730761,837.78
627,627,144,3.733055556,-6.730383,837.47
628,628,144,3.739166667,-6.73047,837.54
629,629,144,3.745277778,-6.73031,837.41
630,630,144,3.751388889,-6.730512,837.58
631,631,144,3.7575,-6.730079,837.21
632,632,144,3.763888889,-6.730085,837.22
633,633,144,3.770555556,-6.729725,836.92
634,634,144,3.777222222,-6.729546,836.77
635,635,144,3.784166667,-6.72936,836.61
636,636,144,3.790555556,-6.729377,836.63
637,637,144,3.796388889,-6.729458,836.69
638,638,144,3.802777778,-6.729318,836.58
639,639,144,3.808888889,-6.729484,836.72
640,640,144,3.815,-6.729676,836.88
641,641,144,3.821944444,-6.729755,836.94
642,642,144,3.828611111,-6.729707,836.9
643,643,144,3.834722222,-6.729362,836.61
644,644,144,3.841111111,-6.729349,836.6
645,645,144,3.8475,-6.729538,836.76
646,646,144,3.855,-6.729326,836.58
647,647,144,3.861388889,-6.729033,836.34
648,648,144,3.867222222,-6.729173,836.46
649,649,144,3.873611111,-6.728786,836.13
650,650,144,3.879444444,-6.728703,836.06
651,651,144,3.885,-6.7293,836.56
652,652,144,3.891388889,-6.729079,836.38
653,653,144,3.897777778,-6.728626,836
654,654,144,3.903611111,-6.729185,836.47
655,655,144,3.910833333,-6.728699,836.06
656,656,144,3.9175,-6.728632,836
657,657,144,3.925,-6.728305,835.73
658,658,145,3.931111111,-6.728241,835.68
659,659,145,3.937777778,-6.728166,835.61
660,660,145,3.944444444,-6.72876,836.11
661,661,145,3.951111111,-6.728887,836.22
662,662,145,3.956944444,-6.728813,836.15
663,663,145,3.963333333,-6.728634,836
664,664,145,3.969722222,-6.72872,836.08
665,665,145,3.976111111,-6.728581,835.96
666,666,145,3.983333333,-6.728436,835.84
667,667,145,3.99,-6.728243,835.68
668,668,145,3.996666667,-6.728191,835.63
669,669,145,4.003055556,-6.728377,835.79
670,670,145,4.009722222,-6.727831,835.33
671,671,145,4.016111111,-6.727546,835.1
672,672,145,4.022222222,-6.72781,835.32
673,673,145,4.028055556,-6.727842,835.34
674,674,145,4.035555556,-6.727516,835.07
675,675,145,4.041944444,-6.727389,834.96
676,676,145,4.049166667,-6.727371,834.95
677,677,145,4.055277778,-6.727369,834.95
678,678,145,4.061111111,-6.727355,834.94
679,679,145,4.066944444,-6.727174,834.78
680,680,145,4.073333333,-6.727488,835.05
681,681,145,4.080277778,-6.727013,834.65
682,682,145,4.086111111,-6.727022,834.66
683,683,145,4.0925,-6.727208,834.81
684,684,145,4.098611111,-6.72704,834.67
685,685,145,4.104722222,-6.726947,834.6
686,686,145,4.111111111,-6.726786,834.46
687,687,145,4.117222222,-6.726765,834.44
688,688,145,4.123333333,-6.726786,834.46
689,689,145,4.129722222,-6.726818,834.49
690,690,145,4.135555556,-6.726527,834.24
691,691,145,4.141944444,-6.726544,834.26
692,692,145,4.148055556,-6.726576,834.29
693,693,145,4.155,-6.72657,834.28
694,694,145,4.161666667,-6.726595,834.3
695,695,145,4.166944444,-6.726508,834.23
696,696,145,4.172222222,-6.726725,834.41
697,697,145,4.177777778,-6.72634,834.09
698,698,145,4.183333333,-6.726978,834.62
699,699,145,4.189166667,-6.726773,834.45
700,700,145,4.195277778,-6.727314,834.9
701,701,145,4.201111111,-6.727056,834.69
702,702,145,4.206388889,-6.726924,834.58
703,703,145,4.212222222,-6.726736,834.42
704,704,145,4.218611111,-6.726682,834.37
705,705,145,4.224722222,-6.726416,834.15
706,706,145,4.231111111,-6.726417,834.15
707,707,145,4.236388889,-6.726416,834.15
708,708,145,4.241666667,-6.72629,834.05
709,709,145,4.247222222,-6.726784,834.46
710,710,145,4.253611111,-6.726598,834.3
711,711,145,4.259722222,-6.72665,834.35
712,712,145,4.265277778,-6.726622,834.32
713,713,145,4.2725,-6.726178,833.95
714,714,145,4.278611111,-6.72606,833.86
715,715,146,4.284722222,-6.726053,833.85
716,716,146,4.290555556,-6.726132,833.92
717,717,146,4.296388889,-6.726186,833.96
718,718,146,4.301666667,-6.726356,834.1
719,719,146,4.308055556,-6.726577,834.29
720,720,146,4.314444444,-6.726547,834.26
721,721,146,4.320833333,-6.726657,834.35
722,722,146,4.327222222,-6.726633,834.33
723,723,146,4.333055556,-6.726285,834.04
724,724,146,4.34,-6.725956,833.77
725,725,146,4.345833333,-6.725916,833.74
726,726,146,4.351388889,-6.726278,834.04
727,727,146,4.356944444,-6.72602,833.82
728,728,146,4.363333333,-6.725747,833.59
729,729,146,4.369444444,-6.725767,833.61
730,730,146,4.375277778,-6.725748,833.6
731,731,146,4.380833333,-6.725252,833.18
732,732,146,4.386388889,-6.725362,833.27
733,733,146,4.391944444,-6.725128,833.08
734,734,146,4.398888889,-6.725654,833.52
735,735,146,4.405,-6.725831,833.66
736,736,146,4.410833333,-6.726069,833.86
737,737,146,4.417222222,-6.726235,834
738,738,146,4.422777778,-6.726266,834.03
739,739,146,4.427777778,-6.725938,833.75
740,740,146,4.433333333,-6.725982,833.79
741,741,146,4.439166667,-6.725675,833.53
742,742,146,4.445555556,-6.726109,833.9
743,743,146,4.451388889,-6.726193,833.97
744,744,146,4.457222222,-6.725923,833.74
745,745,146,4.463333333,-6.725814,833.65
746,746,146,4.469166667,-6.725599,833.47
747,747,146,4.475,-6.725646,833.51
748,748,146,4.481111111,-6.725734,833.58
749,749,146,4.486944444,-6.725448,833.35
750,750,146,4.494166667,-6.725599,833.47
751,751,146,4.499722222,-6.725364,833.28
752,752,146,4.505555556,-6.725488,833.38
753,753,146,4.511388889,-6.72546,833.36
754,754,146,4.517222222,-6.725329,833.25
755,755,146,4.523333333,-6.725117,833.07
756,756,146,4.529444444,-6.725248,833.18
757,757,146,4.535555556,-6.725238,833.17
758,758,146,4.542222222,-6.725237,833.17
759,759,146,4.548055556,-6.72521,833.15
760,760,146,4.554166667,-6.724977,832.95
761,761,146,4.559722222,-6.725007,832.98
762,762,146,4.566111111,-6.724926,832.91
763,763,146,4.571944444,-6.724606,832.64
764,764,146,4.578055556,-6.724307,832.39
765,765,146,4.584722222,-6.724036,832.17
766,766,146,4.592222222,-6.723982,832.12
767,767,146,4.598333333,-6.7239,832.06
768,768,146,4.604444444,-6.723797,831.97
769,769,146,4.611111111,-6.723638,831.84
770,770,146,4.6175,-6.723742,831.92
771,771,146,4.623888889,-6.723663,831.86
772,772,146,4.63,-6.723743,831.93
773,773,146,4.637777778,-6.723611,831.82
774,774,146,4.645,-6.723721,831.91
775,775,146,4.651388889,-6.723542,831.76
776,776,146,4.6575,-6.723344,831.59
777,777,146,4.665277778,-6.723626,831.83
778,778,146,4.671944444,-6.723451,831.68
779,779,146,4.678611111,-6.723423,831.66
780,780,146,4.685277778,-6.723138,831.42
781,781,146,4.691944444,-6.723006,831.31
782,782,146,4.698611111,-6.722483,830.88
783,783,146,4.705555556,-6.722772,831.12
784,784,146,4.712777778,-6.722842,831.18
785,785,146,4.718611111,-6.722597,830.97
786,786,146,4.725277778,-6.722365,830.78
787,787,146,4.732777778,-6.722214,830.65
788,788,146,4.740833333,-6.721978,830.46
789,789,146,4.7475,-6.722088,830.55
790,790,146,4.755,-6.722006,830.48
791,791,146,4.761388889,-6.722101,830.56
792,792,146,4.768055556,-6.722224,830.66
793,793,146,4.775555556,-6.72228,830.71
794,794,146,4.782777778,-6.721838,830.34
795,795,146,4.79,-6.721997,830.47
796,796,146,4.796388889,-6.72197,830.45
797,797,146,4.803055556,-6.722189,830.63
798,798,146,4.809444444,-6.721969,830.45
799,799,146,4.815833333,-6.721509,830.07
800,800,146,4.822222222,-6.721362,829.95
801,801,146,4.828611111,-6.72173,830.25
802,802,146,4.836111111,-6.721445,830.02
803,803,146,4.843055556,-6.721244,829.85
804,804,146,4.849444444,-6.721319,829.91
805,805,146,4.856388889,-6.721317,829.91
806,806,146,4.863055556,-6.721526,830.08
807,807,146,4.869722222,-6.721375,829.96
808,808,146,4.876944444,-6.721056,829.69
809,809,146,4.884166667,-6.721136,829.76
810,810,146,4.890833333,-6.721021,829.66
811,811,146,4.897222222,-6.721163,829.78
812,812,146,4.904722222,-6.721342,829.93
813,813,146,4.911111111,-6.721122,829.75
814,814,146,4.918611111,-6.721155,829.78
815,815,146,4.925277778,-6.721119,829.75
816,816,146,4.932777778,-6.721357,829.94
817,817,146,4.938888889,-6.721297,829.89
818,818,146,4.945277778,-6.721164,829.78
819,819,146,4.9525,-6.721263,829.86
820,820,146,4.959166667,-6.721497,830.06
821,821,146,4.965833333,-6.721094,829.72
822,822,146,4.972222222,-6.721488,830.05
823,823,146,4.978333333,-6.721312,829.91
824,824,146,4.985277778,-6.721181,829.8
825,825,146,4.991388889,-6.721558,830.11
826,826,146,4.998055556,-6.721588,830.13
827,827,146,5.004444444,-6.721326,829.92

==> data/HPO/INITIALK/100.csv <==
iter_no0,iter_no,K,time,likelihood,perplexity
1,1,128,0.008333333,-7.841981,2545.24
2,2,131,0.013611111,-7.627588,2054.09
3,3,131,0.018333333,-7.518376,1841.57
4,4,131,0.0225,-7.436871,1697.43
5,5,133,0.026388889,-7.374765,1595.22
6,6,134,0.030277778,-7.328777,1523.52
7,7,134,0.033888889,-7.292593,1469.38
8,8,134,0.0375,-7.263742,1427.59
9,9,134,0.040833333,-7.23782,1391.06
10,10,134,0.044166667,-7.215648,1360.56
11,11,134,0.048055556,-7.19438,1331.92
12,12,134,0.051666667,-7.173825,1304.83
13,13,135,0.055,-7.15614,1281.95
14,14,135,0.058055556,-7.141244,1263
15,15,135,0.061388889,-7.127227,1245.42
16,16,135,0.064444444,-7.114004,1229.06
17,17,135,0.0675,-7.104106,1216.95
18,18,135,0.070277778,-7.093939,1204.64
19,19,135,0.073055556,-7.085532,1194.56
20,20,135,0.076388889,-7.075797,1182.99
21,21,135,0.079166667,-7.06746,1173.16
22,22,135,0.081944444,-7.059538,1163.91
23,23,135,0.084722222,-7.051777,1154.91
24,24,135,0.087777778,-7.045281,1147.43
25,25,136,0.090833333,-7.038967,1140.21
26,26,136,0.093611111,-7.031602,1131.84
27,27,136,0.096111111,-7.024928,1124.31
28,28,136,0.098888889,-7.019465,1118.19
29,29,136,0.101666667,-7.013439,1111.47
30,30,136,0.104444444,-7.007025,1104.36
31,31,136,0.107777778,-7.002839,1099.75
32,32,136,0.110555556,-6.999091,1095.64
33,33,137,0.113333333,-6.994017,1090.09
34,34,137,0.116111111,-6.989969,1085.69
35,35,137,0.118888889,-6.986857,1082.31
36,36,137,0.121666667,-6.981446,1076.47
37,37,137,0.124444444,-6.977999,1072.77
38,38,137,0.1275,-6.973484,1067.94
39,39,137,0.13,-6.969788,1064
40,40,137,0.1325,-6.966005,1059.98
41,41,137,0.135555556,-6.963012,1056.81
42,42,137,0.138333333,-6.959557,1053.17
43,43,137,0.141111111,-6.956922,1050.4
44,44,137,0.143611111,-6.953896,1047.22
45,45,137,0.146111111,-6.95128,1044.49
46,46,137,0.149444444,-6.947615,1040.66
47,47,137,0.151944444,-6.943385,1036.27
48,48,137,0.154444444,-6.941833,1034.67
49,49,137,0.157222222,-6.939321,1032.07
50,50,137,0.159722222,-6.936886,1029.56
51,51,137,0.1625,-6.934382,1026.98
52,52,137,0.165,-6.931223,1023.75
53,53,137,0.1675,-6.928663,1021.13
54,54,137,0.170555556,-6.92513,1017.53
55,55,137,0.173333333,-6.923986,1016.36
56,56,137,0.176111111,-6.921781,1014.12
57,57,137,0.178611111,-6.919085,1011.39
58,58,137,0.181111111,-6.916545,1008.83
59,59,137,0.183611111,-6.914289,1006.56
60,60,137,0.186111111,-6.912978,1005.24
61,61,137,0.188611111,-6.910948,1003.2
62,62,137,0.191111111,-6.908073,1000.32
63,63,137,0.193611111,-6.906493,998.74
64,64,137,0.196111111,-6.904268,996.52
65,65,137,0.198611111,-6.902087,994.35
66,66,137,0.201111111,-6.899866,992.14
67,67,137,0.203888889,-6.89741,989.71
68,68,137,0.206666667,-6.896022,988.34
69,69,137,0.209166667,-6.894132,986.47
70,70,137,0.211944444,-6.892844,985.2
71,71,137,0.214444444,-6.891517,983.89
72,72,137,0.216944444,-6.890116,982.52
73,73,137,0.219444444,-6.88927,981.68
74,74,137,0.221944444,-6.886068,978.55
75,75,137,0.224722222,-6.884497,977.01
76,76,137,0.227222222,-6.882538,975.1
77,77,137,0.229722222,-6.880524,973.14
78,78,137,0.2325,-6.878612,971.28
79,79,137,0.235,-6.877243,969.95
80,80,137,0.2375,-6.876105,968.85
81,81,137,0.239722222,-6.875681,968.43
82,82,137,0.242222222,-6.874108,966.91
83,83,137,0.244722222,-6.872465,965.33
84,84,137,0.247222222,-6.871114,964.02
85,85,137,0.249722222,-6.869129,962.11
86,86,137,0.252222222,-6.86762,960.66
87,87,137,0.255833333,-6.866424,959.51
88,88,137,0.258055556,-6.865379,958.51
89,89,137,0.260555556,-6.863911,957.1
90,90,137,0.262777778,-6.862445,955.7
91,91,137,0.265277778,-6.861069,954.39
92,92,137,0.267777778,-6.859512,952.9
93,93,137,0.27,-6.858354,951.8
94,94,137,0.2725,-6.857624,951.1
95,95,137,0.275277778,-6.857389,950.88
96,96,137,0.278611111,-6.856063,949.62
97,97,137,0.281944444,-6.855071,948.68
98,98,137,0.284722222,-6.854049,947.71
99,99,137,0.286944444,-6.853525,947.21
100,100,137,0.289722222,-6.852985,946.7
101,101,137,0.291944444,-6.852124,945.89
102,102,137,0.294444444,-6.850434,944.29
103,103,137,0.296944444,-6.84966,943.56
104,104,137,0.299444444,-6.849528,943.44
105,105,137,0.301944444,-6.848476,942.44
106,106,137,0.304166667,-6.847245,941.28
107,107,137,0.306388889,-6.846538,940.62
108,108,137,0.308611111,-6.846188,940.29
109,109,137,0.311388889,-6.845073,939.24
110,110,137,0.313888889,-6.843741,937.99
111,111,137,0.316111111,-6.842995,937.29
112,112,137,0.318611111,-6.842101,936.45
113,113,137,0.321111111,-6.841513,935.9
114,114,137,0.323611111,-6.840915,935.34
115,115,137,0.326388889,-6.840919,935.35
116,116,137,0.329444444,-6.838956,933.51
117,117,137,0.331944444,-6.838191,932.8
118,118,137,0.334166667,-6.837297,931.97
119,119,137,0.336666667,-6.836965,931.66
120,120,137,0.338888889,-6.834842,929.68
121,121,137,0.341111111,-6.833241,928.19
122,122,137,0.343888889,-6.833489,928.42
123,123,137,0.346944444,-6.833009,927.98
124,124,137,0.349722222,-6.83241,927.42
125,125,137,0.352222222,-6.83302,927.99
126,126,137,0.354444444,-6.831688,926.75
127,127,137,0.356666667,-6.831081,926.19
128,128,137,0.36,-6.831114,926.22
129,129,137,0.362777778,-6.830188,925.36
130,130,137,0.365555556,-6.829525,924.75
131,131,137,0.368333333,-6.828801,924.08
132,132,137,0.370555556,-6.82775,923.11
133,133,137,0.372777778,-6.826793,922.23
134,134,137,0.375,-6.82717,922.58
135,135,137,0.377777778,-6.826577,922.03
136,136,137,0.380277778,-6.826126,921.61
137,137,137,0.382777778,-6.826055,921.55
138,138,137,0.385,-6.82536,920.91
139,139,137,0.387777778,-6.824486,920.1
140,140,137,0.39,-6.824422,920.04
141,141,137,0.3925,-6.823513,919.21
142,142,137,0.395,-6.822768,918.52
143,143,137,0.397222222,-6.822258,918.06
144,144,137,0.399722222,-6.821379,917.25
145,145,137,0.402222222,-6.821409,917.28
146,146,137,0.405,-6.82073,916.65
147,147,137,0.407777778,-6.820461,916.41
148,148,137,0.410277778,-6.819548,915.57
149,149,137,0.412777778,-6.820178,916.15
150,150,137,0.415555556,-6.819461,915.49
151,151,137,0.418055556,-6.819274,915.32
152,152,137,0.420277778,-6.818851,914.93
153,153,137,0.422777778,-6.819176,915.23
154,154,137,0.425,-6.818812,914.9
155,155,137,0.427222222,-6.817741,913.92
156,156,137,0.429722222,-6.817519,913.72
157,157,137,0.432222222,-6.817511,913.71
158,158,137,0.434444444,-6.817664,913.85
159,159,137,0.436666667,-6.817044,913.28
160,160,137,0.438888889,-6.817049,913.29
161,161,137,0.441388889,-6.8158,912.15
162,162,137,0.443611111,-6.814783,911.22
163,163,137,0.446111111,-6.814147,910.64
164,164,137,0.448611111,-6.813576,910.12
165,165,137,0.450833333,-6.813087,909.67
166,166,137,0.453055556,-6.812574,909.21
167,167,137,0.455833333,-6.812048,908.73
168,168,137,0.458333333,-6.811418,908.16
169,169,137,0.461111111,-6.811355,908.1
170,170,137,0.463333333,-6.811174,907.94
171,171,137,0.466111111,-6.810985,907.76
172,172,137,0.468611111,-6.810384,907.22
173,173,137,0.471111111,-6.810012,906.88
174,174,137,0.473055556,-6.809546,906.46
175,175,137,0.475555556,-6.808352,905.38
176,176,137,0.477777778,-6.808322,905.35
177,177,137,0.480277778,-6.806785,903.96
178,178,137,0.4825,-6.806843,904.01
179,179,137,0.484722222,-6.806596,903.79
180,180,137,0.486944444,-6.806607,903.8
181,181,137,0.489444444,-6.805889,903.15
182,182,137,0.492222222,-6.805627,902.91
183,183,137,0.494722222,-6.80524,902.56
184,184,137,0.497222222,-6.804456,901.86
185,185,137,0.499444444,-6.804399,901.81
186,186,137,0.501944444,-6.804245,901.67
187,187,137,0.504166667,-6.804153,901.58
188,188,137,0.506388889,-6.804125,901.56
189,189,137,0.508611111,-6.803156,900.69
190,190,137,0.511111111,-6.801992,899.64
191,191,137,0.513333333,-6.801375,899.08
192,192,137,0.516111111,-6.800871,898.63
193,193,137,0.518611111,-6.799637,897.52
194,194,137,0.521111111,-6.799511,897.41
195,195,137,0.523888889,-6.79928,897.2
196,196,137,0.526388889,-6.799507,897.4
197,197,137,0.529166667,-6.798757,896.73
198,198,137,0.531666667,-6.799048,896.99
199,199,137,0.533888889,-6.797981,896.04
200,200,137,0.536944444,-6.798264,896.29
201,201,137,0.539444444,-6.797549,895.65
202,202,137,0.541666667,-6.796868,895.04
203,203,137,0.544166667,-6.79624,894.48
204,204,137,0.546666667,-6.795586,893.89
205,205,137,0.548888889,-6.794848,893.23
206,206,137,0.551111111,-6.79512,893.48
207,207,137,0.553333333,-6.795251,893.59
208,208,137,0.555555556,-6.794234,892.69
209,209,137,0.558055556,-6.794389,892.82
210,210,137,0.560277778,-6.793753,892.26
211,211,137,0.562777778,-6.793599,892.12
212,212,137,0.565833333,-6.793057,891.64
213,213,137,0.568055556,-6.793058,891.64
214,214,137,0.570555556,-6.792691,891.31
215,215,137,0.572777778,-6.792036,890.73
216,216,137,0.575555556,-6.791317,890.09
217,217,137,0.578055556,-6.79067,889.51
218,218,137,0.580277778,-6.790742,889.57
219,219,137,0.582777778,-6.790178,889.07
220,220,137,0.585277778,-6.789981,888.9
221,221,137,0.587777778,-6.790188,889.08
222,222,137,0.590555556,-6.789466,888.44
223,223,137,0.593055556,-6.788469,887.55
224,224,137,0.596111111,-6.787932,887.08
225,225,137,0.598611111,-6.787979,887.12
226,226,137,0.601388889,-6.787708,886.88
227,227,137,0.604444444,-6.787771,886.93
228,228,137,0.606944444,-6.787842,887
229,229,137,0.609722222,-6.787347,886.56
230,230,137,0.613333333,-6.787459,886.66
231,231,137,0.616111111,-6.786474,885.78
232,232,137,0.618611111,-6.786812,886.08
233,233,137,0.621111111,-6.786634,885.93
234,234,137,0.623888889,-6.785858,885.24
235,235,137,0.626388889,-6.784999,884.48
236,236,137,0.629722222,-6.784616,884.14
237,237,137,0.6325,-6.783949,883.55
238,238,137,0.635277778,-6.784135,883.72
239,239,137,0.637777778,-6.783704,883.33
240,240,137,0.640833333,-6.783623,883.26
241,241,137,0.643888889,-6.78321,882.9
242,242,137,0.646666667,-6.783259,882.94
243,243,137,0.649722222,-6.783669,883.3
244,244,137,0.652777778,-6.782702,882.45
245,245,137,0.655555556,-6.782086,881.91
246,246,137,0.658333333,-6.781685,881.55
247,247,137,0.661111111,-6.781205,881.13
248,248,137,0.664444444,-6.78069,880.68
249,249,137,0.667222222,-6.780808,880.78
250,250,137,0.670555556,-6.780942,880.9
251,251,137,0.673333333,-6.780369,880.39
252,252,137,0.676388889,-6.780591,880.59
253,253,137,0.679166667,-6.780475,880.49
254,254,137,0.682222222,-6.780095,880.15
255,255,137,0.685277778,-6.77988,879.96
256,256,137,0.687777778,-6.779822,879.91
257,257,137,0.690833333,-6.779628,879.74
258,258,137,0.693333333,-6.779471,879.6
259,259,137,0.696111111,-6.778404,878.67
260,260,137,0.699166667,-6.778744,878.96
261,261,137,0.7025,-6.778856,879.06
262,262,137,0.705277778,-6.777981,878.29
263,263,137,0.707777778,-6.778136,878.43
264,264,137,0.710555556,-6.777937,878.26
265,265,137,0.713333333,-6.777837,878.17
266,266,137,0.715833333,-6.777961,878.28
267,267,137,0.718611111,-6.778171,878.46
268,268,137,0.722222222,-6.778206,878.49
269,269,137,0.725,-6.777322,877.72
270,270,137,0.727777778,-6.776636,877.11
271,271,137,0.730555556,-6.776816,877.27
272,272,137,0.733055556,-6.776141,876.68
273,273,137,0.735555556,-6.775898,876.47
274,274,137,0.738333333,-6.77596,876.52
275,275,137,0.741111111,-6.775887,876.46
276,276,137,0.743611111,-6.774758,875.47
277,277,137,0.746388889,-6.775071,875.74
278,278,137,0.749166667,-6.774927,875.62
279,279,137,0.751944444,-6.774523,875.26
280,280,137,0.754722222,-6.774536,875.27
281,281,137,0.758333333,-6.774377,875.13
282,282,137,0.761111111,-6.77407,874.87
283,283,138,0.763888889,-6.774063,874.86
284,284,138,0.766666667,-6.773343,874.23
285,285,138,0.769444444,-6.773461,874.33
286,286,138,0.7725,-6.773444,874.32
287,287,138,0.775,-6.77316,874.07
288,288,138,0.777777778,-6.773206,874.11
289,289,138,0.780277778,-6.772953,873.89
290,290,138,0.782777778,-6.772762,873.72
291,291,138,0.785555556,-6.771907,872.98
292,292,138,0.788333333,-6.772338,873.35
293,293,138,0.791388889,-6.77195,873.01
294,294,138,0.794166667,-6.77134,872.48
295,295,138,0.797222222,-6.771052,872.23
296,296,138,0.8,-6.770609,871.84
297,297,138,0.802777778,-6.770701,871.92
298,298,138,0.806111111,-6.77021,871.49
299,299,138,0.809444444,-6.770391,871.65
300,300,138,0.812222222,-6.770148,871.44
301,301,138,0.815,-6.770056,871.36
302,302,138,0.818333333,-6.769856,871.19
303,303,138,0.821111111,-6.769646,871
304,304,138,0.823888889,-6.769168,870.59
305,305,138,0.827222222,-6.768744,870.22
306,306,138,0.83,-6.769482,870.86
307,307,138,0.832777778,-6.768601,870.09
308,308,138,0.836388889,-6.768174,869.72
309,309,138,0.839166667,-6.768032,869.6
310,310,138,0.841944444,-6.768161,869.71
311,311,138,0.844722222,-6.768077,869.64
312,312,138,0.8475,-6.768184,869.73
313,313,138,0.850277778,-6.768601,870.09
314,314,138,0.853055556,-6.76891,870.36
315,315,138,0.856111111,-6.768309,869.84
316,316,138,0.858888889,-6.768476,869.99
317,317,138,0.861666667,-6.768319,869.85
318,318,138,0.865833333,-6.768134,869.69
319,319,138,0.868888889,-6.76827,869.81
320,320,138,0.871944444,-6.76728,868.95
321,321,138,0.874722222,-6.767391,869.04
322,322,138,0.8775,-6.767128,868.81
323,323,138,0.880555556,-6.766948,868.66
324,324,138,0.883611111,-6.76621,868.02
325,325,138,0.886388889,-6.766127,867.94
326,326,138,0.889166667,-6.766093,867.91
327,327,138,0.891944444,-6.766081,867.9
328,328,138,0.894722222,-6.766011,867.84
329,329,138,0.898055556,-6.765754,867.62
330,330,138,0.900833333,-6.765161,867.11
331,331,138,0.903611111,-6.764978,866.95
332,332,138,0.906111111,-6.764723,866.73
333,333,138,0.909444444,-6.764268,866.33
334,334,138,0.912222222,-6.763833,865.96
335,335,138,0.914722222,-6.763431,865.61
336,336,138,0.9175,-6.762773,865.04
337,337,138,0.920277778,-6.762994,865.23
338,338,138,0.923055556,-6.762942,865.18
339,339,138,0.925833333,-6.762951,865.19
340,340,138,0.928333333,-6.762261,864.59
341,341,138,0.931666667,-6.761832,864.22
342,342,138,0.935,-6.76187,864.26
343,343,138,0.937777778,-6.761807,864.2
344,344,138,0.940555556,-6.76142,863.87
345,345,138,0.943888889,-6.760629,863.18
346,346,138,0.946388889,-6.760934,863.45
347,347,138,0.949166667,-6.760294,862.9
348,348,139,0.951666667,-6.760542,863.11
349,349,139,0.954444444,-6.760804,863.34
350,350,139,0.957222222,-6.760739,863.28
351,351,139,0.96,-6.76051,863.08
352,352,139,0.962777778,-6.76001,862.65
353,353,139,0.965555556,-6.760451,863.03
354,354,139,0.968611111,-6.759925,862.58
355,355,139,0.971111111,-6.759314,862.05
356,356,139,0.973611111,-6.75944,862.16
357,357,139,0.976944444,-6.758873,861.67
358,358,139,0.980555556,-6.759193,861.95
359,359,139,0.983055556,-6.75869,861.51
360,360,139,0.985833333,-6.758955,861.74
361,361,139,0.988888889,-6.758659,861.49
362,362,139,0.992222222,-6.758116,861.02
363,363,139,0.995,-6.758062,860.97
364,364,139,0.998055556,-6.758223,861.11
365,365,139,1.000833333,-6.757442,860.44
366,366,139,1.004166667,-6.757826,860.77
367,367,139,1.007222222,-6.757936,860.86
368,368,139,1.01,-6.757452,860.45
369,369,139,1.013333333,-6.757387,860.39
370,370,139,1.016111111,-6.757355,860.36
371,371,139,1.018888889,-6.757261,860.28
372,372,139,1.021666667,-6.756975,860.04
373,373,139,1.024444444,-6.756962,860.03
374,374,139,1.026944444,-6.756823,859.91
375,375,139,1.029722222,-6.756611,859.72
376,376,139,1.0325,-6.756527,859.65
377,377,139,1.035833333,-6.756226,859.39
378,378,139,1.038888889,-6.756523,859.65
379,379,139,1.042222222,-6.756453,859.59
380,380,139,1.045,-6.756158,859.33
381,381,139,1.047777778,-6.755772,859
382,382,139,1.050555556,-6.754876,858.23
383,383,139,1.053333333,-6.754756,858.13
384,384,139,1.056388889,-6.754511,857.92
385,385,139,1.059166667,-6.754255,857.7
386,386,139,1.061666667,-6.753996,857.48
387,387,139,1.064444444,-6.754401,857.83
388,388,139,1.067222222,-6.754255,857.7
389,389,139,1.07,-6.753948,857.44
390,390,139,1.072777778,-6.753459,857.02
391,391,139,1.075555556,-6.753774,857.29
392,392,139,1.078055556,-6.753716,857.24
393,393,139,1.080833333,-6.753481,857.04
394,394,139,1.083611111,-6.754118,857.58
395,395,139,1.086944444,-6.75375,857.27
396,396,139,1.089722222,-6.75307,856.68
397,397,139,1.093055556,-6.753116,856.72
398,398,139,1.095833333,-6.75283,856.48
399,399,139,1.098888889,-6.753149,856.75
400,400,139,1.101666667,-6.752931,856.57
401,401,139,1.104166667,-6.753324,856.9
402,402,139,1.106944444,-6.75275,856.41
403,403,139,1.109722222,-6.752237,855.97
404,404,139,1.1125,-6.752105,855.86
405,405,139,1.115277778,-6.75184,855.63
406,406,139,1.118055556,-6.752037,855.8
407,407,139,1.120555556,-6.752231,855.97
408,408,139,1.123333333,-6.751614,855.44
409,409,139,1.126111111,-6.751832,855.62
410,410,139,1.128888889,-6.751936,855.71
411,411,139,1.131944444,-6.751179,855.07
412,412,139,1.135,-6.750827,854.77
413,413,139,1.137777778,-6.750921,854.85
414,414,139,1.140555556,-6.75098,854.9
415,415,139,1.143888889,-6.75097,854.89
416,416,139,1.146944444,-6.751129,855.02
417,417,139,1.149722222,-6.750708,854.66
418,418,139,1.1525,-6.751019,854.93
419,419,139,1.155277778,-6.750559,854.54
420,420,139,1.158611111,-6.750426,854.42
421,421,139,1.161388889,-6.750573,854.55
422,422,139,1.164722222,-6.750332,854.34
423,423,139,1.168333333,-6.750439,854.43
424,424,139,1.171388889,-6.750899,854.83
425,425,139,1.174444444,-6.75103,854.94
426,426,139,1.177222222,-6.750685,854.64
427,427,139,1.18,-6.750135,854.17
428,428,139,1.182777778,-6.749911,853.98
429,429,139,1.185555556,-6.749532,853.66
430,430,139,1.188333333,-6.749134,853.32
431,431,139,1.191111111,-6.749173,853.35
432,432,139,1.193888889,-6.749109,853.3
433,433,139,1.196666667,-6.74855,852.82
434,434,139,1.199166667,-6.748643,852.9
435,435,139,1.201944444,-6.748503,852.78
436,436,139,1.205,-6.748185,852.51
437,437,139,1.2075,-6.748347,852.65
438,438,139,1.210555556,-6.747984,852.34
439,439,139,1.213333333,-6.747805,852.19
440,440,139,1.216666667,-6.748261,852.57
441,441,139,1.22,-6.748164,852.49
442,442,139,1.223611111,-6.748287,852.6
443,443,139,1.226666667,-6.748021,852.37
444,444,139,1.229444444,-6.747918,852.28
445,445,139,1.231944444,-6.748122,852.46
446,446,139,1.234722222,-6.748452,852.74
447,447,139,1.2375,-6.748634,852.89
448,448,139,1.240277778,-6.748522,852.8
449,449,139,1.243333333,-6.748098,852.44
450,450,139,1.246111111,-6.747895,852.26
451,451,139,1.249166667,-6.747903,852.27
452,452,139,1.251944444,-6.747915,852.28
453,453,139,1.254722222,-6.748047,852.39
454,454,139,1.2575,-6.748394,852.69
455,455,139,1.260277778,-6.747944,852.3
456,456,139,1.263888889,-6.748116,852.45
457,457,139,1.266666667,-6.74791,852.28
458,458,139,1.269444444,-6.747994,852.35
459,459,139,1.271944444,-6.748141,852.47
460,460,139,1.274722222,-6.747584,852
461,461,139,1.2775,-6.747822,852.2
462,462,139,1.280277778,-6.747824,852.2
463,463,139,1.283055556,-6.748109,852.45
464,464,139,1.286388889,-6.747787,852.17
465,465,139,1.289444444,-6.747562,851.98
466,466,139,1.291944444,-6.747682,852.08
467,467,139,1.294722222,-6.74767,852.07
468,468,139,1.2975,-6.747361,851.81
469,469,139,1.300833333,-6.747126,851.61
470,470,139,1.303333333,-6.746821,851.35
471,471,139,1.306111111,-6.747366,851.81
472,472,139,1.309166667,-6.747038,851.53
473,473,139,1.311944444,-6.746985,851.49
474,474,139,1.314722222,-6.746534,851.1
475,475,139,1.317777778,-6.746542,851.11
476,476,139,1.320555556,-6.746603,851.16
477,477,139,1.323888889,-6.747036,851.53
478,478,139,1.326666667,-6.74666,851.21
479,479,139,1.33,-6.746954,851.46
480,480,139,1.332777778,-6.746685,851.23
481,481,139,1.335555556,-6.74631,850.91
482,482,139,1.338333333,-6.746465,851.04
483,483,139,1.341111111,-6.746574,851.14
484,484,139,1.343888889,-6.7462,850.82
485,485,139,1.346666667,-6.746318,850.92
486,486,139,1.349444444,-6.746716,851.26
487,487,139,1.351944444,-6.746807,851.34
488,488,139,1.355277778,-6.747029,851.53
489,489,139,1.358055556,-6.747292,851.75
490,490,139,1.360555556,-6.746985,851.49
491,491,139,1.363055556,-6.746439,851.02
492,492,139,1.366388889,-6.746484,851.06
493,493,139,1.368888889,-6.746828,851.35
494,494,139,1.371666667,-6.746631,851.19
495,495,139,1.374444444,-6.746623,851.18
496,496,139,1.377777778,-6.746357,850.95
497,497,139,1.380555556,-6.746336,850.94
498,498,139,1.383333333,-6.746089,850.73
499,499,139,1.386388889,-6.745587,850.3
500,500,139,1.389166667,-6.745432,850.17
501,501,139,1.391944444,-6.745331,850.08
502,502,139,1.394722222,-6.744299,849.2
503,503,139,1.397777778,-6.744143,849.07
504,504,139,1.400555556,-6.744377,849.27
505,505,139,1.403333333,-6.744098,849.03
506,506,139,1.406111111,-6.743944,848.9
507,507,139,1.409166667,-6.743972,848.93
508,508,139,1.412222222,-6.743499,848.52
509,509,139,1.414722222,-6.743631,848.64
510,510,139,1.417222222,-6.742871,847.99
511,511,139,1.420555556,-6.743481,848.51
512,512,139,1.423055556,-6.743538,848.56
513,513,139,1.425833333,-6.74349,848.52
514,514,139,1.429166667,-6.74359,848.6
515,515,139,1.4325,-6.743097,848.18
516,516,139,1.435277778,-6.743555,848.57
517,517,139,1.438055556,-6.742748,847.89
518,518,139,1.441388889,-6.743086,848.17
519,519,139,1.444166667,-6.742918,848.03
520,520,139,1.4475,-6.742857,847.98
521,521,139,1.45,-6.742645,847.8
522,522,139,1.4525,-6.742903,848.02
523,523,139,1.455277778,-6.742691,847.84
524,524,139,1.458333333,-6.74245,847.63
525,525,139,1.460833333,-6.742029,847.28
526,526,139,1.463333333,-6.742288,847.5
527,527,139,1.466111111,-6.741793,847.08
528,528,139,1.469166667,-6.74159,846.91
529,529,139,1.471944444,-6.741407,846.75
530,530,139,1.474722222,-6.741489,846.82
531,531,139,1.4775,-6.741325,846.68
532,532,139,1.480277778,-6.741313,846.67
533,533,139,1.483055556,-6.741079,846.47
534,534,139,1.485833333,-6.740631,846.09
535,535,139,1.488611111,-6.741096,846.49
536,536,139,1.491388889,-6.741219,846.59
537,537,139,1.494166667,-6.740974,846.38
538,538,139,1.497222222,-6.741461,846.8
539,539,139,1.499722222,-6.741832,847.11
540,540,139,1.5025,-6.74144,846.78
541,541,139,1.505277778,-6.741393,846.74
542,542,139,1.508333333,-6.741342,846.7
543,543,139,1.510833333,-6.741238,846.61
544,544,139,1.513611111,-6.741244,846.61
545,545,139,1.516388889,-6.740962,846.37
546,546,139,1.519166667,-6.741051,846.45
547,547,139,1.521944444,-6.741178,846.56
548,548,139,1.525,-6.740692,846.15
549,549,139,1.527777778,-6.741008,846.41
550,550,139,1.530555556,-6.740778,846.22
551,551,139,1.533333333,-6.740992,846.4
552,552,139,1.536944444,-6.740265,845.78
553,553,139,1.539722222,-6.740312,845.82
554,554,139,1.542222222,-6.739919,845.49
555,555,139,1.545,-6.740428,845.92
556,556,139,1.5475,-6.740118,845.66
557,557,139,1.550555556,-6.739895,845.47
558,558,139,1.553333333,-6.739783,845.38
559,559,139,1.556111111,-6.739921,845.49
560,560,139,1.558611111,-6.739454,845.1
561,561,139,1.561666667,-6.739674,845.29
562,562,139,1.564444444,-6.738875,844.61
563,563,139,1.5675,-6.738406,844.21
564,564,139,1.570277778,-6.738804,844.55
565,565,139,1.573055556,-6.739112,844.81
566,566,139,1.575833333,-6.738783,844.53
567,567,139,1.578333333,-6.739025,844.74
568,568,139,1.581388889,-6.739379,845.04
569,569,139,1.583888889,-6.739158,844.85
570,570,139,1.586944444,-6.739299,844.97
571,571,139,1.589722222,-6.739212,844.89
572,572,139,1.592777778,-6.738647,844.42
573,573,139,1.595833333,-6.738189,844.03
574,574,139,1.599166667,-6.738538,844.33
575,575,139,1.601944444,-6.738898,844.63
576,576,139,1.604444444,-6.738749,844.5
577,577,139,1.607222222,-6.739028,844.74
578,578,139,1.610277778,-6.738906,844.64
579,579,139,1.612777778,-6.738635,844.41
580,580,139,1.615555556,-6.738513,844.3
581,581,139,1.618333333,-6.738961,844.68
582,582,139,1.621111111,-6.739049,844.76
583,583,139,1.624166667,-6.738921,844.65
584,584,139,1.626944444,-6.739211,844.89
585,585,139,1.629722222,-6.739074,844.78
586,586,139,1.6325,-6.739134,844.83
587,587,139,1.635,-6.739079,844.78
588,588,139,1.6375,-6.738667,844.43
589,589,139,1.64,-6.738404,844.21
590,590,139,1.642777778,-6.738091,843.95
591,591,139,1.645833333,-6.738014,843.88
592,592,139,1.648611111,-6.73804,843.91
593,593,139,1.651388889,-6.737721,843.64
594,594,139,1.654166667,-6.737841,843.74
595,595,139,1.657222222,-6.738121,843.97
596,596,139,1.660277778,-6.738218,844.06
597,597,139,1.663611111,-6.737331,843.31
598,598,139,1.666388889,-6.737538,843.48
599,599,139,1.669166667,-6.737472,843.43
600,600,139,1.671944444,-6.737507,843.46
601,601,139,1.674722222,-6.737289,843.27
602,602,139,1.6775,-6.737179,843.18
603,603,139,1.680833333,-6.736713,842.79
604,604,139,1.683611111,-6.736428,842.55
605,605,139,1.686944444,-6.736208,842.36
606,606,139,1.689722222,-6.736417,842.54
607,607,139,1.692222222,-6.736192,842.35
608,608,139,1.695,-6.73592,842.12
609,609,139,1.697777778,-6.735594,841.84
610,610,139,1.700555556,-6.735751,841.98
611,611,139,1.703055556,-6.735552,841.81
612,612,139,1.706388889,-6.735529,841.79
613,613,139,1.709166667,-6.735609,841.86
614,614,139,1.711944444,-6.735313,841.61
615,615,139,1.715,-6.735614,841.86
616,616,139,1.718333333,-6.735201,841.51
617,617,139,1.721111111,-6.735124,841.45
618,618,139,1.724166667,-6.735033,841.37
619,619,139,1.726666667,-6.734904,841.26
620,620,139,1.729722222,-6.734861,841.23
621,621,139,1.7325,-6.735032,841.37
622,622,139,1.735277778,-6.734441,840.87
623,623,139,1.738055556,-6.734229,840.7
624,624,139,1.740833333,-6.734049,840.54
625,625,139,1.743611111,-6.733612,840.18
626,626,139,1.746388889,-6.733448,840.04
627,627,139,1.749444444,-6.733395,839.99
628,628,139,1.752222222,-6.732885,839.57
629,629,139,1.755,-6.733098,839.74
630,630,139,1.757777778,-6.733216,839.84
631,631,139,1.760555556,-6.733161,839.8
632,632,139,1.763333333,-6.732447,839.2
633,633,139,1.766111111,-6.732956,839.63
634,634,139,1.768611111,-6.732914,839.59
635,635,139,1.771388889,-6.732726,839.43
636,636,140,1.774166667,-6.732877,839.56
637,637,140,1.776944444,-6.73312,839.76
638,638,140,1.780277778,-6.732933,839.61
639,639,140,1.783055556,-6.732919,839.59
640,640,140,1.785833333,-6.733098,839.74
641,641,140,1.788611111,-6.733143,839.78
642,642,140,1.791388889,-6.733447,840.04
643,643,140,1.794166667,-6.733645,840.2
644,644,140,1.797222222,-6.733718,840.27
645,645,140,1.8,-6.733979,840.48
646,646,140,1.802777778,-6.733915,840.43
647,647,140,1.805555556,-6.733407,840
648,648,140,1.808333333,-6.733273,839.89
649,649,140,1.811111111,-6.733269,839.89
650,650,140,1.814166667,-6.732827,839.52
651,651,140,1.816944444,-6.732354,839.12
652,652,140,1.819722222,-6.732976,839.64
653,653,140,1.822777778,-6.73266,839.38
654,654,140,1.825833333,-6.732637,839.36
655,655,140,1.828888889,-6.732766,839.47
656,656,140,1.831666667,-6.732754,839.46
657,657,140,1.834166667,-6.732553,839.29
658,658,140,1.837222222,-6.73254,839.28
659,659,140,1.839722222,-6.732429,839.18
660,660,140,1.842222222,-6.732604,839.33
661,661,140,1.845,-6.732753,839.46
662,662,140,1.848333333,-6.732439,839.19
663,663,140,1.850833333,-6.732389,839.15
664,664,140,1.853888889,-6.732656,839.37
665,665,140,1.856944444,-6.732377,839.14
666,666,140,1.859722222,-6.731954,838.78
667,667,140,1.862777778,-6.731578,838.47
668,668,140,1.865555556,-6.73141,838.33
669,669,140,1.868333333,-6.731401,838.32
670,670,140,1.871111111,-6.731813,838.67
671,671,140,1.874166667,-6.731379,838.3
672,672,140,1.876666667,-6.731594,838.48
673,673,140,1.879444444,-6.731882,838.72
674,674,140,1.882222222,-6.731999,838.82
675,675,140,1.884722222,-6.731837,838.69
676,676,140,1.8875,-6.731545,838.44
677,677,140,1.890555556,-6.731269,838.21
678,678,140,1.893333333,-6.731397,838.32
679,679,140,1.896111111,-6.731446,838.36
680,680,140,1.898888889,-6.731754,838.62
681,681,140,1.901944444,-6.731831,838.68
682,682,140,1.905,-6.731964,838.79
683,683,140,1.907777778,-6.731484,838.39
684,684,140,1.910555556,-6.731584,838.47
685,685,140,1.913333333,-6.731463,838.37
686,686,140,1.916111111,-6.731203,838.15
687,687,140,1.919166667,-6.731164,838.12
688,688,140,1.921944444,-6.73076,837.78
689,689,140,1.924722222,-6.730707,837.74
690,690,140,1.9275,-6.730904,837.9
691,691,140,1.930555556,-6.730971,837.96
692,692,140,1.933333333,-6.730838,837.85
693,693,140,1.936388889,-6.730119,837.25
694,694,140,1.939166667,-6.730152,837.27
695,695,140,1.941666667,-6.730267,837.37
696,696,140,1.944722222,-6.730063,837.2
697,697,140,1.9475,-6.729831,837.01
698,698,140,1.95,-6.73064,837.68
699,699,140,1.953611111,-6.730742,837.77
700,700,140,1.956388889,-6.730773,837.79
701,701,140,1.959444444,-6.730623,837.67
702,702,140,1.962222222,-6.730778,837.8
703,703,141,1.965,-6.730852,837.86
704,704,141,1.967777778,-6.730317,837.41
705,705,141,1.970555556,-6.7299,837.06
706,706,141,1.973888889,-6.730025,837.17
707,707,141,1.976944444,-6.729649,836.85
708,708,141,1.98,-6.729645,836.85
709,709,141,1.982777778,-6.72999,837.14
710,710,141,1.985555556,-6.72993,837.09
711,711,141,1.988333333,-6.729985,837.13
712,712,141,1.991388889,-6.730217,837.33
713,713,141,1.994444444,-6.729873,837.04
714,714,141,1.997222222,-6.7296,836.81
715,715,141,2.000555556,-6.729538,836.76
716,716,141,2.003611111,-6.729621,836.83
717,717,141,2.006666667,-6.729636,836.84
718,718,141,2.009444444,-6.729573,836.79
719,719,141,2.013055556,-6.729395,836.64
720,720,141,2.016111111,-6.729634,836.84
721,721,141,2.018888889,-6.728992,836.3
722,722,141,2.021666667,-6.729314,836.57
723,723,141,2.024722222,-6.729208,836.48
724,724,141,2.0275,-6.729338,836.59
725,725,141,2.030833333,-6.729302,836.56
726,726,141,2.033888889,-6.729232,836.5
727,727,141,2.036666667,-6.729628,836.84
728,728,141,2.04,-6.730128,837.25
729,729,141,2.043055556,-6.72992,837.08
730,730,141,2.046111111,-6.72985,837.02
731,731,141,2.049166667,-6.729824,837
732,732,141,2.051944444,-6.729753,836.94
733,733,141,2.055,-6.72952,836.75
734,734,141,2.057777778,-6.729388,836.64
735,735,141,2.061666667,-6.72958,836.8
736,736,141,2.064444444,-6.729741,836.93
737,737,141,2.067222222,-6.729598,836.81
738,738,141,2.070555556,-6.729644,836.85
739,739,141,2.073611111,-6.729414,836.66
740,740,141,2.076666667,-6.72963,836.84
741,741,141,2.079722222,-6.729336,836.59
742,742,141,2.0825,-6.729275,836.54
743,743,141,2.085555556,-6.729402,836.65
744,744,141,2.088611111,-6.729163,836.45
745,745,141,2.091666667,-6.72959,836.8
746,746,141,2.095277778,-6.729427,836.67
747,747,141,2.098333333,-6.728778,836.12
748,748,141,2.101388889,-6.728214,835.65
749,749,141,2.104722222,-6.728153,835.6
750,750,141,2.107777778,-6.727709,835.23
751,751,141,2.110555556,-6.728084,835.54
752,752,141,2.113333333,-6.728399,835.81
753,753,141,2.116388889,-6.728355,835.77
754,754,141,2.119722222,-6.72822,835.66
755,755,141,2.1225,-6.728137,835.59
756,756,141,2.126111111,-6.728017,835.49
757,757,141,2.129722222,-6.727981,835.46
758,758,141,2.133055556,-6.727863,835.36
759,759,141,2.135833333,-6.727883,835.38
760,760,141,2.138611111,-6.727856,835.35
761,761,141,2.141666667,-6.727444,835.01
762,762,141,2.144722222,-6.727351,834.93
763,763,141,2.147777778,-6.727344,834.93
764,764,141,2.150833333,-6.726899,834.56
765,765,141,2.154166667,-6.726775,834.45
766,766,141,2.157222222,-6.726766,834.44
767,767,141,2.16,-6.726532,834.25
768,768,141,2.163055556,-6.726753,834.43
769,769,141,2.166111111,-6.726537,834.25
770,770,141,2.169166667,-6.726569,834.28
771,771,141,2.171944444,-6.726682,834.37
772,772,141,2.175,-6.726478,834.2
773,773,141,2.177777778,-6.726741,834.42
774,774,141,2.180833333,-6.72665,834.35
775,775,141,2.183611111,-6.726695,834.39
776,776,141,2.187222222,-6.726868,834.53
777,777,141,2.190555556,-6.726782,834.46
778,778,141,2.193611111,-6.726806,834.48
779,779,141,2.196944444,-6.726379,834.12
780,780,141,2.200277778,-6.726195,833.97
781,781,141,2.203333333,-6.726004,833.81
782,782,141,2.206111111,-6.726029,833.83
783,783,141,2.209166667,-6.725787,833.63
784,784,141,2.211944444,-6.726007,833.81
785,785,141,2.215,-6.725869,833.7
786,786,141,2.217777778,-6.725494,833.38
787,787,141,2.220555556,-6.725664,833.53
788,788,141,2.223333333,-6.725636,833.5
789,789,141,2.226666667,-6.725782,833.62
790,790,141,2.229722222,-6.725633,833.5
791,791,141,2.2325,-6.725671,833.53
792,792,141,2.235555556,-6.725595,833.47
793,793,141,2.238611111,-6.725152,833.1
794,794,141,2.241388889,-6.725342,833.26
795,795,141,2.244444444,-6.725361,833.27
796,796,141,2.2475,-6.725332,833.25
797,797,141,2.250277778,-6.725882,833.71
798,798,141,2.253333333,-6.725562,833.44
799,799,141,2.256388889,-6.725533,833.42
800,800,141,2.259166667,-6.725624,833.49
801,801,141,2.262222222,-6.725836,833.67
802,802,141,2.265277778,-6.725745,833.59
803,803,141,2.268055556,-6.725417,833.32
804,804,141,2.270833333,-6.725498,833.39
805,805,141,2.273611111,-6.725668,833.53
806,806,141,2.276666667,-6.72595,833.76
807,807,141,2.279722222,-6.725419,833.32
808,808,141,2.282777778,-6.725431,833.33
809,809,141,2.285555556,-6.725376,833.29
810,810,141,2.288611111,-6.725707,833.56
811,811,141,2.291666667,-6.726079,833.87
812,812,141,2.294444444,-6.725902,833.72
813,813,141,2.2975,-6.72556,833.44
814,814,141,2.300277778,-6.725609,833.48
815,815,141,2.303333333,-6.725269,833.2
816,816,141,2.306388889,-6.725507,833.39
817,817,141,2.309444444,-6.725878,833.7
818,818,141,2.313055556,-6.725525,833.41
819,819,141,2.316111111,-6.725781,833.62
820,820,141,2.319166667,-6.726023,833.82
821,821,141,2.322222222,-6.7259,833.72
822,822,141,2.325277778,-6.725973,833.78
823,823,141,2.328333333,-6.726212,833.98
824,824,141,2.331111111,-6.726096,833.89
825,825,141,2.334166667,-6.725928,833.75
826,826,141,2.337222222,-6.725861,833.69
827,827,141,2.34,-6.72621,833.98
828,828,141,2.343333333,-6.726415,834.15
829,829,141,2.346388889,-6.72664,834.34
830,830,141,2.349166667,-6.726636,834.34
831,831,141,2.351944444,-6.726083,833.87
832,832,141,2.354444444,-6.725938,833.75
833,833,141,2.3575,-6.725652,833.52
834,834,141,2.360277778,-6.725827,833.66
835,835,141,2.363055556,-6.725976,833.79
836,836,141,2.366111111,-6.725853,833.68
837,837,141,2.368888889,-6.724942,832.92
838,838,141,2.371944444,-6.725055,833.02
839,839,141,2.374722222,-6.724966,832.94
840,840,141,2.3775,-6.724921,832.91
841,841,141,2.380555556,-6.725187,833.13
842,842,141,2.383333333,-6.724937,832.92
843,843,141,2.386944444,-6.724739,832.75
844,844,141,2.389722222,-6.724463,832.52
845,845,141,2.392777778,-6.724494,832.55
846,846,141,2.395555556,-6.72423,832.33
847,847,141,2.398333333,-6.724208,832.31
848,848,141,2.401388889,-6.723985,832.13
849,849,141,2.404444444,-6.724034,832.17
850,850,141,2.4075,-6.724054,832.18
851,851,141,2.410277778,-6.723883,832.04
852,852,141,2.413333333,-6.723718,831.9
853,853,141,2.416111111,-6.723846,832.01
854,854,141,2.419166667,-6.723889,832.05
855,855,141,2.422777778,-6.723824,831.99
856,856,141,2.426388889,-6.72402,832.16
857,857,141,2.429166667,-6.723656,831.85
858,858,141,2.432222222,-6.724354,832.43
859,859,141,2.435555556,-6.723924,832.08
860,860,141,2.438611111,-6.724019,832.16
861,861,141,2.441666667,-6.723745,831.93
862,862,141,2.444722222,-6.723578,831.79
863,863,141,2.4475,-6.723775,831.95
864,864,141,2.450555556,-6.723424,831.66
865,865,141,2.453333333,-6.723904,832.06
866,866,141,2.456666667,-6.723839,832.01
867,867,141,2.459722222,-6.723495,831.72
868,868,141,2.462777778,-6.723421,831.66
869,869,141,2.465833333,-6.723117,831.4
870,870,141,2.468888889,-6.722731,831.08
871,871,141,2.471944444,-6.723119,831.41
872,872,141,2.474722222,-6.723146,831.43
873,873,141,2.4775,-6.723372,831.62
874,874,142,2.481388889,-6.723865,832.03
875,875,142,2.484444444,-6.72351,831.73
876,876,142,2.4875,-6.7236,831.81
877,877,142,2.490277778,-6.72334,831.59
878,878,142,2.493055556,-6.723701,831.89
879,879,142,2.496111111,-6.723613,831.82
880,880,142,2.499444444,-6.723722,831.91
881,881,142,2.502222222,-6.723578,831.79
882,882,142,2.505277778,-6.724013,832.15
883,883,142,2.508333333,-6.723659,831.86
884,884,142,2.511388889,-6.723833,832
885,885,142,2.514444444,-6.723943,832.09
886,886,142,2.517222222,-6.723757,831.94
887,887,142,2.520277778,-6.723911,832.07
888,888,142,2.523333333,-6.723446,831.68
889,889,142,2.526944444,-6.723542,831.76
890,890,142,2.53,-6.723989,832.13
891,891,142,2.533611111,-6.723867,832.03
892,892,142,2.536666667,-6.723845,832.01
893,893,142,2.539444444,-6.724141,832.26
894,894,142,2.5425,-6.724048,832.18
895,895,142,2.545833333,-6.723863,832.03
896,896,142,2.548888889,-6.723255,831.52
897,897,142,2.551666667,-6.723113,831.4
898,898,142,2.554722222,-6.722888,831.21
899,899,142,2.557777778,-6.722574,830.95
900,900,142,2.560555556,-6.721944,830.43
901,901,142,2.563611111,-6.722299,830.73
902,902,142,2.566666667,-6.722254,830.69
903,903,142,2.569722222,-6.722062,830.53
904,904,142,2.572777778,-6.721973,830.45
905,905,142,2.575833333,-6.722232,830.67
906,906,142,2.579166667,-6.722058,830.52
907,907,142,2.5825,-6.722037,830.51
908,908,142,2.585833333,-6.722012,830.49
909,909,142,2.588888889,-6.722085,830.55
910,910,142,2.592222222,-6.722088,830.55
911,911,142,2.595277778,-6.721919,830.41
912,912,142,2.598333333,-6.722107,830.57
913,913,142,2.601111111,-6.721874,830.37
914,914,142,2.604166667,-6.722104,830.56
915,915,142,2.6075,-6.721738,830.26
916,916,142,2.610277778,-6.721807,830.32
917,917,142,2.613055556,-6.721978,830.46
918,918,142,2.615833333,-6.721626,830.17
919,919,142,2.618888889,-6.721554,830.11
920,920,142,2.622222222,-6.721767,830.28
921,921,142,2.625555556,-6.721589,830.14
922,922,142,2.629166667,-6.722012,830.49
923,923,142,2.6325,-6.72187,830.37
924,924,142,2.635555556,-6.721952,830.44
925,925,142,2.638333333,-6.721658,830.19
926,926,142,2.641944444,-6.721561,830.11
927,927,142,2.645,-6.721286,829.88
928,928,142,2.648055556,-6.721305,829.9
929,929,142,2.651111111,-6.7217,830.23
930,930,142,2.654166667,-6.72168,830.21
931,931,142,2.6575,-6.721911,830.4
932,932,142,2.660555556,-6.721907,830.4
933,933,142,2.663888889,-6.721968,830.45
934,934,142,2.667222222,-6.722132,830.59
935,935,142,2.671388889,-6.721814,830.32
936,936,142,2.674444444,-6.721822,830.33
937,937,142,2.6775,-6.721788,830.3
938,938,142,2.680555556,-6.722029,830.5
939,939,142,2.683611111,-6.721771,830.29
940,940,142,2.686666667,-6.721865,830.36
941,941,142,2.69,-6.721734,830.26
942,942,142,2.692777778,-6.721751,830.27
943,943,142,2.695833333,-6.721835,830.34
944,944,142,2.698888889,-6.721944,830.43
945,945,142,2.701666667,-6.721593,830.14
946,946,142,2.704722222,-6.721459,830.03
947,947,142,2.707777778,-6.721193,829.81
948,948,142,2.710833333,-6.721319,829.91
949,949,142,2.714444444,-6.720939,829.6
950,950,143,2.7175,-6.721086,829.72
951,951,143,2.720833333,-6.721066,829.7
952,952,143,2.724166667,-6.720923,829.58
953,953,143,2.7275,-6.721252,829.86
954,954,143,2.731111111,-6.720875,829.54
955,955,143,2.734722222,-6.720815,829.49
956,956,143,2.7375,-6.720957,829.61
957,957,143,2.740277778,-6.720717,829.41
958,958,143,2.743333333,-6.720872,829.54
959,959,143,2.746666667,-6.720609,829.32
960,960,143,2.75,-6.720469,829.21
961,961,143,2.753333333,-6.720443,829.18
962,962,143,2.756666667,-6.720457,829.2
963,963,143,2.760555556,-6.720407,829.15
964,964,143,2.763611111,-6.720892,829.56
965,965,143,2.766666667,-6.720802,829.48
966,966,143,2.77,-6.720472,829.21
967,967,143,2.773333333,-6.72021,828.99
968,968,143,2.776388889,-6.720466,829.2
969,969,143,2.78,-6.720461,829.2
970,970,143,2.783055556,-6.719956,828.78
971,971,143,2.786388889,-6.72012,828.92
972,972,143,2.789444444,-6.71991,828.74
973,973,143,2.7925,-6.720131,828.93
974,974,143,2.795833333,-6.720176,828.96
975,975,143,2.798611111,-6.720385,829.14
976,976,143,2.801111111,-6.720468,829.21
977,977,143,2.805277778,-6.72019,828.98
978,978,143,2.808055556,-6.720322,829.08
979,979,143,2.811388889,-6.720183,828.97
980,980,143,2.814444444,-6.720547,829.27
981,981,143,2.8175,-6.720743,829.43
982,982,143,2.820833333,-6.720797,829.48
983,983,143,2.824444444,-6.720559,829.28
984,984,143,2.8275,-6.720755,829.44
985,985,143,2.831388889,-6.72089,829.56
986,986,143,2.835,-6.720641,829.35
987,987,143,2.838055556,-6.720441,829.18
988,988,143,2.841111111,-6.719857,828.7
989,989,143,2.844444444,-6.719877,828.72
990,990,144,2.847777778,-6.720049,828.86
991,991,144,2.850833333,-6.719899,828.73
992,992,144,2.854166667,-6.719914,828.75
993,993,144,2.857222222,-6.719437,828.35
994,994,144,2.860555556,-6.719371,828.3
995,995,144,2.864166667,-6.719074,828.05
996,996,144,2.8675,-6.719458,828.37
997,997,144,2.870555556,-6.719522,828.42
998,998,144,2.873611111,-6.719904,828.74
999,999,144,2.876666667,-6.719395,828.32
1000,1000,144,2.88,-6.719517,828.42
1001,1001,144,2.883055556,-6.719462,828.37
1002,1002,144,2.886111111,-6.719397,828.32
1003,1003,144,2.889166667,-6.719562,828.45
1004,1004,144,2.892222222,-6.720026,828.84
1005,1005,144,2.895555556,-6.719696,828.57
1006,1006,144,2.898611111,-6.719364,828.29
1007,1007,144,2.901666667,-6.71955,828.44
1008,1008,144,2.905555556,-6.719789,828.64
1009,1009,144,2.908611111,-6.719847,828.69
1010,1010,144,2.911666667,-6.719805,828.66
1011,1011,144,2.914722222,-6.719924,828.75
1012,1012,144,2.917777778,-6.719934,828.76
1013,1013,144,2.920555556,-6.719481,828.39
1014,1014,144,2.923611111,-6.719772,828.63
1015,1015,144,2.926666667,-6.719599,828.49
1016,1016,144,2.929444444,-6.719143,828.11
1017,1017,144,2.9325,-6.719203,828.16
1018,1018,144,2.935555556,-6.719381,828.3
1019,1019,144,2.94,-6.718978,827.97
1020,1020,144,2.943055556,-6.718915,827.92
1021,1021,144,2.946388889,-6.719204,828.16
1022,1022,144,2.949444444,-6.719028,828.01
1023,1023,144,2.952777778,-6.719286,828.23
1024,1024,144,2.955833333,-6.719518,828.42
1025,1025,144,2.958888889,-6.719267,828.21
1026,1026,144,2.961944444,-6.719372,828.3
1027,1027,144,2.965277778,-6.719073,828.05
1028,1028,144,2.968333333,-6.71855,827.62
1029,1029,144,2.971388889,-6.71857,827.63
1030,1030,144,2.974166667,-6.718632,827.68
1031,1031,144,2.9775,-6.718585,827.65
1032,1032,144,2.980277778,-6.719056,828.04
1033,1033,144,2.983888889,-6.718973,827.97
1034,1034,144,2.987222222,-6.718755,827.79
1035,1035,144,2.990555556,-6.718542,827.61
1036,1036,144,2.993611111,-6.718734,827.77
1037,1037,144,2.996388889,-6.718773,827.8
1038,1038,144,2.999444444,-6.718652,827.7
1039,1039,144,3.002777778,-6.718298,827.41
1040,1040,144,3.006388889,-6.718762,827.79
1041,1041,144,3.009444444,-6.718979,827.97
1042,1042,144,3.012777778,-6.719142,828.11
1043,1043,144,3.015555556,-6.719264,828.21
1044,1044,144,3.018888889,-6.71932,828.25
1045,1045,144,3.023333333,-6.719181,828.14
1046,1046,144,3.026666667,-6.719269,828.21
1047,1047,144,3.030277778,-6.719444,828.36
1048,1048,144,3.033611111,-6.719433,828.35
1049,1049,144,3.036944444,-6.719402,828.32
1050,1050,144,3.04,-6.719278,828.22
1051,1051,144,3.043055556,-6.718886,827.89
1052,1052,144,3.046388889,-6.718961,827.96
1053,1053,144,3.049166667,-6.718828,827.85
1054,1054,144,3.052222222,-6.718806,827.83
1055,1055,144,3.055277778,-6.718432,827.52
1056,1056,144,3.058333333,-6.718069,827.22
1057,1057,144,3.061666667,-6.718438,827.52
1058,1058,144,3.064722222,-6.718324,827.43
1059,1059,144,3.068333333,-6.718202,827.33
1060,1060,144,3.071388889,-6.717768,826.97
1061,1061,144,3.075277778,-6.717886,827.07
1062,1062,144,3.078611111,-6.717912,827.09
1063,1063,144,3.081666667,-6.718063,827.21
1064,1064,144,3.084722222,-6.718082,827.23
1065,1065,144,3.088333333,-6.717605,826.83
1066,1066,144,3.091388889,-6.717314,826.59
1067,1067,144,3.094722222,-6.717206,826.51
1068,1068,144,3.098611111,-6.717345,826.62
1069,1069,144,3.101666667,-6.717675,826.89
1070,1070,144,3.105,-6.717361,826.63
1071,1071,144,3.108611111,-6.717303,826.59
1072,1072,144,3.111666667,-6.71678,826.15
1073,1073,144,3.115,-6.716928,826.28
1074,1074,144,3.117777778,-6.716904,826.26
1075,1075,144,3.120833333,-6.716562,825.97
1076,1076,144,3.123888889,-6.716725,826.11
1077,1077,144,3.127222222,-6.716802,826.17
1078,1078,144,3.130277778,-6.716772,826.15
1079,1079,144,3.133333333,-6.716875,826.23
1080,1080,144,3.136666667,-6.716957,826.3
1081,1081,144,3.14,-6.716924,826.27
1082,1082,144,3.143055556,-6.716457,825.89
1083,1083,144,3.146666667,-6.716802,826.17
1084,1084,144,3.150277778,-6.716894,826.25
1085,1085,144,3.153333333,-6.71687,826.23
1086,1086,144,3.156944444,-6.71709,826.41
1087,1087,144,3.16,-6.716783,826.16
1088,1088,144,3.163055556,-6.716533,825.95
1089,1089,144,3.166388889,-6.716571,825.98
1090,1090,144,3.169444444,-6.716731,826.11
1091,1091,144,3.172777778,-6.716875,826.23
1092,1092,144,3.176388889,-6.716753,826.13
1093,1093,144,3.179444444,-6.716433,825.87
1094,1094,144,3.182777778,-6.716754,826.13
1095,1095,144,3.185833333,-6.71649,825.91
1096,1096,144,3.189166667,-6.716359,825.81
1097,1097,144,3.1925,-6.716283,825.74
1098,1098,144,3.195555556,-6.716357,825.8
1099,1099,144,3.198333333,-6.716449,825.88
1100,1100,144,3.201666667,-6.716326,825.78
1101,1101,144,3.204722222,-6.716255,825.72
1102,1102,144,3.208333333,-6.716351,825.8
1103,1103,144,3.211944444,-6.716255,825.72
1104,1104,144,3.215,-6.716676,826.07
1105,1105,144,3.218055556,-6.716588,825.99
1106,1106,144,3.221666667,-6.716543,825.96
1107,1107,144,3.225,-6.716677,826.07
1108,1108,144,3.228333333,-6.716623,826.02
1109,1109,144,3.231388889,-6.716312,825.77
1110,1110,144,3.234722222,-6.716154,825.64
1111,1111,144,3.237777778,-6.716292,825.75
1112,1112,144,3.241111111,-6.716445,825.88
1113,1113,144,3.244722222,-6.716583,825.99
1114,1114,144,3.2475,-6.716484,825.91
1115,1115,144,3.250555556,-6.716379,825.82
1116,1116,144,3.254444444,-6.716676,826.07
1117,1117,144,3.257222222,-6.716267,825.73
1118,1118,144,3.260833333,-6.716528,825.94
1119,1119,144,3.263888889,-6.716166,825.65
1120,1120,144,3.266944444,-6.716087,825.58
1121,1121,144,3.270277778,-6.716273,825.73
1122,1122,144,3.273333333,-6.716035,825.54
1123,1123,144,3.276111111,-6.71582,825.36
1124,1124,144,3.279444444,-6.715397,825.01
1125,1125,144,3.283333333,-6.715239,824.88
1126,1126,144,3.286666667,-6.715426,825.04
1127,1127,144,3.289722222,-6.71539,825.01
1128,1128,144,3.293055556,-6.715116,824.78
1129,1129,144,3.295833333,-6.71478,824.5
1130,1130,144,3.299166667,-6.71453,824.3
1131,1131,144,3.3025,-6.71502,824.7
1132,1132,144,3.305277778,-6.715207,824.85
1133,1133,144,3.308055556,-6.715396,825.01
1134,1134,144,3.311388889,-6.716017,825.52
1135,1135,144,3.314722222,-6.715855,825.39
1136,1136,144,3.317777778,-6.715894,825.42
1137,1137,144,3.321388889,-6.71575,825.3
1138,1138,144,3.324722222,-6.715785,825.33
1139,1139,144,3.327777778,-6.715705,825.27
1140,1140,144,3.331666667,-6.716065,825.56
1141,1141,144,3.335,-6.715715,825.27
1142,1142,144,3.338333333,-6.715897,825.42
1143,1143,144,3.341388889,-6.716672,826.06
1144,1144,144,3.344444444,-6.716134,825.62
1145,1145,144,3.348611111,-6.71642,825.86
1146,1146,145,3.351388889,-6.716244,825.71
1147,1147,145,3.355,-6.716127,825.61
1148,1148,145,3.358055556,-6.715732,825.29
1149,1149,145,3.360833333,-6.715575,825.16
1150,1150,145,3.363888889,-6.715561,825.15
1151,1151,145,3.366944444,-6.715316,824.94
1152,1152,145,3.369722222,-6.71547,825.07
1153,1153,145,3.373055556,-6.715715,825.27
1154,1154,145,3.376666667,-6.716302,825.76
1155,1155,145,3.380277778,-6.716424,825.86
1156,1156,145,3.383333333,-6.71636,825.81
1157,1157,145,3.386388889,-6.715868,825.4
1158,1158,145,3.39,-6.715813,825.35
1159,1159,145,3.394166667,-6.715833,825.37
1160,1160,145,3.397777778,-6.71592,825.44
1161,1161,145,3.400833333,-6.715607,825.18
1162,1162,145,3.403888889,-6.715133,824.79
1163,1163,145,3.407222222,-6.715096,824.76
1164,1164,145,3.410277778,-6.71506,824.73
1165,1165,145,3.413611111,-6.71559,825.17
1166,1166,145,3.416666667,-6.715537,825.13
1167,1167,145,3.42,-6.715267,824.9
1168,1168,145,3.423333333,-6.715446,825.05
1169,1169,146,3.426666667,-6.71546,825.06
1170,1170,146,3.43,-6.715456,825.06
1171,1171,146,3.433055556,-6.715053,824.73
1172,1172,146,3.436666667,-6.715102,824.77
1173,1173,146,3.439722222,-6.715127,824.79
1174,1174,146,3.442777778,-6.715329,824.96
1175,1175,146,3.445833333,-6.715211,824.86
1176,1176,146,3.449166667,-6.715423,825.03
1177,1177,146,3.452777778,-6.715559,825.14
1178,1178,146,3.455555556,-6.715371,824.99
1179,1179,146,3.458611111,-6.715419,825.03
1180,1180,146,3.462222222,-6.71542,825.03
1181,1181,146,3.465555556,-6.715461,825.06
1182,1182,146,3.469444444,-6.715723,825.28
1183,1183,146,3.473333333,-6.715177,824.83
1184,1184,146,3.476388889,-6.715279,824.91
1185,1185,146,3.479722222,-6.715346,824.97
1186,1186,146,3.483055556,-6.715364,824.98
1187,1187,146,3.486388889,-6.715191,824.84
1188,1188,146,3.489444444,-6.715136,824.8
1189,1189,146,3.493055556,-6.714916,824.61
1190,1190,146,3.496388889,-6.715208,824.86
1191,1191,146,3.499722222,-6.714893,824.6
1192,1192,146,3.502777778,-6.71477,824.49
1193,1193,146,3.506666667,-6.71456,824.32
1194,1194,146,3.510277778,-6.71442,824.21
1195,1195,146,3.513611111,-6.714561,824.32
1196,1196,146,3.517222222,-6.714642,824.39
1197,1197,146,3.520277778,-6.714229,824.05
1198,1198,146,3.523611111,-6.713808,823.7
1199,1199,146,3.5275,-6.714039,823.89
1200,1200,146,3.530833333,-6.713826,823.72
1201,1201,146,3.534444444,-6.714191,824.02
1202,1202,146,3.5375,-6.71389,823.77
1203,1203,146,3.540833333,-6.713595,823.53
1204,1204,146,3.543888889,-6.71383,823.72
1205,1205,146,3.546944444,-6.7141,823.94
1206,1206,146,3.550277778,-6.714082,823.93
1207,1207,146,3.553888889,-6.71413,823.97
1208,1208,146,3.556944444,-6.714239,824.06
1209,1209,146,3.56,-6.71373,823.64
1210,1210,146,3.562777778,-6.713997,823.86
1211,1211,146,3.566111111,-6.71389,823.77
1212,1212,146,3.569444444,-6.713903,823.78
1213,1213,146,3.573055556,-6.713845,823.73
1214,1214,146,3.576388889,-6.714038,823.89
1215,1215,146,3.579444444,-6.713907,823.78
1216,1216,146,3.582777778,-6.713556,823.49
1217,1217,146,3.586111111,-6.713438,823.4
1218,1218,146,3.588888889,-6.713593,823.52
1219,1219,146,3.592222222,-6.71365,823.57
1220,1220,146,3.595555556,-6.713713,823.62
1221,1221,146,3.598888889,-6.713681,823.6
1222,1222,146,3.6025,-6.713355,823.33
1223,1223,146,3.605555556,-6.713389,823.36
1224,1224,146,3.608611111,-6.713628,823.55
1225,1225,146,3.612777778,-6.713584,823.52
1226,1226,146,3.615833333,-6.713703,823.61
1227,1227,146,3.619166667,-6.713509,823.46
1228,1228,146,3.622777778,-6.713469,823.42
1229,1229,146,3.625833333,-6.713453,823.41
1230,1230,146,3.628888889,-6.713932,823.8
1231,1231,146,3.632222222,-6.714007,823.87
1232,1232,146,3.635833333,-6.713788,823.68
1233,1233,146,3.639444444,-6.713581,823.51
1234,1234,146,3.6425,-6.713896,823.77
1235,1235,146,3.645833333,-6.713863,823.75
1236,1236,146,3.649166667,-6.714074,823.92
1237,1237,146,3.652222222,-6.714515,824.28
1238,1238,146,3.655277778,-6.714121,823.96
1239,1239,146,3.658333333,-6.714117,823.96
1240,1240,146,3.661388889,-6.713402,823.37
1241,1241,146,3.664444444,-6.713677,823.59
1242,1242,146,3.668333333,-6.713911,823.79
1243,1243,146,3.671111111,-6.713675,823.59
1244,1244,146,3.674166667,-6.713568,823.5
1245,1245,146,3.677777778,-6.713722,823.63
1246,1246,146,3.680833333,-6.713509,823.46
1247,1247,146,3.684722222,-6.713191,823.19
1248,1248,146,3.687777778,-6.713182,823.19
1249,1249,146,3.691666667,-6.713342,823.32
1250,1250,146,3.694722222,-6.71338,823.35
1251,1251,146,3.698055556,-6.713121,823.14
1252,1252,146,3.701111111,-6.713174,823.18
1253,1253,146,3.704444444,-6.712739,822.82
1254,1254,146,3.708055556,-6.712737,822.82
1255,1255,146,3.711388889,-6.713269,823.26
1256,1256,146,3.714444444,-6.713278,823.26
1257,1257,146,3.7175,-6.713455,823.41
1258,1258,146,3.721111111,-6.713038,823.07
1259,1259,146,3.723888889,-6.713018,823.05
1260,1260,146,3.726944444,-6.713147,823.16
1261,1261,146,3.73,-6.712931,822.98
1262,1262,146,3.733333333,-6.712748,822.83
1263,1263,146,3.736944444,-6.71264,822.74
1264,1264,146,3.74,-6.712456,822.59
1265,1265,146,3.743888889,-6.712633,822.73
1266,1266,146,3.746944444,-6.712342,822.49
1267,1267,146,3.750833333,-6.712347,822.5
1268,1268,146,3.754166667,-6.712278,822.44
1269,1269,146,3.7575,-6.712471,822.6
1270,1270,146,3.761111111,-6.712281,822.44
1271,1271,146,3.764722222,-6.712481,822.61
1272,1272,146,3.768333333,-6.712411,822.55
1273,1273,146,3.771388889,-6.712487,822.61
1274,1274,146,3.774722222,-6.712531,822.65
1275,1275,146,3.777777778,-6.712727,822.81
1276,1276,146,3.780833333,-6.712796,822.87
1277,1277,146,3.783888889,-6.712822,822.89
1278,1278,146,3.786944444,-6.713094,823.11
1279,1279,146,3.790277778,-6.713369,823.34
1280,1280,146,3.793333333,-6.713472,823.42
1281,1281,146,3.796666667,-6.713336,823.31
1282,1282,146,3.800555556,-6.713163,823.17
1283,1283,146,3.803611111,-6.713055,823.08
1284,1284,146,3.8075,-6.712801,822.87
1285,1285,146,3.810555556,-6.712854,822.92
1286,1286,146,3.814166667,-6.712725,822.81
1287,1287,146,3.8175,-6.712801,822.87
1288,1288,146,3.820833333,-6.712673,822.77
1289,1289,146,3.824166667,-6.712482,822.61
1290,1290,146,3.827222222,-6.71268,822.77
1291,1291,146,3.830555556,-6.713165,823.17
1292,1292,146,3.835,-6.712994,823.03
1293,1293,146,3.838055556,-6.712806,822.88
1294,1294,146,3.841111111,-6.712246,822.42
1295,1295,146,3.844166667,-6.712503,822.63
1296,1296,146,3.8475,-6.712767,822.84
1297,1297,146,3.850833333,-6.712519,822.64
1298,1298,146,3.854166667,-6.712509,822.63
1299,1299,146,3.857222222,-6.712556,822.67
1300,1300,146,3.860277778,-6.71272,822.81
1301,1301,146,3.863333333,-6.712365,822.51
1302,1302,146,3.866111111,-6.71244,822.58
1303,1303,146,3.869722222,-6.712712,822.8
1304,1304,146,3.872777778,-6.712693,822.78
1305,1305,146,3.875833333,-6.712381,822.53
1306,1306,146,3.879444444,-6.712307,822.47
1307,1307,146,3.882222222,-6.712114,822.31
1308,1308,146,3.885277778,-6.712301,822.46
1309,1309,146,3.888888889,-6.71209,822.29
1310,1310,146,3.892222222,-6.712098,822.29
1311,1311,146,3.895555556,-6.712365,822.51
1312,1312,146,3.899166667,-6.712246,822.42
1313,1313,146,3.903333333,-6.71231,822.47
1314,1314,146,3.906388889,-6.712481,822.61
1315,1315,146,3.909166667,-6.712356,822.51
1316,1316,146,3.9125,-6.712486,822.61
1317,1317,146,3.915555556,-6.712701,822.79
1318,1318,146,3.918888889,-6.712763,822.84
1319,1319,146,3.922222222,-6.712716,822.8
1320,1320,146,3.925,-6.71268,822.77
1321,1321,146,3.928611111,-6.712358,822.51
1322,1322,146,3.931388889,-6.712622,822.72
1323,1323,146,3.934166667,-6.712399,822.54
1324,1324,146,3.936944444,-6.712488,822.61
1325,1325,146,3.94,-6.712172,822.35
1326,1326,146,3.942777778,-6.712054,822.26
1327,1327,146,3.945833333,-6.712111,822.3
1328,1328,146,3.949166667,-6.711806,822.05
1329,1329,146,3.951944444,-6.71199,822.21
1330,1330,146,3.955277778,-6.711684,821.95
1331,1331,146,3.958611111,-6.711926,822.15
1332,1332,146,3.962222222,-6.711987,822.2
1333,1333,146,3.965,-6.711706,821.97
1334,1334,146,3.968611111,-6.711632,821.91
1335,1335,146,3.971944444,-6.712016,822.23
1336,1336,146,3.975,-6.711706,821.97
1337,1337,146,3.978333333,-6.711803,822.05
1338,1338,146,3.981111111,-6.711841,822.08
1339,1339,146,3.983888889,-6.71192,822.15
1340,1340,146,3.987222222,-6.712036,822.24
1341,1341,146,3.990277778,-6.711862,822.1
1342,1342,146,3.993055556,-6.711207,821.56
1343,1343,146,3.995833333,-6.711432,821.75
1344,1344,146,3.998611111,-6.711503,821.8
1345,1345,146,4.001388889,-6.711597,821.88
1346,1346,146,4.003888889,-6.711559,821.85
1347,1347,146,4.006944444,-6.71163,821.91
1348,1348,146,4.011111111,-6.711849,822.09
1349,1349,146,4.013888889,-6.711662,821.94
1350,1350,146,4.016944444,-6.711788,822.04
1351,1351,146,4.020277778,-6.712133,822.32
1352,1352,146,4.024166667,-6.711636,821.91
1353,1353,146,4.026944444,-6.711091,821.47
1354,1354,146,4.029722222,-6.71108,821.46
1355,1355,146,4.0325,-6.711095,821.47
1356,1356,146,4.035277778,-6.710792,821.22
1357,1357,146,4.038055556,-6.710851,821.27
1358,1358,146,4.040833333,-6.710726,821.17
1359,1359,146,4.043888889,-6.710813,821.24
1360,1360,146,4.0475,-6.710682,821.13
1361,1361,146,4.050833333,-6.710478,820.96
1362,1362,146,4.054166667,-6.710283,820.8
1363,1363,146,4.056944444,-6.710125,820.67
1364,1364,146,4.059444444,-6.710317,820.83
1365,1365,146,4.0625,-6.710188,820.72
1366,1366,146,4.065833333,-6.710391,820.89
1367,1367,146,4.068611111,-6.710307,820.82
1368,1368,146,4.071666667,-6.710614,821.07
1369,1369,146,4.074722222,-6.710514,820.99
1370,1370,146,4.0775,-6.710684,821.13
1371,1371,146,4.080833333,-6.710746,821.18
1372,1372,146,4.083611111,-6.71019,820.73
1373,1373,146,4.086111111,-6.710388,820.89
1374,1374,146,4.088888889,-6.710437,820.93
1375,1375,146,4.091944444,-6.710539,821.01
1376,1376,146,4.095,-6.710394,820.89
1377,1377,146,4.097777778,-6.710499,820.98
1378,1378,146,4.100555556,-6.710396,820.9
1379,1379,146,4.103333333,-6.7102,820.73
1380,1380,146,4.106388889,-6.71015,820.69
1381,1381,146,4.109166667,-6.709798,820.4
1382,1382,146,4.112222222,-6.710215,820.75
1383,1383,146,4.115277778,-6.710042,820.61
1384,1384,146,4.118055556,-6.710274,820.8
1385,1385,146,4.121388889,-6.710178,820.72
1386,1386,146,4.124722222,-6.71015,820.69
1387,1387,146,4.128333333,-6.710009,820.58
1388,1388,146,4.131111111,-6.71009,820.64
1389,1389,146,4.134166667,-6.709894,820.48
1390,1390,146,4.136944444,-6.709601,820.24
1391,1391,146,4.139722222,-6.70968,820.31
1392,1392,146,4.142777778,-6.709544,820.2
1393,1393,146,4.145555556,-6.709928,820.51
1394,1394,146,4.148611111,-6.709901,820.49
1395,1395,146,4.151666667,-6.710076,820.63
1396,1396,146,4.154166667,-6.710127,820.67
1397,1397,146,4.156944444,-6.710263,820.79
1398,1398,146,4.160277778,-6.710633,821.09
1399,1399,146,4.163611111,-6.710299,820.82
1400,1400,146,4.166388889,-6.710452,820.94
1401,1401,146,4.169444444,-6.710396,820.9
1402,1402,146,4.172222222,-6.710513,820.99
1403,1403,146,4.175,-6.710451,820.94
1404,1404,146,4.177777778,-6.710417,820.91
1405,1405,146,4.180833333,-6.710044,820.61
1406,1406,146,4.184444444,-6.710124,820.67
1407,1407,146,4.187222222,-6.710472,820.96
1408,1408,146,4.190833333,-6.710399,820.9
1409,1409,146,4.194444444,-6.710691,821.14
1410,1410,146,4.197222222,-6.71096,821.36
1411,1411,146,4.200277778,-6.710734,821.17
1412,1412,146,4.203888889,-6.71068,821.13
1413,1413,146,4.206944444,-6.710636,821.09
1414,1414,146,4.21,-6.710425,820.92
1415,1415,146,4.213055556,-6.710473,820.96
1416,1416,146,4.215833333,-6.710266,820.79
1417,1417,146,4.219166667,-6.710334,820.84
1418,1418,146,4.222222222,-6.710188,820.72
1419,1419,146,4.226111111,-6.710497,820.98
1420,1420,146,4.229722222,-6.710451,820.94
1421,1421,146,4.233333333,-6.710395,820.89
1422,1422,146,4.236666667,-6.710664,821.12
1423,1423,146,4.239722222,-6.710593,821.06
1424,1424,146,4.243055556,-6.710381,820.88
1425,1425,146,4.247222222,-6.71054,821.01
1426,1426,146,4.250833333,-6.710549,821.02
1427,1427,146,4.254444444,-6.710261,820.78
1428,1428,146,4.257777778,-6.710135,820.68
1429,1429,146,4.261388889,-6.710405,820.9
1430,1430,146,4.264722222,-6.710151,820.69
1431,1431,146,4.268055556,-6.710363,820.87
1432,1432,146,4.271666667,-6.710285,820.8
1433,1433,146,4.274722222,-6.710347,820.86
1434,1434,146,4.278333333,-6.709949,820.53
1435,1435,146,4.281666667,-6.709944,820.52
1436,1436,146,4.285,-6.710203,820.74
1437,1437,146,4.288888889,-6.710245,820.77
1438,1438,146,4.292222222,-6.710152,820.7
1439,1439,146,4.295833333,-6.709952,820.53
1440,1440,146,4.300277778,-6.710018,820.59
1441,1441,146,4.303888889,-6.710109,820.66
1442,1442,146,4.307777778,-6.71014,820.69
1443,1443,146,4.311388889,-6.710297,820.81
1444,1444,146,4.315,-6.710079,820.64
1445,1445,146,4.318611111,-6.710051,820.61
1446,1446,146,4.322222222,-6.7096,820.24
1447,1447,146,4.326388889,-6.709531,820.19
1448,1448,146,4.33,-6.709263,819.97
1449,1449,146,4.333333333,-6.709104,819.84
1450,1450,146,4.336666667,-6.70909,819.82
1451,1451,146,4.34,-6.708995,819.75
1452,1452,146,4.343333333,-6.708965,819.72
1453,1453,146,4.346666667,-6.709363,820.05
1454,1454,146,4.350833333,-6.708717,819.52
1455,1455,146,4.354722222,-6.708908,819.68
1456,1456,146,4.358333333,-6.70906,819.8
1457,1457,146,4.361944444,-6.708706,819.51
1458,1458,146,4.365555556,-6.708825,819.61
1459,1459,146,4.368611111,-6.709096,819.83
1460,1460,146,4.372222222,-6.709106,819.84
1461,1461,146,4.375555556,-6.709155,819.88
1462,1462,146,4.378888889,-6.709497,820.16
1463,1463,146,4.382222222,-6.70932,820.01
1464,1464,146,4.385555556,-6.709531,820.19
1465,1465,146,4.388611111,-6.709345,820.03
1466,1466,146,4.391666667,-6.709406,820.08
1467,1467,146,4.395,-6.709264,819.97
1468,1468,146,4.399444444,-6.709099,819.83
1469,1469,146,4.403333333,-6.709123,819.85
1470,1470,146,4.406944444,-6.708898,819.67
1471,1471,146,4.410277778,-6.709032,819.78
1472,1472,146,4.413888889,-6.708921,819.69
1473,1473,146,4.4175,-6.709141,819.87
1474,1474,146,4.421111111,-6.709197,819.91
1475,1475,146,4.424444444,-6.70928,819.98
1476,1476,146,4.4275,-6.709184,819.9
1477,1477,146,4.430833333,-6.709137,819.86
1478,1478,146,4.433888889,-6.709241,819.95
1479,1479,146,4.437222222,-6.70896,819.72
1480,1480,146,4.440833333,-6.708971,819.73
1481,1481,146,4.444444444,-6.709153,819.88
1482,1482,146,4.4475,-6.70899,819.74
1483,1483,146,4.451388889,-6.709352,820.04
1484,1484,146,4.455555556,-6.70934,820.03
1485,1485,146,4.458611111,-6.709093,819.83
1486,1486,146,4.4625,-6.708988,819.74
1487,1487,146,4.466388889,-6.709397,820.08
1488,1488,146,4.469722222,-6.709111,819.84
1489,1489,146,4.472777778,-6.708961,819.72
1490,1490,146,4.476111111,-6.708882,819.65
1491,1491,146,4.479722222,-6.708929,819.69
1492,1492,146,4.483055556,-6.709134,819.86
1493,1493,146,4.486666667,-6.70938,820.06
1494,1494,146,4.49,-6.709156,819.88
1495,1495,146,4.493888889,-6.709375,820.06
1496,1496,146,4.497222222,-6.708979,819.73
1497,1497,146,4.500833333,-6.708835,819.62
1498,1498,146,4.503888889,-6.709032,819.78
1499,1499,146,4.507777778,-6.709074,819.81
1500,1500,146,4.511666667,-6.709114,819.84
1501,1501,146,4.514722222,-6.709023,819.77
1502,1502,146,4.518333333,-6.708736,819.53
1503,1503,146,4.521666667,-6.708929,819.69
1504,1504,146,4.525277778,-6.708479,819.32
1505,1505,146,4.529166667,-6.708106,819.02
1506,1506,146,4.5325,-6.708055,818.98
1507,1507,146,4.536388889,-6.708245,819.13
1508,1508,146,4.539722222,-6.708311,819.19
1509,1509,146,4.543055556,-6.708392,819.25
1510,1510,146,4.546944444,-6.708029,818.95
1511,1511,146,4.550833333,-6.708103,819.02
1512,1512,146,4.554166667,-6.708391,819.25
1513,1513,146,4.557777778,-6.708191,819.09
1514,1514,146,4.561111111,-6.708038,818.96
1515,1515,146,4.565277778,-6.70822,819.11
1516,1516,146,4.568888889,-6.708508,819.35
1517,1517,146,4.572222222,-6.708221,819.11
1518,1518,146,4.575277778,-6.708436,819.29
1519,1519,146,4.578333333,-6.708374,819.24
1520,1520,146,4.581388889,-6.708418,819.27
1521,1521,146,4.584444444,-6.708308,819.18
1522,1522,146,4.587777778,-6.708074,818.99
1523,1523,146,4.590555556,-6.708438,819.29
1524,1524,147,4.593888889,-6.708741,819.54
1525,1525,147,4.596666667,-6.708813,819.6
1526,1526,147,4.599722222,-6.708607,819.43
1527,1527,147,4.6025,-6.70845,819.3
1528,1528,147,4.605555556,-6.708433,819.29
1529,1529,147,4.608611111,-6.70811,819.02
1530,1530,147,4.611666667,-6.708013,818.94
1531,1531,147,4.615,-6.707899,818.85
1532,1532,147,4.618611111,-6.708304,819.18
1533,1533,147,4.621388889,-6.707996,818.93
1534,1534,147,4.624722222,-6.708063,818.98
1535,1535,147,4.627777778,-6.708207,819.1
1536,1536,147,4.630833333,-6.708466,819.31
1537,1537,147,4.634166667,-6.708231,819.12
1538,1538,147,4.6375,-6.708398,819.26
1539,1539,147,4.640833333,-6.708266,819.15
1540,1540,147,4.643611111,-6.708044,818.97
1541,1541,147,4.646944444,-6.707863,818.82
1542,1542,147,4.65,-6.707771,818.74
1543,1543,147,4.653055556,-6.707656,818.65
1544,1544,147,4.656111111,-6.707721,818.7
1545,1545,147,4.659722222,-6.707714,818.7
1546,1546,147,4.663333333,-6.70799,818.92
1547,1547,147,4.666666667,-6.708074,818.99
1548,1548,147,4.67,-6.70781,818.78
1549,1549,147,4.673055556,-6.707596,818.6
1550,1550,147,4.676388889,-6.707936,818.88
1551,1551,147,4.679166667,-6.707761,818.74
1552,1552,147,4.681944444,-6.707973,818.91
1553,1553,147,4.686388889,-6.707815,818.78
1554,1554,147,4.689722222,-6.707616,818.62
1555,1555,147,4.693333333,-6.707624,818.62
1556,1556,147,4.696388889,-6.707664,818.66
1557,1557,147,4.699166667,-6.707526,818.54
1558,1558,147,4.702777778,-6.708063,818.98
1559,1559,147,4.706388889,-6.708007,818.94
1560,1560,147,4.709444444,-6.707946,818.89
1561,1561,147,4.713055556,-6.707699,818.68
1562,1562,147,4.716111111,-6.707852,818.81
1563,1563,147,4.718888889,-6.707895,818.85
1564,1564,147,4.721944444,-6.707598,818.6
1565,1565,147,4.725555556,-6.707561,818.57
1566,1566,147,4.728333333,-6.707164,818.25
1567,1567,147,4.731666667,-6.707003,818.12
1568,1568,147,4.735277778,-6.7072,818.28
1569,1569,147,4.738333333,-6.706972,818.09
1570,1570,147,4.741111111,-6.706857,818
1571,1571,148,4.745,-6.706817,817.96
1572,1572,148,4.748333333,-6.706681,817.85
1573,1573,148,4.752222222,-6.706673,817.85
1574,1574,148,4.755833333,-6.706732,817.89
1575,1575,148,4.759722222,-6.706809,817.96
1576,1576,148,4.763611111,-6.706762,817.92
1577,1577,148,4.767222222,-6.70693,818.06
1578,1578,148,4.770277778,-6.707087,818.18
1579,1579,148,4.773888889,-6.707122,818.21
1580,1580,148,4.777222222,-6.707247,818.31
1581,1581,148,4.780277778,-6.707257,818.32
1582,1582,148,4.783333333,-6.707292,818.35
1583,1583,148,4.786666667,-6.707608,818.61
1584,1584,148,4.789722222,-6.707331,818.38
1585,1585,148,4.793055556,-6.707476,818.5
1586,1586,148,4.796944444,-6.707672,818.66
1587,1587,148,4.8,-6.707672,818.66
1588,1588,148,4.803611111,-6.707569,818.58
1589,1589,148,4.806666667,-6.707574,818.58
1590,1590,148,4.810833333,-6.707568,818.58
1591,1591,148,4.813888889,-6.707876,818.83
1592,1592,148,4.816944444,-6.708094,819.01
1593,1593,148,4.820555556,-6.707985,818.92
1594,1594,148,4.823333333,-6.707834,818.8
1595,1595,148,4.826388889,-6.70788,818.83
1596,1596,148,4.829444444,-6.707769,818.74
1597,1597,148,4.832777778,-6.707586,818.59
1598,1598,148,4.835833333,-6.707781,818.75
1599,1599,148,4.838888889,-6.70763,818.63
1600,1600,148,4.841944444,-6.707406,818.44
1601,1601,148,4.844722222,-6.70761,818.61
1602,1602,148,4.848055556,-6.707682,818.67
1603,1603,148,4.851944444,-6.70722,818.29
1604,1604,148,4.855277778,-6.707288,818.35
1605,1605,148,4.858611111,-6.707133,818.22
1606,1606,148,4.861944444,-6.707356,818.4
1607,1607,148,4.865,-6.70723,818.3
1608,1608,148,4.868055556,-6.707337,818.39
1609,1609,148,4.871388889,-6.707102,818.2
1610,1610,148,4.874722222,-6.707535,818.55
1611,1611,148,4.877777778,-6.707431,818.47
1612,1612,148,4.881111111,-6.707344,818.39
1613,1613,148,4.884444444,-6.707438,818.47
1614,1614,148,4.8875,-6.707018,818.13
1615,1615,148,4.891111111,-6.707078,818.18
1616,1616,148,4.894444444,-6.707069,818.17
1617,1617,148,4.898055556,-6.706852,817.99
1618,1618,148,4.901388889,-6.706669,817.84
1619,1619,148,4.905,-6.707143,818.23
1620,1620,148,4.908333333,-6.707286,818.35
1621,1621,148,4.911111111,-6.707251,818.32
1622,1622,148,4.914166667,-6.70726,818.33
1623,1623,148,4.918333333,-6.707393,818.43
1624,1624,148,4.921666667,-6.707512,818.53
1625,1625,148,4.925,-6.707359,818.41
1626,1626,148,4.928055556,-6.70742,818.46
1627,1627,148,4.931666667,-6.707413,818.45
1628,1628,148,4.935833333,-6.707094,818.19
1629,1629,148,4.938888889,-6.707048,818.15
1630,1630,148,4.942222222,-6.706702,817.87
1631,1631,148,4.945555556,-6.706827,817.97
1632,1632,148,4.949444444,-6.706623,817.8
1633,1633,148,4.9525,-6.706478,817.69
1634,1634,148,4.955555556,-6.706484,817.69
1635,1635,148,4.958611111,-6.70666,817.83
1636,1636,148,4.961666667,-6.706698,817.87
1637,1637,148,4.965,-6.706717,817.88
1638,1638,148,4.968333333,-6.70677,817.92
1639,1639,148,4.971666667,-6.707182,818.26
1640,1640,148,4.975,-6.707256,818.32
1641,1641,148,4.978611111,-6.706778,817.93
1642,1642,148,4.981944444,-6.706638,817.82
1643,1643,148,4.985277778,-6.706521,817.72
1644,1644,148,4.988333333,-6.706662,817.84
1645,1645,148,4.991666667,-6.70661,817.79
1646,1646,148,4.995,-6.706436,817.65
1647,1647,148,4.998611111,-6.706706,817.87
1648,1648,148,5.0025,-6.706936,818.06

==> data/HPO/INITIALK/120.csv <==
iter_no0,iter_no,K,time,likelihood,perplexity
1,1,146,0.008611111,-7.832683,2521.69
2,2,149,0.014444444,-7.617926,2034.34
3,3,149,0.019722222,-7.493281,1795.93
4,4,149,0.024722222,-7.416468,1663.15
5,5,150,0.029444444,-7.354065,1562.54
6,6,151,0.033611111,-7.309126,1493.87
7,7,152,0.038055556,-7.273,1440.87
8,8,152,0.041944444,-7.244702,1400.66
9,9,154,0.046388889,-7.218928,1365.02
10,10,154,0.050277778,-7.198212,1337.04
11,11,154,0.055833333,-7.178275,1310.65
12,12,154,0.060833333,-7.161773,1289.19
13,13,155,0.065277778,-7.145897,1268.89
14,14,155,0.071111111,-7.13047,1249.46
15,15,155,0.076944444,-7.117525,1233.39
16,16,155,0.082777778,-7.105982,1219.24
17,17,155,0.0875,-7.095831,1206.92
18,18,155,0.091944444,-7.085704,1194.76
19,19,155,0.095277778,-7.077869,1185.44
20,20,155,0.100555556,-7.069156,1175.16
21,21,155,0.104722222,-7.062733,1167.63
22,22,155,0.109444444,-7.055551,1159.28
23,23,155,0.1125,-7.048712,1151.37
24,24,156,0.116666667,-7.041577,1143.19
25,25,156,0.121666667,-7.035075,1135.78
26,26,157,0.126388889,-7.028384,1128.21
27,27,157,0.130555556,-7.022166,1121.21
28,28,158,0.134722222,-7.017446,1115.93
29,29,158,0.139444444,-7.0112,1108.98
30,30,158,0.144166667,-7.006211,1103.47
31,31,158,0.148333333,-7.000781,1097.49
32,32,158,0.1525,-6.994269,1090.37
33,33,158,0.157222222,-6.990147,1085.88
34,34,158,0.161666667,-6.986718,1082.16
35,35,158,0.165277778,-6.982414,1077.52
36,36,158,0.169722222,-6.976849,1071.54
37,37,158,0.173055556,-6.972542,1066.93
38,38,158,0.177777778,-6.968393,1062.51
39,39,158,0.181666667,-6.965602,1059.55
40,40,158,0.185277778,-6.96201,1055.75
41,41,158,0.189722222,-6.958727,1052.29
42,42,158,0.193611111,-6.955354,1048.75
43,43,158,0.198888889,-6.951795,1045.02
44,44,158,0.203333333,-6.947855,1040.91
45,45,158,0.207222222,-6.945848,1038.83
46,46,158,0.2125,-6.942506,1035.36
47,47,158,0.216111111,-6.938385,1031.1
48,48,158,0.220277778,-6.936533,1029.2
49,49,158,0.225,-6.933643,1026.23
50,50,158,0.228055556,-6.929589,1022.07
51,51,158,0.233055556,-6.926549,1018.97
52,52,158,0.2375,-6.923687,1016.06
53,53,158,0.241388889,-6.920026,1012.35
54,54,158,0.245555556,-6.917429,1009.72
55,55,158,0.250833333,-6.914973,1007.24
56,56,158,0.256388889,-6.913204,1005.46
57,57,158,0.260833333,-6.911128,1003.38
58,58,158,0.264444444,-6.908188,1000.43
59,59,158,0.268055556,-6.90809,1000.33
60,60,158,0.271666667,-6.906006,998.25
61,61,158,0.275277778,-6.903029,995.28
62,62,158,0.279444444,-6.900213,992.49
63,63,158,0.283055556,-6.899427,991.71
64,64,158,0.286111111,-6.897157,989.46
65,65,158,0.290277778,-6.894365,986.7
66,66,158,0.294722222,-6.892851,985.21
67,67,158,0.298888889,-6.890553,982.94
68,68,158,0.302222222,-6.889786,982.19
69,69,158,0.306666667,-6.887289,979.74
70,70,158,0.310833333,-6.886396,978.87
71,71,158,0.315277778,-6.884208,976.73
72,72,158,0.319166667,-6.882194,974.76
73,73,158,0.323055556,-6.880795,973.4
74,74,158,0.3275,-6.878418,971.09
75,75,158,0.331944444,-6.8766,969.33
76,76,158,0.335833333,-6.875232,968
77,77,158,0.340555556,-6.87431,967.11
78,78,158,0.345,-6.872266,965.13
79,79,158,0.349444444,-6.871166,964.07
80,80,158,0.353055556,-6.869392,962.36
81,81,158,0.357222222,-6.867088,960.15
82,82,158,0.361111111,-6.866393,959.48
83,83,158,0.364444444,-6.864271,957.45
84,84,158,0.368611111,-6.862783,956.02
85,85,158,0.372222222,-6.860785,954.12
86,86,158,0.375277778,-6.857819,951.29
87,87,158,0.380833333,-6.85592,949.49
88,88,158,0.385277778,-6.854553,948.19
89,89,158,0.388611111,-6.852478,946.22
90,90,158,0.391666667,-6.850564,944.41
91,91,158,0.395555556,-6.849754,943.65
92,92,158,0.4,-6.849041,942.98
93,93,158,0.403611111,-6.847507,941.53
94,94,158,0.407222222,-6.84682,940.88
95,95,158,0.411388889,-6.847064,941.11
96,96,158,0.415277778,-6.846049,940.16
97,97,158,0.419166667,-6.845155,939.32
98,98,158,0.424166667,-6.844168,938.39
99,99,158,0.428055556,-6.843481,937.75
100,100,158,0.433333333,-6.842063,936.42
101,101,158,0.438055556,-6.841396,935.79
102,102,158,0.442777778,-6.840937,935.37
103,103,158,0.446666667,-6.839002,933.56
104,104,158,0.45,-6.837884,932.51
105,105,158,0.453333333,-6.837322,931.99
106,106,158,0.457222222,-6.836953,931.65
107,107,158,0.461944444,-6.835841,930.61
108,108,158,0.465833333,-6.834749,929.59
109,109,158,0.47,-6.833377,928.32
110,110,158,0.473888889,-6.832013,927.06
111,111,158,0.477777778,-6.831497,926.58
112,112,158,0.481944444,-6.830107,925.29
113,113,158,0.486111111,-6.829411,924.65
114,114,158,0.489722222,-6.828833,924.11
115,115,158,0.494166667,-6.827983,923.33
116,116,158,0.498055556,-6.827149,922.56
117,117,158,0.501944444,-6.825334,920.88
118,118,158,0.505277778,-6.824182,919.82
119,119,158,0.510277778,-6.824179,919.82
120,120,158,0.514444444,-6.823897,919.56
121,121,158,0.518333333,-6.822602,918.37
122,122,158,0.522777778,-6.821801,917.64
123,123,158,0.526111111,-6.820412,916.36
124,124,158,0.529722222,-6.819736,915.74
125,125,158,0.533055556,-6.820257,916.22
126,126,158,0.538055556,-6.818646,914.75
127,127,159,0.543611111,-6.817918,914.08
128,128,159,0.548055556,-6.816671,912.94
129,129,159,0.551666667,-6.816256,912.56
130,130,159,0.557222222,-6.815867,912.21
131,131,159,0.560833333,-6.815308,911.7
132,132,159,0.564444444,-6.813897,910.41
133,133,159,0.567777778,-6.813648,910.19
134,134,159,0.572777778,-6.813586,910.13
135,135,159,0.577222222,-6.811915,908.61
136,136,159,0.580277778,-6.811749,908.46
137,137,159,0.583611111,-6.810641,907.45
138,138,159,0.587777778,-6.809898,906.78
139,139,159,0.592222222,-6.809684,906.58
140,140,159,0.596666667,-6.808907,905.88
141,141,159,0.601111111,-6.808251,905.29
142,142,159,0.605833333,-6.807863,904.93
143,143,159,0.609166667,-6.806896,904.06
144,144,159,0.613055556,-6.806822,903.99
145,145,159,0.616666667,-6.805589,902.88
146,146,159,0.620555556,-6.805291,902.61
147,147,159,0.624166667,-6.803893,901.35
148,148,159,0.6275,-6.802591,900.18
149,149,159,0.630833333,-6.8019,899.55
150,150,159,0.635555556,-6.800758,898.53
151,151,159,0.639166667,-6.800056,897.9
152,152,159,0.643333333,-6.8002,898.03
153,153,159,0.647222222,-6.799729,897.6
154,154,159,0.650277778,-6.798809,896.78
155,155,159,0.653611111,-6.797988,896.04
156,156,159,0.6575,-6.797553,895.65
157,157,159,0.661666667,-6.797431,895.54
158,158,159,0.665555556,-6.79726,895.39
159,159,159,0.668888889,-6.797219,895.35
160,160,159,0.673055556,-6.796799,894.98
161,161,159,0.676944444,-6.795937,894.21
162,162,159,0.680555556,-6.795824,894.11
163,163,159,0.684722222,-6.795169,893.52
164,164,159,0.689166667,-6.795006,893.37
165,165,159,0.693333333,-6.794426,892.86
166,166,159,0.697222222,-6.79406,892.53
167,167,159,0.701388889,-6.793516,892.04
168,168,159,0.704722222,-6.793333,891.88
169,169,159,0.708888889,-6.792889,891.49
170,170,159,0.713333333,-6.792532,891.17
171,171,159,0.718055556,-6.79183,890.54
172,172,159,0.722222222,-6.791057,889.85
173,173,159,0.726944444,-6.790484,889.34
174,174,159,0.730555556,-6.790278,889.16
175,175,159,0.734722222,-6.790307,889.19
176,176,159,0.738055556,-6.789197,888.2
177,177,159,0.742777778,-6.789106,888.12
178,178,159,0.746111111,-6.788581,887.65
179,179,159,0.750277778,-6.787717,886.89
180,180,159,0.754722222,-6.787233,886.46
181,181,159,0.758055556,-6.787367,886.58
182,182,159,0.761111111,-6.786968,886.22
183,183,159,0.765,-6.786793,886.07
184,184,159,0.769166667,-6.786623,885.92
185,185,159,0.773055556,-6.786444,885.76
186,186,159,0.777222222,-6.785882,885.26
187,187,159,0.780833333,-6.784832,884.33
188,188,159,0.785555556,-6.784337,883.89
189,189,159,0.789166667,-6.783886,883.5
190,190,159,0.792777778,-6.783442,883.1
191,191,159,0.797777778,-6.782533,882.3
192,192,159,0.801388889,-6.781954,881.79
193,193,159,0.805277778,-6.782117,881.93
194,194,159,0.809166667,-6.781199,881.12
195,195,159,0.8125,-6.780076,880.14
196,196,159,0.816666667,-6.78,880.07
197,197,159,0.820277778,-6.779429,879.57
198,198,159,0.823888889,-6.77978,879.88
199,199,159,0.828611111,-6.779,879.19
200,200,159,0.832777778,-6.778607,878.84
201,201,159,0.837222222,-6.778044,878.35
202,202,159,0.840555556,-6.77812,878.42
203,203,159,0.843888889,-6.777224,877.63
204,204,159,0.8475,-6.777441,877.82
205,205,159,0.850277778,-6.776868,877.32
206,206,159,0.854444444,-6.776961,877.4
207,207,159,0.858333333,-6.776984,877.42
208,208,159,0.862222222,-6.775914,876.48
209,209,159,0.866111111,-6.775655,876.25
210,210,159,0.870277778,-6.775737,876.32
211,211,159,0.874444444,-6.775724,876.31
212,212,159,0.879444444,-6.775059,875.73
213,213,159,0.883055556,-6.775215,875.87
214,214,159,0.8875,-6.774736,875.45
215,215,159,0.891944444,-6.774215,874.99
216,216,159,0.895555556,-6.773259,874.16
217,217,159,0.898611111,-6.773891,874.71
218,218,159,0.901666667,-6.773712,874.55
219,219,159,0.905555556,-6.773378,874.26
220,220,159,0.909722222,-6.773347,874.23
221,221,159,0.913611111,-6.77341,874.29
222,222,159,0.9175,-6.773319,874.21
223,223,159,0.920277778,-6.772787,873.74
224,224,159,0.924166667,-6.77235,873.36
225,225,159,0.9275,-6.77202,873.07
226,226,159,0.930833333,-6.771911,872.98
227,227,159,0.934722222,-6.772101,873.14
228,228,159,0.938333333,-6.771366,872.5
229,229,159,0.943888889,-6.771368,872.5
230,230,159,0.949444444,-6.770885,872.08
231,231,159,0.9525,-6.770917,872.11
232,232,159,0.956666667,-6.770614,871.85
233,233,159,0.960555556,-6.76877,870.24
234,234,159,0.963888889,-6.769053,870.49
235,235,159,0.967222222,-6.768666,870.15
236,236,159,0.970555556,-6.767769,869.37
237,237,159,0.974444444,-6.767568,869.2
238,238,159,0.977777778,-6.767279,868.94
239,239,159,0.981388889,-6.767649,869.27
240,240,160,0.984722222,-6.767409,869.06
241,241,160,0.988611111,-6.767398,869.05
242,242,160,0.991944444,-6.766623,868.37
243,243,160,0.996111111,-6.766344,868.13
244,244,160,0.999444444,-6.766216,868.02
245,245,160,1.003333333,-6.766932,868.64
246,246,160,1.007222222,-6.766007,867.84
247,247,160,1.010277778,-6.765589,867.48
248,248,160,1.014722222,-6.764846,866.83
249,249,160,1.019722222,-6.763704,865.84
250,250,160,1.023333333,-6.763465,865.64
251,251,160,1.026111111,-6.762568,864.86
252,252,160,1.031111111,-6.763201,865.41
253,253,160,1.034722222,-6.762369,864.69
254,254,160,1.038888889,-6.762147,864.5
255,255,160,1.0425,-6.761669,864.08
256,256,160,1.045555556,-6.761945,864.32
257,257,160,1.049166667,-6.761095,863.59
258,258,160,1.052222222,-6.761216,863.69
259,259,160,1.056111111,-6.761165,863.65
260,260,160,1.060277778,-6.761357,863.81
261,261,160,1.065,-6.760749,863.29
262,262,160,1.068888889,-6.760342,862.94
263,263,160,1.0725,-6.760508,863.08
264,264,160,1.076388889,-6.759449,862.17
265,265,160,1.081666667,-6.759032,861.81
266,266,160,1.085555556,-6.759018,861.8
267,267,160,1.089444444,-6.759115,861.88
268,268,160,1.093611111,-6.758453,861.31
269,269,160,1.097777778,-6.758326,861.2
270,270,160,1.102222222,-6.758276,861.16
271,271,160,1.106111111,-6.758342,861.21
272,272,160,1.109722222,-6.758341,861.21
273,273,160,1.113055556,-6.758417,861.28
274,274,160,1.1175,-6.757882,860.82
275,275,160,1.121388889,-6.757647,860.61
276,276,160,1.124166667,-6.75773,860.69
277,277,160,1.128055556,-6.757552,860.53
278,278,160,1.130833333,-6.756608,859.72
279,279,160,1.134444444,-6.755915,859.13
280,280,160,1.138333333,-6.755763,858.99
281,281,160,1.143611111,-6.755668,858.91
282,282,160,1.1475,-6.756143,859.32
283,283,160,1.151111111,-6.755656,858.9
284,284,160,1.154722222,-6.755791,859.02
285,285,160,1.157777778,-6.755454,858.73
286,286,160,1.162777778,-6.755633,858.88
287,287,160,1.165555556,-6.755126,858.45
288,288,160,1.169722222,-6.755007,858.35
289,289,160,1.173611111,-6.754959,858.3
290,290,160,1.176666667,-6.75401,857.49
291,291,160,1.180555556,-6.75399,857.47
292,292,160,1.185,-6.75356,857.1
293,293,160,1.189722222,-6.75339,856.96
294,294,160,1.194166667,-6.753421,856.99
295,295,160,1.198055556,-6.752483,856.18
296,296,160,1.202222222,-6.752227,855.96
297,297,160,1.205555556,-6.751598,855.42
298,298,160,1.21,-6.751373,855.23
299,299,160,1.215,-6.751119,855.01
300,300,160,1.220555556,-6.750405,854.4
301,301,160,1.224444444,-6.750358,854.36
302,302,160,1.228888889,-6.750466,854.46
303,303,160,1.233055556,-6.750228,854.25
304,304,160,1.2375,-6.750806,854.75
305,305,160,1.241111111,-6.75064,854.61
306,306,160,1.244722222,-6.750897,854.83
307,307,160,1.247777778,-6.750385,854.39
308,308,160,1.2525,-6.750274,854.29
309,309,160,1.255833333,-6.749509,853.64
310,310,160,1.259722222,-6.75007,854.12
311,311,160,1.262777778,-6.749807,853.89
312,312,160,1.266111111,-6.749611,853.73
313,313,160,1.268888889,-6.749101,853.29
314,314,160,1.271944444,-6.749327,853.48
315,315,160,1.276666667,-6.749315,853.47
316,316,160,1.280555556,-6.749228,853.4
317,317,160,1.285,-6.748728,852.97
318,318,160,1.290833333,-6.748637,852.9
319,319,160,1.295,-6.747828,852.21
320,320,160,1.298333333,-6.747367,851.81
321,321,160,1.303888889,-6.747518,851.94
322,322,160,1.307777778,-6.746997,851.5
323,323,160,1.3125,-6.74677,851.3
324,324,160,1.315833333,-6.746488,851.06
325,325,160,1.318888889,-6.746247,850.86
326,326,160,1.321944444,-6.74605,850.69
327,327,160,1.325555556,-6.746238,850.85
328,328,160,1.329166667,-6.74604,850.68
329,329,160,1.333055556,-6.746303,850.91
330,330,160,1.336944444,-6.745708,850.4
331,331,160,1.341111111,-6.744993,849.79
332,332,160,1.345555556,-6.744615,849.47
333,333,160,1.351111111,-6.744058,849
334,334,160,1.354722222,-6.743829,848.8
335,335,160,1.357222222,-6.743595,848.61
336,336,160,1.361944444,-6.743869,848.84
337,337,160,1.364722222,-6.74333,848.38
338,338,160,1.369166667,-6.743243,848.31
339,339,160,1.371944444,-6.743418,848.46
340,340,160,1.376111111,-6.743248,848.31
341,341,160,1.380833333,-6.742967,848.07
342,342,160,1.385,-6.742839,847.96
343,343,160,1.388611111,-6.742424,847.61
344,344,160,1.392777778,-6.74225,847.47
345,345,160,1.397222222,-6.742372,847.57
346,346,160,1.401111111,-6.742301,847.51
347,347,160,1.406388889,-6.741869,847.14
348,348,160,1.410555556,-6.741661,846.97
349,349,160,1.414444444,-6.741048,846.45
350,350,160,1.417777778,-6.741568,846.89
351,351,160,1.421111111,-6.741883,847.15
352,352,160,1.425277778,-6.741763,847.05
353,353,160,1.428333333,-6.741274,846.64
354,354,160,1.432222222,-6.740799,846.24
355,355,160,1.435277778,-6.740463,845.95
356,356,160,1.438055556,-6.740377,845.88
357,357,160,1.441388889,-6.739424,845.07
358,358,160,1.446944444,-6.739134,844.83
359,359,160,1.452222222,-6.738486,844.28
360,360,160,1.456388889,-6.738067,843.93
361,361,160,1.459444444,-6.737928,843.81
362,362,160,1.463333333,-6.738018,843.89
363,363,160,1.467777778,-6.737461,843.42
364,364,160,1.471944444,-6.73759,843.53
365,365,160,1.475833333,-6.737867,843.76
366,366,160,1.48,-6.737768,843.68
367,367,160,1.484444444,-6.737961,843.84
368,368,160,1.489166667,-6.737418,843.38
369,369,160,1.493333333,-6.737295,843.28
370,370,160,1.496944444,-6.736811,842.87
371,371,160,1.501944444,-6.73665,842.73
372,372,160,1.504722222,-6.736632,842.72
373,373,160,1.507777778,-6.73642,842.54
374,374,160,1.511388889,-6.736051,842.23
375,375,160,1.515,-6.735893,842.1
376,376,160,1.519166667,-6.735302,841.6
377,377,161,1.523055556,-6.734922,841.28
378,378,161,1.527777778,-6.734593,841
379,379,161,1.533333333,-6.73462,841.02
380,380,161,1.537222222,-6.734718,841.11
381,381,161,1.541111111,-6.734759,841.14
382,382,161,1.544444444,-6.734157,840.63
383,383,161,1.55,-6.733586,840.15
384,384,161,1.553888889,-6.733735,840.28
385,385,161,1.557777778,-6.733846,840.37
386,386,161,1.562222222,-6.733949,840.46
387,387,161,1.567777778,-6.733957,840.47
388,388,161,1.573055556,-6.733628,840.19
389,389,161,1.578611111,-6.733132,839.77
390,390,161,1.584444444,-6.732633,839.35
391,391,161,1.589166667,-6.732881,839.56
392,392,161,1.594722222,-6.732894,839.57
393,393,161,1.601111111,-6.732432,839.19
394,394,161,1.604444444,-6.73209,838.9
395,395,161,1.608888889,-6.732015,838.84
396,396,162,1.612777778,-6.731993,838.82
397,397,162,1.6175,-6.732385,839.15
398,398,162,1.6225,-6.73204,838.86
399,399,162,1.627777778,-6.732683,839.4
400,400,162,1.631388889,-6.732973,839.64
401,401,162,1.635,-6.732588,839.32
402,402,162,1.638888889,-6.733037,839.69
403,403,162,1.643611111,-6.732736,839.44
404,404,162,1.648611111,-6.732254,839.04
405,405,162,1.654166667,-6.731578,838.47
406,406,162,1.658888889,-6.731292,838.23
407,407,162,1.663055556,-6.731256,838.2
408,408,162,1.667222222,-6.731126,838.09
409,409,162,1.671666667,-6.731082,838.05
410,410,162,1.676666667,-6.73116,838.12
411,411,162,1.681111111,-6.731092,838.06
412,412,162,1.684444444,-6.731347,838.28
413,413,162,1.688888889,-6.731386,838.31
414,414,162,1.693888889,-6.731141,838.1
415,415,162,1.698611111,-6.730894,837.9
416,416,162,1.704444444,-6.730645,837.69
417,417,162,1.709166667,-6.730912,837.91
418,418,162,1.712222222,-6.730994,837.98
419,419,162,1.715833333,-6.730711,837.74
420,420,162,1.720833333,-6.730806,837.82
421,421,162,1.726388889,-6.730734,837.76
422,422,162,1.731388889,-6.730402,837.48
423,423,162,1.735833333,-6.730958,837.95
424,424,162,1.740555556,-6.731062,838.04
425,425,162,1.745555556,-6.730786,837.81
426,426,162,1.749444444,-6.730523,837.59
427,427,162,1.7525,-6.730295,837.39
428,428,162,1.757777778,-6.729511,836.74
429,429,162,1.760833333,-6.729286,836.55
430,430,162,1.765,-6.729307,836.57
431,431,162,1.770277778,-6.729043,836.35
432,432,162,1.773888889,-6.729245,836.52
433,433,162,1.779166667,-6.728719,836.08
434,434,162,1.783055556,-6.728825,836.16
435,435,162,1.786111111,-6.72814,835.59
436,436,162,1.791388889,-6.728309,835.73
437,437,162,1.795277778,-6.727912,835.4
438,438,162,1.798055556,-6.727719,835.24
439,439,162,1.801944444,-6.727413,834.98
440,440,162,1.8075,-6.727873,835.37
441,441,162,1.812777778,-6.727342,834.93
442,442,162,1.818333333,-6.72677,834.45
443,443,162,1.823611111,-6.72734,834.92
444,444,162,1.828333333,-6.727039,834.67
445,445,162,1.832222222,-6.726911,834.57
446,446,162,1.835277778,-6.726302,834.06
447,447,162,1.84,-6.725576,833.45
448,448,162,1.845,-6.725567,833.44
449,449,162,1.849166667,-6.725321,833.24
450,450,162,1.852777778,-6.725173,833.12
451,451,162,1.858333333,-6.724919,832.9
452,452,162,1.863055556,-6.725659,833.52
453,453,162,1.868055556,-6.725723,833.57
454,454,162,1.871666667,-6.725269,833.2
455,455,162,1.874722222,-6.725311,833.23
456,456,162,1.880833333,-6.725597,833.47
457,457,162,1.885555556,-6.725371,833.28
458,458,162,1.889166667,-6.725802,833.64
459,459,162,1.893333333,-6.72574,833.59
460,460,162,1.897222222,-6.725937,833.75
461,461,162,1.901388889,-6.725751,833.6
462,462,162,1.905833333,-6.725901,833.72
463,463,162,1.909444444,-6.725607,833.48
464,464,162,1.913055556,-6.725644,833.51
465,465,162,1.917777778,-6.725696,833.55
466,466,162,1.922222222,-6.725531,833.41
467,467,162,1.925555556,-6.725084,833.04
468,468,162,1.928611111,-6.724317,832.4
469,469,162,1.932777778,-6.724228,832.33
470,470,162,1.938333333,-6.723575,831.79
471,471,162,1.942222222,-6.723822,831.99
472,472,162,1.946388889,-6.723704,831.89
473,473,162,1.951944444,-6.723656,831.85
474,474,162,1.956666667,-6.723877,832.04
475,475,162,1.961388889,-6.723648,831.85
476,476,162,1.965277778,-6.723797,831.97
477,477,162,1.970833333,-6.723479,831.71
478,478,162,1.975555556,-6.723383,831.63
479,479,162,1.980277778,-6.723454,831.69
480,480,162,1.985,-6.722977,831.29
481,481,162,1.989444444,-6.723128,831.41
482,482,162,1.994166667,-6.722917,831.24
483,483,162,1.998333333,-6.723261,831.52
484,484,162,2.003055556,-6.723328,831.58
485,485,162,2.006944444,-6.723062,831.36
486,486,162,2.011111111,-6.723135,831.42
487,487,162,2.016666667,-6.722139,830.59
488,488,162,2.020833333,-6.72249,830.88
489,489,162,2.025833333,-6.722709,831.07
490,490,162,2.029722222,-6.722382,830.79
491,491,162,2.034166667,-6.722797,831.14
492,492,162,2.038055556,-6.722648,831.02
493,493,162,2.041944444,-6.72249,830.88
494,494,162,2.046111111,-6.722276,830.71
495,495,162,2.050277778,-6.722401,830.81
496,496,162,2.054444444,-6.722375,830.79
497,497,162,2.058888889,-6.722403,830.81
498,498,162,2.063611111,-6.722324,830.75
499,499,162,2.068055556,-6.722526,830.91
500,500,162,2.071666667,-6.722194,830.64
501,501,162,2.076111111,-6.722642,831.01
502,502,162,2.080277778,-6.722716,831.07
503,503,162,2.085277778,-6.722579,830.96
504,504,162,2.089444444,-6.722903,831.23
505,505,162,2.093055556,-6.722251,830.69
506,506,162,2.0975,-6.722721,831.08
507,507,162,2.102222222,-6.722594,830.97
508,508,162,2.107222222,-6.721695,830.22
509,509,162,2.112222222,-6.721643,830.18
510,510,162,2.117777778,-6.721888,830.38
511,511,162,2.122222222,-6.722235,830.67
512,512,162,2.125277778,-6.722301,830.73
513,513,162,2.129444444,-6.722006,830.48
514,514,162,2.134166667,-6.722038,830.51
515,515,162,2.139166667,-6.721735,830.26
516,516,162,2.146944444,-6.721582,830.13
517,517,162,2.151388889,-6.721489,830.05
518,518,162,2.156944444,-6.721396,829.98
519,519,162,2.160277778,-6.722013,830.49
520,520,162,2.164444444,-6.721546,830.1
521,521,162,2.168611111,-6.72155,830.1
522,522,162,2.172777778,-6.721383,829.96
523,523,162,2.178888889,-6.721623,830.16
524,524,162,2.184166667,-6.721915,830.41
525,525,162,2.1875,-6.721804,830.31
526,526,162,2.192777778,-6.721462,830.03
527,527,162,2.1975,-6.721241,829.85
528,528,162,2.202222222,-6.721038,829.68
529,529,162,2.207222222,-6.720885,829.55
530,530,162,2.212777778,-6.720868,829.54
531,531,162,2.216944444,-6.72022,829
532,532,162,2.221666667,-6.720007,828.82
533,533,162,2.227222222,-6.719745,828.61
534,534,162,2.231111111,-6.719641,828.52
535,535,162,2.235833333,-6.719294,828.23
536,536,162,2.240833333,-6.71931,828.25
537,537,162,2.244444444,-6.719231,828.18
538,538,162,2.2475,-6.71907,828.05
539,539,162,2.251944444,-6.719605,828.49
540,540,162,2.256111111,-6.719277,828.22
541,541,162,2.259722222,-6.719663,828.54
542,542,162,2.265277778,-6.719237,828.19
543,543,162,2.269722222,-6.719846,828.69
544,544,162,2.273333333,-6.719967,828.79
545,545,162,2.277777778,-6.719608,828.49
546,546,162,2.282777778,-6.720104,828.9
547,547,162,2.2875,-6.720072,828.88
548,548,162,2.292222222,-6.720085,828.89
549,549,162,2.295833333,-6.71941,828.33
550,550,162,2.300555556,-6.719406,828.33
551,551,162,2.303333333,-6.71928,828.22
552,552,162,2.309166667,-6.718914,827.92
553,553,162,2.312222222,-6.71874,827.77
554,554,162,2.316111111,-6.718402,827.49
555,555,162,2.320277778,-6.718177,827.31
556,556,162,2.323611111,-6.718531,827.6
557,557,162,2.329166667,-6.718111,827.25
558,558,162,2.333333333,-6.717836,827.03
559,559,162,2.336944444,-6.717389,826.66
560,560,162,2.340555556,-6.717206,826.51
561,561,162,2.345,-6.717521,826.77
562,562,162,2.348611111,-6.717882,827.06
563,563,162,2.353611111,-6.717714,826.92
564,564,162,2.356388889,-6.718448,827.53
565,565,162,2.362222222,-6.718281,827.39
566,566,162,2.365555556,-6.718142,827.28
567,567,162,2.368888889,-6.717715,826.93
568,568,162,2.371944444,-6.717261,826.55
569,569,162,2.375555556,-6.717655,826.88
570,570,162,2.379444444,-6.71798,827.14
571,571,162,2.384166667,-6.718064,827.21
572,572,162,2.388611111,-6.717667,826.89
573,573,162,2.393333333,-6.716844,826.21
574,574,162,2.398611111,-6.717373,826.64
575,575,162,2.4025,-6.716897,826.25
576,576,162,2.405555556,-6.716906,826.26
577,577,162,2.410833333,-6.717121,826.43
578,578,162,2.415277778,-6.716828,826.19
579,579,162,2.419722222,-6.716892,826.25
580,580,162,2.423888889,-6.716475,825.9
581,581,162,2.427222222,-6.716762,826.14
582,582,162,2.431944444,-6.71739,826.66
583,583,162,2.435555556,-6.717435,826.69
584,584,162,2.440555556,-6.717074,826.4
585,585,162,2.443611111,-6.717733,826.94
586,586,162,2.446944444,-6.717551,826.79
587,587,162,2.45,-6.717087,826.41
588,588,162,2.452222222,-6.716603,826.01
589,589,162,2.455277778,-6.71659,826
590,590,162,2.459444444,-6.716627,826.03
591,591,162,2.462777778,-6.716647,826.04
592,592,162,2.468333333,-6.7162,825.67
593,593,162,2.471666667,-6.715989,825.5
594,594,162,2.475277778,-6.715783,825.33
595,595,162,2.478888889,-6.716026,825.53
596,596,162,2.4825,-6.715811,825.35
597,597,162,2.486666667,-6.715367,824.99
598,598,162,2.490833333,-6.715772,825.32
599,599,162,2.494444444,-6.715888,825.42
600,600,162,2.498611111,-6.715656,825.22
601,601,162,2.502222222,-6.715475,825.08
602,602,162,2.505833333,-6.715044,824.72
603,603,162,2.510277778,-6.715392,825.01
604,604,162,2.513888889,-6.71516,824.82
605,605,162,2.517222222,-6.714618,824.37
606,606,162,2.520555556,-6.714494,824.27
607,607,162,2.525,-6.71453,824.3
608,608,162,2.528055556,-6.714547,824.31
609,609,162,2.531388889,-6.714215,824.04
610,610,162,2.536388889,-6.714558,824.32
611,611,162,2.540833333,-6.713973,823.84
612,612,162,2.545,-6.714113,823.95
613,613,162,2.549166667,-6.713727,823.63
614,614,162,2.551944444,-6.713484,823.43
615,615,162,2.555555556,-6.713873,823.75
616,616,162,2.559444444,-6.712988,823.03
617,617,162,2.564166667,-6.712856,822.92
618,618,162,2.567777778,-6.712693,822.78
619,619,162,2.571388889,-6.712561,822.67
620,620,162,2.576944444,-6.713049,823.08
621,621,162,2.579444444,-6.713205,823.2
622,622,162,2.583333333,-6.712698,822.79
623,623,162,2.5875,-6.712848,822.91
624,624,162,2.592777778,-6.712627,822.73
625,625,162,2.596666667,-6.712478,822.61
626,626,162,2.601388889,-6.712452,822.59
627,627,162,2.605277778,-6.712178,822.36
628,628,162,2.609722222,-6.71177,822.02
629,629,162,2.613888889,-6.712237,822.41
630,630,162,2.616388889,-6.712501,822.63
631,631,162,2.62,-6.712529,822.65
632,632,162,2.623055556,-6.712054,822.26
633,633,162,2.626666667,-6.711328,821.66
634,634,162,2.630277778,-6.711191,821.55
635,635,162,2.633888889,-6.71127,821.61
636,636,162,2.637777778,-6.711042,821.43
637,637,162,2.641388889,-6.711287,821.63
638,638,162,2.646111111,-6.71061,821.07
639,639,162,2.650277778,-6.710379,820.88
640,640,162,2.655,-6.710853,821.27
641,641,162,2.658333333,-6.710767,821.2
642,642,162,2.662222222,-6.710992,821.39
643,643,162,2.665555556,-6.71094,821.34
644,644,162,2.669722222,-6.711006,821.4
645,645,162,2.673888889,-6.711187,821.55
646,646,162,2.677222222,-6.710766,821.2
647,647,162,2.681388889,-6.71038,820.88
648,648,162,2.685,-6.710416,820.91
649,649,162,2.688888889,-6.710073,820.63
650,650,162,2.692777778,-6.709986,820.56
651,651,162,2.696944444,-6.710034,820.6
652,652,162,2.699444444,-6.710005,820.57
653,653,162,2.702777778,-6.709908,820.5
654,654,162,2.705833333,-6.710253,820.78
655,655,162,2.71,-6.710205,820.74
656,656,162,2.713611111,-6.710085,820.64
657,657,162,2.7175,-6.709978,820.55
658,658,162,2.722777778,-6.70935,820.04
659,659,162,2.726666667,-6.709343,820.03
660,660,162,2.731666667,-6.709171,819.89
661,661,162,2.735555556,-6.709282,819.98
662,662,162,2.739444444,-6.708946,819.71
663,663,162,2.743333333,-6.709217,819.93
664,664,162,2.746944444,-6.709055,819.8
665,665,162,2.751388889,-6.708804,819.59
666,666,162,2.755277778,-6.70823,819.12
667,667,162,2.759166667,-6.70838,819.24
668,668,162,2.763611111,-6.708424,819.28
669,669,162,2.766944444,-6.708795,819.58
670,670,162,2.771388889,-6.708688,819.49
671,671,162,2.775277778,-6.708184,819.08
672,672,162,2.778888889,-6.708197,819.09
673,673,162,2.782777778,-6.707921,818.87
674,674,162,2.786388889,-6.708122,819.03
675,675,162,2.79,-6.708013,818.94
676,676,162,2.793611111,-6.708194,819.09
677,677,162,2.797222222,-6.708184,819.08
678,678,162,2.800833333,-6.707904,818.85
679,679,162,2.804444444,-6.707966,818.9
680,680,162,2.809722222,-6.707351,818.4
681,681,162,2.814722222,-6.707348,818.4
682,682,162,2.818611111,-6.707366,818.41
683,683,162,2.823611111,-6.707345,818.39
684,684,162,2.826666667,-6.706956,818.08
685,685,162,2.830555556,-6.707522,818.54
686,686,162,2.835277778,-6.706616,817.8
687,687,162,2.84,-6.706519,817.72
688,688,162,2.844444444,-6.706436,817.65
689,689,162,2.8475,-6.706355,817.59
690,690,162,2.853055556,-6.706304,817.54
691,691,162,2.857777778,-6.706367,817.59
692,692,162,2.862777778,-6.706053,817.34
693,693,162,2.866666667,-6.706348,817.58
694,694,162,2.87,-6.705901,817.21
695,695,162,2.874166667,-6.706115,817.39
696,696,162,2.878611111,-6.705933,817.24
697,697,162,2.8825,-6.705846,817.17
698,698,162,2.885555556,-6.706014,817.31
699,699,162,2.891944444,-6.705723,817.07
700,700,162,2.896666667,-6.70588,817.2
701,701,162,2.901111111,-6.705976,817.28
702,702,162,2.904444444,-6.706284,817.53
703,703,162,2.907777778,-6.706351,817.58
704,704,162,2.911666667,-6.706094,817.37
705,705,162,2.915,-6.705788,817.12
706,706,162,2.919166667,-6.705738,817.08
707,707,162,2.923611111,-6.705658,817.02
708,708,162,2.928055556,-6.70517,816.62
709,709,162,2.931111111,-6.705319,816.74
710,710,162,2.934722222,-6.705394,816.8
711,711,162,2.938611111,-6.705017,816.49
712,712,162,2.9425,-6.705248,816.68
713,713,162,2.945555556,-6.705544,816.92
714,714,162,2.949166667,-6.705291,816.72
715,715,162,2.953888889,-6.705408,816.81
716,716,162,2.956944444,-6.705344,816.76
717,717,162,2.961388889,-6.705083,816.55
718,718,162,2.966111111,-6.705402,816.81
719,719,162,2.970277778,-6.705015,816.49
720,720,162,2.974166667,-6.704713,816.24
721,721,162,2.977777778,-6.704989,816.47
722,722,162,2.983611111,-6.70472,816.25
723,723,162,2.988055556,-6.704815,816.33
724,724,162,2.9925,-6.704877,816.38
725,725,162,2.996388889,-6.705178,816.62
726,726,162,3.001111111,-6.705759,817.1
727,727,162,3.005,-6.705252,816.68
728,728,162,3.008333333,-6.705242,816.68
729,729,162,3.011666667,-6.705534,816.91
730,730,162,3.015277778,-6.705705,817.05
731,731,162,3.019166667,-6.705373,816.78
732,732,162,3.023611111,-6.705206,816.65
733,733,162,3.026944444,-6.705266,816.7
734,734,162,3.031111111,-6.705265,816.69
735,735,162,3.036666667,-6.704936,816.43
736,736,162,3.04,-6.704677,816.21
737,737,162,3.044444444,-6.704604,816.15
738,738,162,3.048888889,-6.704465,816.04
739,739,162,3.051111111,-6.704239,815.86
740,740,162,3.054722222,-6.704218,815.84
741,741,162,3.058611111,-6.704204,815.83
742,742,162,3.061944444,-6.704433,816.02
743,743,162,3.065,-6.704107,815.75
744,744,162,3.069722222,-6.704221,815.84
745,745,162,3.073333333,-6.703676,815.4
746,746,162,3.078333333,-6.703733,815.44
747,747,162,3.081111111,-6.703822,815.52
748,748,162,3.085833333,-6.704114,815.75
749,749,162,3.088888889,-6.704315,815.92
750,750,162,3.0925,-6.704071,815.72
751,751,162,3.097222222,-6.703919,815.6
752,752,162,3.101666667,-6.70417,815.8
753,753,162,3.105833333,-6.703671,815.39
754,754,162,3.111388889,-6.703689,815.41
755,755,162,3.115,-6.703802,815.5
756,756,162,3.119722222,-6.703557,815.3
757,757,162,3.124444444,-6.703672,815.39
758,758,162,3.128888889,-6.70344,815.21
759,759,162,3.131666667,-6.703453,815.22
760,760,162,3.136666667,-6.703293,815.09
761,761,162,3.141111111,-6.702845,814.72
762,762,162,3.145833333,-6.703462,815.22
763,763,162,3.149444444,-6.703399,815.17
764,764,162,3.152222222,-6.703375,815.15
765,765,162,3.155833333,-6.703317,815.11
766,766,162,3.159444444,-6.703392,815.17
767,767,162,3.163888889,-6.703499,815.25
768,768,162,3.1675,-6.703272,815.07
769,769,162,3.171944444,-6.703192,815
770,770,162,3.175555556,-6.703396,815.17
771,771,162,3.178333333,-6.703823,815.52
772,772,162,3.1825,-6.703677,815.4
773,773,162,3.186111111,-6.703502,815.26
774,774,162,3.190833333,-6.703398,815.17
775,775,162,3.194444444,-6.703141,814.96
776,776,162,3.2,-6.702988,814.84
777,777,162,3.204722222,-6.703027,814.87
778,778,162,3.2075,-6.702806,814.69
779,779,162,3.211944444,-6.70311,814.94
780,780,162,3.215833333,-6.703104,814.93
781,781,162,3.219166667,-6.702989,814.84
782,782,162,3.222222222,-6.702939,814.8
783,783,162,3.226111111,-6.702804,814.69
784,784,162,3.23,-6.702886,814.75
785,785,162,3.234722222,-6.70252,814.46
786,786,162,3.239444444,-6.702825,814.7
787,787,162,3.243333333,-6.70227,814.25
788,788,162,3.246388889,-6.702551,814.48
789,789,162,3.250833333,-6.702277,814.26
790,790,162,3.253888889,-6.702395,814.35
791,791,162,3.257222222,-6.702422,814.38
792,792,162,3.261666667,-6.702605,814.52
793,793,162,3.266944444,-6.702381,814.34
794,794,162,3.27,-6.702425,814.38
795,795,162,3.274722222,-6.702389,814.35
796,796,162,3.278333333,-6.702604,814.52
797,797,162,3.280833333,-6.702906,814.77
798,798,162,3.285555556,-6.702996,814.84
799,799,162,3.289444444,-6.702744,814.64
800,800,162,3.293611111,-6.703195,815.01
801,801,162,3.2975,-6.703443,815.21
802,802,162,3.300555556,-6.703705,815.42
803,803,162,3.305277778,-6.703857,815.55
804,804,162,3.309166667,-6.703663,815.39
805,805,162,3.311944444,-6.703476,815.23
806,806,162,3.315833333,-6.703553,815.3
807,807,162,3.318611111,-6.703575,815.32
808,808,162,3.323611111,-6.703445,815.21
809,809,162,3.326388889,-6.703112,814.94
810,810,162,3.329166667,-6.7028,814.68
811,811,162,3.331944444,-6.703182,815
812,812,162,3.335833333,-6.703359,815.14
813,813,162,3.339722222,-6.702933,814.79
814,814,162,3.343888889,-6.702644,814.56
815,815,162,3.348333333,-6.703027,814.87
816,816,162,3.352222222,-6.702742,814.64
817,817,162,3.355833333,-6.702796,814.68
818,818,162,3.36,-6.703146,814.97
819,819,162,3.364166667,-6.703073,814.91
820,820,162,3.368333333,-6.703021,814.86
821,821,162,3.372777778,-6.703221,815.03
822,822,162,3.376388889,-6.702863,814.74
823,823,162,3.380277778,-6.702788,814.67
824,824,162,3.384722222,-6.702556,814.48
825,825,162,3.389444444,-6.702417,814.37
826,826,162,3.394166667,-6.702856,814.73
827,827,162,3.397777778,-6.702685,814.59
828,828,162,3.401666667,-6.702658,814.57
829,829,162,3.405555556,-6.702342,814.31
830,830,162,3.408888889,-6.702125,814.13
831,831,162,3.413611111,-6.702161,814.16
832,832,162,3.417222222,-6.702361,814.33
833,833,162,3.420277778,-6.701694,813.78
834,834,162,3.424722222,-6.701592,813.7
835,835,162,3.430555556,-6.701421,813.56
836,836,162,3.435,-6.701533,813.65
837,837,162,3.438611111,-6.701587,813.7
838,838,162,3.442222222,-6.702002,814.03
839,839,162,3.445277778,-6.70191,813.96
840,840,162,3.449444444,-6.701837,813.9
841,841,162,3.452777778,-6.702035,814.06
842,842,162,3.458055556,-6.701741,813.82
843,843,162,3.4625,-6.701199,813.38
844,844,162,3.466388889,-6.701214,813.39
845,845,162,3.47,-6.701241,813.41
846,846,162,3.473888889,-6.700918,813.15
847,847,162,3.477222222,-6.700911,813.15
848,848,162,3.480833333,-6.700927,813.16
849,849,162,3.484722222,-6.700976,813.2
850,850,162,3.490277778,-6.701441,813.58
851,851,162,3.493611111,-6.701612,813.72
852,852,162,3.497777778,-6.701817,813.88
853,853,162,3.502777778,-6.701871,813.93
854,854,162,3.506666667,-6.701343,813.5
855,855,162,3.510277778,-6.701259,813.43
856,856,162,3.515833333,-6.701335,813.49
857,857,162,3.518888889,-6.700794,813.05
858,858,162,3.523055556,-6.701148,813.34
859,859,162,3.527777778,-6.700926,813.16
860,860,162,3.531388889,-6.700634,812.92
861,861,162,3.534166667,-6.701063,813.27
862,862,162,3.537777778,-6.700761,813.02
863,863,162,3.541388889,-6.701313,813.47
864,864,162,3.545833333,-6.700526,812.83
865,865,162,3.549166667,-6.700896,813.13
866,866,162,3.552777778,-6.700647,812.93
867,867,162,3.557777778,-6.700066,812.46
868,868,162,3.562222222,-6.700391,812.72
869,869,162,3.565833333,-6.700033,812.43
870,870,162,3.569166667,-6.699782,812.23
871,871,162,3.573611111,-6.699858,812.29
872,872,162,3.576944444,-6.699744,812.2
873,873,162,3.581944444,-6.699677,812.14
874,874,162,3.586944444,-6.699328,811.86
875,875,162,3.591666667,-6.699353,811.88
876,876,162,3.595555556,-6.699472,811.98
877,877,162,3.600555556,-6.699317,811.85
878,878,162,3.604444444,-6.699167,811.73
879,879,162,3.608055556,-6.699345,811.87
880,880,162,3.613333333,-6.699253,811.8
881,881,162,3.616666667,-6.698963,811.56
882,882,162,3.620833333,-6.699084,811.66
883,883,162,3.623611111,-6.698997,811.59
884,884,162,3.626111111,-6.699184,811.74
885,885,162,3.630277778,-6.699025,811.61
886,886,162,3.633611111,-6.699049,811.63
887,887,162,3.636388889,-6.699257,811.8
888,888,162,3.641111111,-6.699172,811.73
889,889,162,3.646111111,-6.699344,811.87
890,890,162,3.650555556,-6.69913,811.7
891,891,162,3.655277778,-6.699092,811.67
892,892,162,3.658888889,-6.698738,811.38
893,893,162,3.661944444,-6.698844,811.47
894,894,162,3.664444444,-6.698358,811.07
895,895,162,3.668055556,-6.698754,811.39
896,896,162,3.671944444,-6.698531,811.21
897,897,162,3.675833333,-6.698398,811.11
898,898,162,3.678888889,-6.698486,811.18
899,899,162,3.682777778,-6.697996,810.78
900,900,162,3.687222222,-6.697698,810.54
901,901,162,3.691388889,-6.697586,810.45
902,902,162,3.696111111,-6.697223,810.15
903,903,162,3.700277778,-6.697403,810.3
904,904,162,3.703888889,-6.698168,810.92
905,905,162,3.7075,-6.697534,810.4
906,906,162,3.711388889,-6.697693,810.53
907,907,162,3.714444444,-6.697445,810.33
908,908,162,3.719166667,-6.697531,810.4
909,909,162,3.723055556,-6.697563,810.43
910,910,162,3.726944444,-6.697937,810.73
911,911,162,3.730555556,-6.698282,811.01
912,912,162,3.734444444,-6.698257,810.99
913,913,162,3.738611111,-6.69853,811.21
914,914,162,3.741388889,-6.698705,811.35
915,915,162,3.745,-6.69856,811.24
916,916,162,3.750277778,-6.698664,811.32
917,917,162,3.755555556,-6.698998,811.59
918,918,162,3.759166667,-6.698717,811.36
919,919,162,3.762222222,-6.698631,811.29
920,920,162,3.766111111,-6.698071,810.84
921,921,162,3.771388889,-6.698202,810.95
922,922,162,3.775555556,-6.698532,811.21
923,923,162,3.779722222,-6.698566,811.24
924,924,162,3.7825,-6.699116,811.69
925,925,162,3.786944444,-6.698806,811.44
926,926,162,3.792222222,-6.69852,811.2
927,927,162,3.796666667,-6.698648,811.31
928,928,162,3.800277778,-6.698588,811.26
929,929,162,3.804166667,-6.698465,811.16
930,930,162,3.807777778,-6.698215,810.96
931,931,162,3.811944444,-6.698314,811.04
932,932,162,3.816111111,-6.698188,810.94
933,933,162,3.820833333,-6.698004,810.79
934,934,162,3.824722222,-6.697894,810.7
935,935,162,3.831111111,-6.698004,810.79
936,936,162,3.834166667,-6.697911,810.71
937,937,162,3.837777778,-6.697831,810.65
938,938,162,3.8425,-6.697832,810.65
939,939,162,3.846111111,-6.697885,810.69
940,940,162,3.849444444,-6.697902,810.7
941,941,162,3.855,-6.697619,810.47
942,942,162,3.858055556,-6.697676,810.52
943,943,162,3.862222222,-6.697415,810.31
944,944,162,3.866111111,-6.697426,810.32
945,945,162,3.869444444,-6.697414,810.31
946,946,162,3.873055556,-6.697215,810.15
947,947,162,3.8775,-6.69723,810.16
948,948,162,3.881111111,-6.697262,810.18
949,949,162,3.884444444,-6.697006,809.98
950,950,162,3.887777778,-6.696703,809.73
951,951,162,3.891944444,-6.696879,809.87
952,952,162,3.897222222,-6.696588,809.64
953,953,162,3.900833333,-6.696425,809.51
954,954,162,3.905277778,-6.696406,809.49
955,955,162,3.908333333,-6.696152,809.29
956,956,162,3.911388889,-6.696119,809.26
957,957,162,3.915,-6.696349,809.45
958,958,162,3.917777778,-6.696429,809.51
959,959,162,3.922777778,-6.696368,809.46
960,960,162,3.9275,-6.696308,809.41
961,961,162,3.930277778,-6.695532,808.78
962,962,162,3.935555556,-6.69548,808.74
963,963,162,3.94,-6.69569,808.91
964,964,162,3.943888889,-6.695787,808.99
965,965,162,3.947777778,-6.695581,808.82
966,966,162,3.952222222,-6.69537,808.65
967,967,172,3.956666667,-6.695066,808.41
968,968,175,3.960555556,-6.695346,808.63
969,969,178,3.965555556,-6.695056,808.4
970,970,181,3.972777778,-6.695597,808.84
971,971,181,3.978333333,-6.695227,808.54
972,972,182,3.983888889,-6.695024,808.37
973,973,182,3.990277778,-6.695711,808.93
974,974,183,3.995555556,-6.695841,809.03
975,975,183,3.999444444,-6.69557,808.81
976,976,183,4.005277778,-6.695529,808.78
977,977,183,4.0125,-6.695411,808.69
978,978,183,4.016388889,-6.695319,808.61
979,979,183,4.022777778,-6.695367,808.65
980,980,184,4.0275,-6.695159,808.48
981,981,185,4.034166667,-6.69547,808.73
982,982,185,4.041666667,-6.69522,808.53
983,983,185,4.049166667,-6.694942,808.31
984,984,185,4.055277778,-6.695136,808.46
985,985,185,4.061111111,-6.695217,808.53
986,986,185,4.068055556,-6.694732,808.14
987,987,186,4.075833333,-6.694623,808.05
988,988,187,4.082222222,-6.694756,808.16
989,989,187,4.088888889,-6.694512,807.96
990,990,187,4.095277778,-6.69424,807.74
991,991,187,4.100833333,-6.694392,807.86
992,992,187,4.1075,-6.694606,808.04
993,993,187,4.115277778,-6.694104,807.63
994,994,187,4.122222222,-6.694197,807.71
995,995,187,4.13,-6.693947,807.5
996,996,187,4.135833333,-6.693932,807.49
997,997,187,4.141111111,-6.693895,807.46
998,998,188,4.149444444,-6.693701,807.3
999,999,188,4.156111111,-6.694209,807.71
1000,1000,188,4.163611111,-6.693835,807.41
1001,1001,188,4.168888889,-6.693809,807.39
1002,1002,189,4.174722222,-6.693994,807.54
1003,1003,189,4.181666667,-6.693945,807.5
1004,1004,190,4.189722222,-6.693968,807.52
1005,1005,191,4.201666667,-6.694124,807.65
1006,1006,191,4.215,-6.694002,807.55
1007,1007,191,4.228611111,-6.693839,807.42
1008,1008,191,4.242222222,-6.694108,807.63
1009,1009,191,4.255,-6.694245,807.74
1010,1010,191,4.267777778,-6.694493,807.94
1011,1011,191,4.280277778,-6.694538,807.98
1012,1012,193,4.293055556,-6.694486,807.94
1013,1013,193,4.306111111,-6.694182,807.69
1014,1014,195,4.319444444,-6.694623,808.05
1015,1015,196,4.333055556,-6.694202,807.71
1016,1016,196,4.346388889,-6.694058,807.59
1017,1017,197,4.36,-6.69419,807.7
1018,1018,197,4.372777778,-6.693825,807.4
1019,1019,198,4.386666667,-6.694101,807.63
1020,1020,199,4.401111111,-6.693743,807.34
1021,1021,199,4.413888889,-6.693818,807.4
1022,1022,199,4.4275,-6.693669,807.28
1023,1023,200,4.441666667,-6.694059,807.59
1024,1024,200,4.453611111,-6.694278,807.77
1025,1025,203,4.465833333,-6.693959,807.51
1026,1026,204,4.48,-6.693946,807.5
1027,1027,204,4.492777778,-6.693651,807.26
1028,1028,204,4.505555556,-6.693324,807
1029,1029,205,4.519166667,-6.693589,807.21
1030,1030,206,4.531944444,-6.693143,806.85
1031,1031,206,4.545277778,-6.693518,807.16
1032,1032,208,4.558333333,-6.693354,807.02
1033,1033,208,4.572222222,-6.693487,807.13
1034,1034,208,4.585277778,-6.693886,807.45
1035,1035,208,4.598055556,-6.693912,807.47
1036,1036,208,4.610555556,-6.694115,807.64
1037,1037,208,4.623055556,-6.694265,807.76
1038,1038,208,4.635277778,-6.694164,807.68
1039,1039,208,4.648333333,-6.694301,807.79
1040,1040,208,4.661944444,-6.694271,807.76
1041,1041,208,4.674444444,-6.694151,807.67
1042,1042,208,4.6875,-6.694322,807.81
1043,1043,208,4.701388889,-6.693929,807.49
1044,1044,208,4.714444444,-6.694406,807.87
1045,1045,208,4.7275,-6.694354,807.83
1046,1046,208,4.740833333,-6.694528,807.97
1047,1047,208,4.754166667,-6.694397,807.87
1048,1048,208,4.766666667,-6.694309,807.8
1049,1049,208,4.779722222,-6.694497,807.95
1050,1050,208,4.793333333,-6.69401,807.55
1051,1051,208,4.806944444,-6.694249,807.75
1052,1052,208,4.819722222,-6.694193,807.7
1053,1053,208,4.831944444,-6.694298,807.79
1054,1054,208,4.845555556,-6.694046,807.58
1055,1055,208,4.858611111,-6.694065,807.6
1056,1056,208,4.871944444,-6.694117,807.64
1057,1057,208,4.885555556,-6.694031,807.57
1058,1058,208,4.899166667,-6.693791,807.38
1059,1059,208,4.9125,-6.693763,807.35
1060,1060,208,4.926111111,-6.693201,806.9
1061,1061,208,4.938333333,-6.693184,806.89
1062,1062,208,4.951388889,-6.692857,806.62
1063,1063,208,4.964722222,-6.692664,806.47
1064,1064,208,4.978055556,-6.692705,806.5
1065,1065,208,4.990555556,-6.692995,806.73
1066,1066,208,5.0025,-6.692749,806.54

==> data/HPO/INITIALK/140.csv <==
iter_no0,iter_no,K,time,likelihood,perplexity
1,1,163,0.007777778,-7.819575,2488.85
2,2,166,0.013055556,-7.6114,2021.11
3,3,168,0.018333333,-7.497197,1802.98
4,4,168,0.0225,-7.420487,1669.85
5,5,168,0.028333333,-7.365059,1579.81
6,6,169,0.034722222,-7.322189,1513.51
7,7,169,0.039166667,-7.288348,1463.15
8,8,169,0.044166667,-7.257886,1419.25
9,9,169,0.048333333,-7.23245,1383.61
10,10,169,0.052222222,-7.210042,1352.95
11,11,169,0.058055556,-7.187869,1323.28
12,12,169,0.062777778,-7.170069,1299.93
13,13,169,0.066944444,-7.151973,1276.62
14,14,169,0.0725,-7.138604,1259.67
15,15,169,0.079166667,-7.126158,1244.09
16,16,170,0.084444444,-7.112464,1227.17
17,17,170,0.088055556,-7.101969,1214.36
18,18,170,0.092222222,-7.091941,1202.24
19,19,170,0.095555556,-7.082301,1190.71
20,20,170,0.100277778,-7.072833,1179.48
21,21,170,0.104444444,-7.064671,1169.9
22,22,170,0.109444444,-7.056773,1160.69
23,23,170,0.113333333,-7.050228,1153.12
24,24,170,0.117222222,-7.0435,1145.39
25,25,170,0.1225,-7.035882,1136.7
26,26,170,0.127222222,-7.028567,1128.41
27,27,171,0.1325,-7.023652,1122.88
28,28,171,0.137777778,-7.017388,1115.87
29,29,171,0.143333333,-7.01166,1109.49
30,30,171,0.147777778,-7.006197,1103.45
31,31,171,0.151388889,-7.001175,1097.92
32,32,171,0.155,-6.993879,1089.94
33,33,171,0.159722222,-6.989863,1085.57
34,34,171,0.164166667,-6.985498,1080.84
35,35,171,0.1675,-6.981562,1076.6
36,36,171,0.171388889,-6.977274,1071.99
37,37,171,0.174444444,-6.973578,1068.04
38,38,171,0.178611111,-6.96934,1063.52
39,39,171,0.183611111,-6.965461,1059.4
40,40,171,0.186944444,-6.960305,1053.95
41,41,171,0.191666667,-6.956644,1050.1
42,42,171,0.195833333,-6.952068,1045.31
43,43,171,0.200555556,-6.949205,1042.32
44,44,171,0.206388889,-6.9463,1039.3
45,45,171,0.211388889,-6.942646,1035.51
46,46,171,0.216388889,-6.939059,1031.8
47,47,171,0.220277778,-6.935573,1028.21
48,48,171,0.225,-6.933473,1026.05
49,49,171,0.229722222,-6.930941,1023.46
50,50,171,0.233611111,-6.926906,1019.34
51,51,171,0.238055556,-6.923844,1016.22
52,52,171,0.241944444,-6.920509,1012.84
53,53,172,0.2475,-6.918497,1010.8
54,54,172,0.253055556,-6.915,1007.27
55,55,172,0.258611111,-6.91198,1004.23
56,56,172,0.263611111,-6.908832,1001.08
57,57,172,0.268888889,-6.905874,998.12
58,58,172,0.273333333,-6.904291,996.54
59,59,172,0.2775,-6.901784,994.05
60,60,172,0.281111111,-6.899827,992.1
61,61,172,0.285555556,-6.897496,989.79
62,62,172,0.289444444,-6.895453,987.77
63,63,172,0.295555556,-6.892504,984.86
64,64,172,0.298055556,-6.890248,982.65
65,65,172,0.301666667,-6.887706,980.15
66,66,172,0.305833333,-6.885198,977.7
67,67,172,0.310833333,-6.883995,976.52
68,68,172,0.314444444,-6.882901,975.45
69,69,172,0.32,-6.880978,973.58
70,70,172,0.323611111,-6.878894,971.55
71,71,172,0.328888889,-6.877384,970.09
72,72,172,0.332777778,-6.875861,968.61
73,73,172,0.336944444,-6.87484,967.62
74,74,172,0.341944444,-6.871579,964.47
75,75,172,0.345833333,-6.869564,962.53
76,76,172,0.349166667,-6.86759,960.63
77,77,172,0.353333333,-6.866512,959.6
78,78,172,0.357777778,-6.864675,957.83
79,79,172,0.362222222,-6.863976,957.17
80,80,172,0.367777778,-6.862638,955.89
81,81,172,0.372777778,-6.860957,954.28
82,82,172,0.376944444,-6.860236,953.59
83,83,172,0.381388889,-6.858551,951.99
84,84,172,0.386666667,-6.857635,951.12
85,85,172,0.391388889,-6.855715,949.29
86,86,172,0.394166667,-6.853854,947.53
87,87,172,0.399444444,-6.852326,946.08
88,88,172,0.403611111,-6.851268,945.08
89,89,172,0.406944444,-6.85004,943.92
90,90,172,0.41,-6.849219,943.14
91,91,172,0.413888889,-6.848592,942.55
92,92,172,0.418055556,-6.847054,941.1
93,93,172,0.422777778,-6.845058,939.23
94,94,172,0.426666667,-6.844221,938.44
95,95,173,0.432222222,-6.843554,937.82
96,96,173,0.437222222,-6.842269,936.61
97,97,173,0.441388889,-6.841553,935.94
98,98,173,0.446388889,-6.840616,935.06
99,99,173,0.450833333,-6.839634,934.15
100,100,173,0.457222222,-6.837945,932.57
101,101,173,0.463333333,-6.836862,931.56
102,102,173,0.469444444,-6.835752,930.53
103,103,173,0.475,-6.835088,929.91
104,104,173,0.479444444,-6.833403,928.34
105,105,173,0.485555556,-6.832405,927.42
106,106,173,0.491388889,-6.831534,926.61
107,107,173,0.4975,-6.829787,924.99
108,108,173,0.502222222,-6.829641,924.86
109,109,173,0.506111111,-6.828462,923.77
110,110,173,0.510555556,-6.827423,922.81
111,111,173,0.516388889,-6.826668,922.11
112,112,173,0.522777778,-6.82618,921.66
113,113,173,0.528888889,-6.825409,920.95
114,114,173,0.533333333,-6.825638,921.16
115,115,173,0.538055556,-6.824276,919.91
116,116,173,0.544166667,-6.823195,918.92
117,117,173,0.548888889,-6.822773,918.53
118,118,173,0.554722222,-6.821558,917.41
119,119,173,0.560277778,-6.821588,917.44
120,120,173,0.565277778,-6.820803,916.72
121,121,173,0.57,-6.81954,915.56
122,122,173,0.573888889,-6.818863,914.94
123,123,173,0.579722222,-6.817758,913.93
124,124,173,0.583888889,-6.817113,913.34
125,125,173,0.5875,-6.816434,912.72
126,126,173,0.594166667,-6.815009,911.42
127,127,173,0.601388889,-6.814014,910.52
128,128,173,0.6075,-6.813424,909.98
129,129,173,0.613611111,-6.81237,909.02
130,130,173,0.620555556,-6.810342,907.18
131,131,173,0.625555556,-6.809675,906.58
132,132,173,0.630555556,-6.808603,905.6
133,133,173,0.634722222,-6.808056,905.11
134,134,173,0.640833333,-6.806929,904.09
135,135,173,0.646111111,-6.806809,903.98
136,136,173,0.650555556,-6.805703,902.98
137,137,173,0.654722222,-6.806033,903.28
138,138,173,0.659444444,-6.805323,902.64
139,139,173,0.665,-6.805031,902.38
140,140,173,0.670555556,-6.803735,901.21
141,141,173,0.676111111,-6.802789,900.35
142,142,173,0.681666667,-6.802014,899.66
143,143,173,0.685277778,-6.801234,898.96
144,144,173,0.690555556,-6.800742,898.51
145,145,173,0.695277778,-6.79987,897.73
146,146,173,0.700833333,-6.799208,897.14
147,147,173,0.7075,-6.798043,896.09
148,148,173,0.711666667,-6.796761,894.94
149,149,173,0.715555556,-6.795439,893.76
150,150,173,0.720277778,-6.795952,894.22
151,151,173,0.724166667,-6.794958,893.33
152,152,173,0.729722222,-6.79495,893.32
153,153,173,0.734444444,-6.794325,892.77
154,154,173,0.739444444,-6.79317,891.74
155,155,173,0.744722222,-6.792892,891.49
156,156,173,0.748611111,-6.792355,891.01
157,157,173,0.753333333,-6.791591,890.33
158,158,173,0.757777778,-6.790832,889.65
159,159,173,0.7625,-6.790221,889.11
160,160,173,0.768611111,-6.790047,888.96
161,161,173,0.774722222,-6.78902,888.04
162,162,173,0.78,-6.788562,887.64
163,163,173,0.786111111,-6.787946,887.09
164,164,173,0.793333333,-6.787243,886.47
165,165,173,0.798888889,-6.787704,886.87
166,166,173,0.804722222,-6.787683,886.86
167,167,173,0.810277778,-6.78735,886.56
168,168,173,0.813888889,-6.787094,886.33
169,169,173,0.819444444,-6.786675,885.96
170,170,173,0.823888889,-6.786121,885.47
171,171,173,0.83,-6.786069,885.43
172,172,173,0.835,-6.78545,884.88
173,173,173,0.840833333,-6.785056,884.53
174,174,173,0.846111111,-6.784958,884.44
175,175,173,0.850833333,-6.784838,884.34
176,176,173,0.855277778,-6.78452,884.06
177,177,173,0.861944444,-6.784413,883.96
178,178,173,0.866388889,-6.783676,883.31
179,179,173,0.872777778,-6.783006,882.72
180,180,173,0.878055556,-6.782037,881.86
181,181,173,0.885555556,-6.781318,881.23
182,182,173,0.890833333,-6.781804,881.66
183,183,173,0.896388889,-6.781474,881.37
184,184,173,0.903055556,-6.780374,880.4
185,185,173,0.907777778,-6.780283,880.32
186,186,173,0.914444444,-6.779184,879.35
187,187,173,0.919444444,-6.778956,879.15
188,188,173,0.926111111,-6.778361,878.63
189,189,173,0.932222222,-6.778554,878.8
190,190,173,0.936666667,-6.777106,877.53
191,191,173,0.943333333,-6.77687,877.32
192,192,173,0.948611111,-6.776066,876.61
193,193,173,0.954166667,-6.775211,875.86
194,194,173,0.959444444,-6.77444,875.19
195,195,173,0.963611111,-6.773655,874.5
196,196,173,0.97,-6.774171,874.95
197,197,173,0.975833333,-6.773083,874
198,198,173,0.980277778,-6.773349,874.23
199,199,173,0.986111111,-6.772823,873.78
200,200,173,0.990833333,-6.773033,873.96
201,201,173,0.996944444,-6.772014,873.07
202,202,173,1.002222222,-6.772019,873.07
203,203,173,1.006111111,-6.771658,872.76
204,204,173,1.011666667,-6.771021,872.2
205,205,173,1.016666667,-6.771073,872.25
206,206,173,1.022222222,-6.770718,871.94
207,207,173,1.028055556,-6.77041,871.67
208,208,173,1.033611111,-6.769997,871.31
209,209,173,1.037777778,-6.770255,871.53
210,210,173,1.042777778,-6.769902,871.23
211,211,173,1.048611111,-6.769663,871.02
212,212,173,1.055,-6.769327,870.73
213,213,173,1.059444444,-6.768992,870.43
214,214,173,1.064722222,-6.76851,870.01
215,215,173,1.070555556,-6.76749,869.13
216,216,173,1.075833333,-6.767496,869.13
217,217,173,1.081388889,-6.767694,869.3
218,218,173,1.085277778,-6.766289,868.08
219,219,173,1.090555556,-6.766232,868.03
220,220,173,1.097777778,-6.765993,867.83
221,221,173,1.101944444,-6.764839,866.83
222,222,173,1.107222222,-6.765032,866.99
223,223,173,1.1125,-6.763649,865.8
224,224,173,1.118888889,-6.763389,865.57
225,225,173,1.122777778,-6.763056,865.28
226,226,173,1.127222222,-6.762116,864.47
227,227,173,1.132777778,-6.761653,864.07
228,228,173,1.138055556,-6.760914,863.43
229,229,173,1.143611111,-6.760224,862.84
230,230,173,1.149166667,-6.759968,862.61
231,231,173,1.154722222,-6.760218,862.83
232,232,173,1.161944444,-6.759702,862.39
233,233,173,1.167777778,-6.759497,862.21
234,234,173,1.173611111,-6.759696,862.38
235,235,173,1.178333333,-6.758837,861.64
236,236,173,1.1825,-6.758564,861.4
237,237,173,1.186666667,-6.758985,861.77
238,238,173,1.191111111,-6.758572,861.41
239,239,173,1.195833333,-6.75766,860.63
240,240,173,1.199722222,-6.757045,860.1
241,241,173,1.204722222,-6.757708,860.67
242,242,173,1.209444444,-6.757644,860.61
243,243,173,1.214444444,-6.757172,860.21
244,244,173,1.22,-6.756885,859.96
245,245,173,1.226388889,-6.757086,860.13
246,246,173,1.2325,-6.75686,859.94
247,247,173,1.236388889,-6.757283,860.3
248,248,173,1.242777778,-6.757003,860.06
249,249,173,1.250277778,-6.756517,859.64
250,250,173,1.254444444,-6.756613,859.73
251,251,173,1.258055556,-6.755767,859
252,252,173,1.264166667,-6.755194,858.51
253,253,173,1.2675,-6.755681,858.92
254,254,173,1.271944444,-6.754704,858.09
255,255,173,1.277777778,-6.755397,858.68
256,256,173,1.282777778,-6.755027,858.36
257,257,173,1.286944444,-6.754711,858.09
258,258,173,1.290277778,-6.754219,857.67
259,259,173,1.295833333,-6.754134,857.6
260,260,173,1.3025,-6.754436,857.86
261,261,173,1.308333333,-6.754169,857.63
262,262,173,1.313333333,-6.75444,857.86
263,263,173,1.317777778,-6.753889,857.39
264,264,173,1.322777778,-6.754258,857.7
265,265,173,1.329444444,-6.7543,857.74
266,266,173,1.334722222,-6.753486,857.04
267,267,173,1.341944444,-6.75354,857.09
268,268,173,1.347777778,-6.753084,856.7
269,269,173,1.353055556,-6.753042,856.66
270,270,173,1.359722222,-6.753035,856.65
271,271,173,1.366111111,-6.753151,856.75
272,272,173,1.371944444,-6.753208,856.8
273,273,173,1.3775,-6.752617,856.3
274,274,173,1.3825,-6.752906,856.54
275,275,173,1.389166667,-6.752709,856.38
276,276,173,1.393611111,-6.752388,856.1
277,277,173,1.398611111,-6.752193,855.93
278,278,173,1.403333333,-6.751615,855.44
279,279,173,1.408888889,-6.751793,855.59
280,280,173,1.414444444,-6.751656,855.47
281,281,173,1.421111111,-6.751342,855.21
282,282,173,1.425277778,-6.750759,854.71
283,283,173,1.431388889,-6.751312,855.18
284,284,173,1.435833333,-6.751047,854.95
285,285,173,1.440277778,-6.750818,854.76
286,286,173,1.446388889,-6.750602,854.57
287,287,173,1.449722222,-6.750179,854.21
288,288,173,1.454722222,-6.749882,853.96
289,289,173,1.459444444,-6.749964,854.03
290,290,173,1.464444444,-6.749547,853.67
291,291,173,1.47,-6.749413,853.56
292,292,173,1.476111111,-6.749469,853.61
293,293,173,1.481666667,-6.74976,853.85
294,294,173,1.486944444,-6.749459,853.6
295,295,173,1.492222222,-6.748964,853.17
296,296,173,1.498055556,-6.749164,853.35
297,297,173,1.501944444,-6.749389,853.54
298,298,173,1.507777778,-6.748859,853.08
299,299,173,1.513888889,-6.748977,853.19
300,300,173,1.520555556,-6.748722,852.97
301,301,173,1.525555556,-6.747876,852.25
302,302,173,1.531388889,-6.747924,852.29
303,303,173,1.535833333,-6.747727,852.12
304,304,173,1.543333333,-6.74733,851.78
305,305,173,1.5475,-6.746522,851.09
306,306,173,1.5525,-6.746452,851.03
307,307,174,1.556666667,-6.746713,851.26
308,308,174,1.563333333,-6.746411,851
309,309,174,1.568333333,-6.746631,851.19
310,310,174,1.574444444,-6.746998,851.5
311,311,174,1.58,-6.746434,851.02
312,312,174,1.584166667,-6.747046,851.54
313,313,174,1.587222222,-6.746862,851.38
314,314,174,1.592222222,-6.746496,851.07
315,315,174,1.598611111,-6.746356,850.95
316,316,174,1.603611111,-6.745906,850.57
317,317,174,1.608333333,-6.745568,850.28
318,318,174,1.615,-6.74542,850.16
319,319,174,1.620277778,-6.745045,849.84
320,320,174,1.626111111,-6.74412,849.05
321,321,174,1.632777778,-6.743686,848.68
322,322,174,1.637777778,-6.743077,848.17
323,323,174,1.643611111,-6.743119,848.2
324,324,174,1.648333333,-6.743301,848.36
325,325,174,1.651111111,-6.743295,848.35
326,326,174,1.656111111,-6.743483,848.51
327,327,174,1.660277778,-6.743117,848.2
328,328,174,1.663888889,-6.742467,847.65
329,329,174,1.668333333,-6.742348,847.55
330,330,174,1.675555556,-6.742269,847.48
331,331,174,1.681111111,-6.741526,846.85
332,332,174,1.687777778,-6.741561,846.88
333,333,174,1.695555556,-6.741383,846.73
334,334,174,1.700833333,-6.741535,846.86
335,335,174,1.704722222,-6.740929,846.35
336,336,174,1.71,-6.740978,846.39
337,337,174,1.713888889,-6.740363,845.87
338,338,174,1.719444444,-6.740125,845.67
339,339,174,1.723055556,-6.739736,845.34
340,340,174,1.728333333,-6.73944,845.09
341,341,174,1.734722222,-6.739333,845
342,342,174,1.741388889,-6.73927,844.94
343,343,174,1.746111111,-6.739176,844.86
344,344,174,1.751666667,-6.738958,844.68
345,345,174,1.758611111,-6.738746,844.5
346,346,174,1.763888889,-6.738508,844.3
347,347,174,1.770555556,-6.738454,844.25
348,348,174,1.775277778,-6.738235,844.07
349,349,174,1.779444444,-6.737741,843.65
350,350,174,1.783333333,-6.738035,843.9
351,351,174,1.788888889,-6.737707,843.62
352,352,174,1.793055556,-6.737756,843.67
353,353,174,1.797222222,-6.737946,843.83
354,354,174,1.8025,-6.737628,843.56
355,355,174,1.806944444,-6.737539,843.48
356,356,174,1.81,-6.737215,843.21
357,357,174,1.817222222,-6.737511,843.46
358,358,174,1.823055556,-6.737371,843.34
359,359,174,1.829444444,-6.737199,843.2
360,360,174,1.834722222,-6.736998,843.03
361,361,174,1.838055556,-6.736794,842.85
362,362,174,1.843055556,-6.736601,842.69
363,363,174,1.846944444,-6.736458,842.57
364,364,174,1.852777778,-6.736085,842.26
365,365,174,1.859166667,-6.735634,841.88
366,366,174,1.865555556,-6.735779,842
367,367,174,1.872222222,-6.735442,841.72
368,368,174,1.876944444,-6.734771,841.15
369,369,174,1.882777778,-6.734437,840.87
370,370,174,1.887222222,-6.734366,840.81
371,371,174,1.893611111,-6.734436,840.87
372,372,174,1.897777778,-6.734216,840.68
373,373,174,1.903611111,-6.734263,840.72
374,374,174,1.9075,-6.733979,840.48
375,375,174,1.912777778,-6.733749,840.29
376,376,174,1.919166667,-6.734071,840.56
377,377,174,1.923611111,-6.733981,840.49
378,378,174,1.927777778,-6.733759,840.3
379,379,174,1.934444444,-6.73365,840.21
380,380,174,1.938888889,-6.734135,840.62
381,381,174,1.944444444,-6.733697,840.25
382,382,174,1.949166667,-6.733248,839.87
383,383,174,1.955555556,-6.733189,839.82
384,384,174,1.960277778,-6.733413,840.01
385,385,174,1.964444444,-6.733167,839.8
386,386,174,1.969444444,-6.732823,839.51
387,387,174,1.975555556,-6.733311,839.92
388,388,174,1.982222222,-6.732749,839.45
389,389,174,1.987222222,-6.732592,839.32
390,390,174,1.992222222,-6.732451,839.2
391,391,174,1.996666667,-6.73229,839.07
392,392,174,2.001666667,-6.731699,838.57
393,393,174,2.008611111,-6.73119,838.14
394,394,174,2.0125,-6.731933,838.77
395,395,174,2.0175,-6.73181,838.66
396,396,174,2.023055556,-6.731547,838.44
397,397,174,2.0275,-6.731316,838.25
398,398,174,2.034444444,-6.732028,838.85
399,399,174,2.040833333,-6.732046,838.86
400,400,174,2.045555556,-6.731827,838.68
401,401,174,2.05,-6.7317,838.57
402,402,174,2.053888889,-6.731802,838.66
403,403,174,2.059444444,-6.731919,838.76
404,404,174,2.064444444,-6.731877,838.72
405,405,174,2.07,-6.731516,838.42
406,406,174,2.076111111,-6.732062,838.88
407,407,174,2.081388889,-6.731773,838.63
408,408,174,2.085833333,-6.731682,838.56
409,409,174,2.091111111,-6.731073,838.05
410,410,174,2.095833333,-6.730932,837.93
411,411,174,2.101944444,-6.730476,837.55
412,412,174,2.107222222,-6.731056,838.03
413,413,174,2.113333333,-6.730526,837.59
414,414,174,2.119444444,-6.730675,837.71
415,415,174,2.125,-6.730768,837.79
416,416,174,2.132222222,-6.73052,837.58
417,417,174,2.1375,-6.729974,837.13
418,418,174,2.141388889,-6.729717,836.91
419,419,174,2.145555556,-6.729706,836.9
420,420,174,2.152222222,-6.729443,836.68
421,421,174,2.158055556,-6.728944,836.26
422,422,174,2.163055556,-6.728609,835.98
423,423,174,2.167777778,-6.728317,835.74
424,424,174,2.173055556,-6.728357,835.77
425,425,174,2.178333333,-6.728117,835.57
426,426,174,2.183333333,-6.7282,835.64
427,427,174,2.186666667,-6.728625,836
428,428,174,2.192777778,-6.728166,835.61
429,429,174,2.196111111,-6.728306,835.73
430,430,174,2.201666667,-6.728515,835.91
431,431,174,2.208055556,-6.727921,835.41
432,432,174,2.212777778,-6.727498,835.06
433,433,174,2.218333333,-6.727608,835.15
434,434,174,2.223611111,-6.727739,835.26
435,435,174,2.226666667,-6.727461,835.02
436,436,174,2.234444444,-6.72731,834.9
437,437,174,2.238333333,-6.727116,834.74
438,438,174,2.244166667,-6.727207,834.81
439,439,174,2.247777778,-6.727455,835.02
440,440,174,2.253611111,-6.727449,835.01
441,441,174,2.259444444,-6.727403,834.98
442,442,174,2.266111111,-6.726668,834.36
443,443,174,2.273333333,-6.726211,833.98
444,444,174,2.278888889,-6.725801,833.64
445,445,174,2.283611111,-6.725847,833.68
446,446,174,2.287777778,-6.725807,833.64
447,447,174,2.293055556,-6.725628,833.5
448,448,174,2.299166667,-6.725865,833.69
449,449,174,2.304444444,-6.725142,833.09
450,450,174,2.308055556,-6.72557,833.45
451,451,174,2.313333333,-6.726033,833.83
452,452,174,2.318611111,-6.725874,833.7
453,453,174,2.325277778,-6.725401,833.31
454,454,174,2.330555556,-6.724868,832.86
455,455,174,2.335,-6.724908,832.9
456,456,174,2.341944444,-6.724891,832.88
457,457,174,2.348055556,-6.725301,833.22
458,458,174,2.351388889,-6.725314,833.23
459,459,174,2.355277778,-6.725588,833.46
460,460,174,2.359444444,-6.725605,833.48
461,461,174,2.364166667,-6.725127,833.08
462,462,174,2.368888889,-6.725165,833.11
463,463,174,2.372777778,-6.724689,832.71
464,464,174,2.377222222,-6.724365,832.44
465,465,174,2.382222222,-6.724108,832.23
466,466,174,2.388055556,-6.723735,831.92
467,467,174,2.391944444,-6.723459,831.69
468,468,174,2.396111111,-6.723158,831.44
469,469,174,2.401944444,-6.723046,831.35
470,470,174,2.408611111,-6.722814,831.15
471,471,174,2.414166667,-6.723457,831.69
472,472,174,2.418333333,-6.723459,831.69
473,473,174,2.425277778,-6.723025,831.33
474,474,174,2.430555556,-6.722965,831.28
475,475,174,2.435833333,-6.722957,831.27
476,476,174,2.440833333,-6.722996,831.3
477,477,174,2.446388889,-6.72313,831.42
478,478,174,2.452222222,-6.723563,831.78
479,479,174,2.458611111,-6.723216,831.49
480,480,174,2.463333333,-6.723566,831.78
481,481,174,2.468333333,-6.723297,831.55
482,482,174,2.473333333,-6.723061,831.36
483,483,174,2.479444444,-6.723463,831.69
484,484,174,2.484166667,-6.723141,831.42
485,485,174,2.488888889,-6.723246,831.51
486,486,174,2.493611111,-6.723059,831.36
487,487,174,2.499722222,-6.722926,831.25
488,488,174,2.504444444,-6.72323,831.5
489,489,174,2.51,-6.723025,831.33
490,490,174,2.514444444,-6.722436,830.84
491,491,174,2.519444444,-6.722398,830.81
492,492,174,2.523333333,-6.722227,830.67
493,493,174,2.527222222,-6.722306,830.73
494,494,174,2.531944444,-6.722154,830.6
495,495,174,2.537222222,-6.72184,830.34
496,496,174,2.542222222,-6.721594,830.14
497,497,174,2.546666667,-6.72156,830.11
498,498,174,2.551944444,-6.72168,830.21
499,499,174,2.557222222,-6.721269,829.87
500,500,174,2.561666667,-6.720983,829.63
501,501,174,2.566388889,-6.72084,829.51
502,502,174,2.570555556,-6.720928,829.59
503,503,174,2.576666667,-6.721085,829.72
504,504,174,2.581388889,-6.72033,829.09
505,505,174,2.585277778,-6.72073,829.42
506,506,174,2.589444444,-6.720188,828.97
507,507,174,2.595277778,-6.720473,829.21
508,508,174,2.600277778,-6.720199,828.98
509,509,174,2.605277778,-6.720313,829.08
510,510,174,2.61,-6.720603,829.32
511,511,174,2.616666667,-6.72048,829.22
512,512,174,2.619722222,-6.720346,829.1
513,513,174,2.624722222,-6.72048,829.22
514,514,174,2.63,-6.720454,829.19
515,515,174,2.636111111,-6.720763,829.45
516,516,174,2.643611111,-6.720706,829.4
517,517,174,2.648888889,-6.720285,829.05
518,518,174,2.654166667,-6.720327,829.09
519,519,174,2.658055556,-6.720271,829.04
520,520,174,2.664722222,-6.72039,829.14
521,521,174,2.669444444,-6.720618,829.33
522,522,174,2.674166667,-6.720279,829.05
523,523,174,2.679722222,-6.720565,829.29
524,524,174,2.685,-6.720223,829
525,525,174,2.688333333,-6.720858,829.53
526,526,174,2.694444444,-6.720419,829.16
527,527,174,2.7,-6.720206,828.99
528,528,174,2.705,-6.719678,828.55
529,529,174,2.711111111,-6.720173,828.96
530,530,174,2.716111111,-6.720118,828.92
531,531,174,2.719722222,-6.719653,828.53
532,532,174,2.725277778,-6.719618,828.5
533,533,174,2.731111111,-6.718855,827.87
534,534,174,2.735277778,-6.718414,827.5
535,535,175,2.740277778,-6.718439,827.52
536,536,175,2.745555556,-6.718079,827.23
537,537,175,2.750555556,-6.718213,827.34
538,538,175,2.754444444,-6.718554,827.62
539,539,175,2.758611111,-6.719024,828.01
540,540,175,2.763888889,-6.71868,827.72
541,541,175,2.768333333,-6.718916,827.92
542,542,175,2.773611111,-6.718136,827.27
543,543,175,2.78,-6.717696,826.91
544,544,175,2.784444444,-6.717879,827.06
545,545,175,2.789722222,-6.717575,826.81
546,546,175,2.795277778,-6.71714,826.45
547,547,175,2.800555556,-6.717733,826.94
548,548,175,2.805277778,-6.717271,826.56
549,549,175,2.810555556,-6.716907,826.26
550,550,175,2.816388889,-6.716584,825.99
551,551,175,2.819444444,-6.716781,826.15
552,552,175,2.826944444,-6.716346,825.79
553,553,175,2.831111111,-6.716132,825.62
554,554,175,2.836111111,-6.716235,825.7
555,555,175,2.840277778,-6.715823,825.36
556,556,175,2.843333333,-6.71613,825.62
557,557,175,2.849444444,-6.716058,825.56
558,558,175,2.853888889,-6.715962,825.48
559,559,175,2.858333333,-6.715297,824.93
560,560,175,2.861944444,-6.715155,824.81
561,561,175,2.866944444,-6.715255,824.89
562,562,175,2.871944444,-6.715056,824.73
563,563,175,2.878888889,-6.715007,824.69
564,564,175,2.883333333,-6.715409,825.02
565,565,175,2.889166667,-6.715191,824.84
566,566,175,2.893611111,-6.715505,825.1
567,567,175,2.897222222,-6.715012,824.69
568,568,176,2.902777778,-6.715194,824.84
569,569,176,2.906666667,-6.715514,825.11
570,570,176,2.913055556,-6.715432,825.04
571,571,176,2.918611111,-6.715063,824.74
572,572,176,2.924444444,-6.715231,824.87
573,573,176,2.930555556,-6.714956,824.65
574,574,176,2.935833333,-6.714457,824.24
575,575,176,2.941111111,-6.714253,824.07
576,576,176,2.945,-6.713951,823.82
577,577,176,2.951111111,-6.714213,824.03
578,578,176,2.956111111,-6.713922,823.8
579,579,176,2.960833333,-6.713719,823.63
580,580,176,2.967222222,-6.713785,823.68
581,581,176,2.970833333,-6.713437,823.4
582,582,176,2.976388889,-6.713126,823.14
583,583,176,2.980555556,-6.712763,822.84
584,584,176,2.9875,-6.713061,823.09
585,585,176,2.9925,-6.713328,823.31
586,586,176,2.997222222,-6.713379,823.35
587,587,176,3.000833333,-6.713425,823.39
588,588,176,3.003333333,-6.713431,823.39
589,589,176,3.007777778,-6.712975,823.02
590,590,176,3.012222222,-6.712577,822.69
591,591,176,3.017222222,-6.712606,822.71
592,592,176,3.023611111,-6.712736,822.82
593,593,176,3.028611111,-6.712304,822.46
594,594,176,3.033055556,-6.712339,822.49
595,595,176,3.038333333,-6.712465,822.6
596,596,176,3.044166667,-6.712216,822.39
597,597,176,3.048888889,-6.712405,822.55
598,598,176,3.054166667,-6.712469,822.6
599,599,176,3.058055556,-6.712567,822.68
600,600,176,3.063333333,-6.711921,822.15
601,601,176,3.067777778,-6.712054,822.26
602,602,176,3.071388889,-6.71153,821.83
603,603,176,3.075555556,-6.711666,821.94
604,604,176,3.079444444,-6.711054,821.44
605,605,176,3.083333333,-6.711336,821.67
606,606,176,3.0875,-6.711341,821.67
607,607,176,3.092777778,-6.711662,821.94
608,608,176,3.097222222,-6.711619,821.9
609,609,176,3.101388889,-6.711353,821.68
610,610,176,3.106388889,-6.711422,821.74
611,611,176,3.111944444,-6.710874,821.29
612,612,176,3.1175,-6.710547,821.02
613,613,176,3.1225,-6.711031,821.42
614,614,176,3.125833333,-6.710472,820.96
615,615,176,3.130277778,-6.710641,821.1
616,616,176,3.136111111,-6.710072,820.63
617,617,176,3.143055556,-6.710722,821.16
618,618,176,3.148611111,-6.710095,820.65
619,619,176,3.153333333,-6.710336,820.85
620,620,176,3.158611111,-6.710314,820.83
621,621,176,3.162222222,-6.710009,820.58
622,622,176,3.168333333,-6.710467,820.95
623,623,176,3.173888889,-6.710248,820.77
624,624,176,3.181111111,-6.710318,820.83
625,625,176,3.185555556,-6.710393,820.89
626,626,176,3.190833333,-6.710167,820.71
627,627,176,3.196111111,-6.710673,821.12
628,628,176,3.201666667,-6.710712,821.16
629,629,176,3.207222222,-6.710771,821.2
630,630,176,3.212222222,-6.710919,821.33
631,631,176,3.217777778,-6.711001,821.39
632,632,176,3.221666667,-6.710413,820.91
633,633,176,3.226111111,-6.710048,820.61
634,634,176,3.230555556,-6.710446,820.94
635,635,176,3.234722222,-6.710659,821.11
636,636,176,3.240555556,-6.710418,820.91
637,637,176,3.245833333,-6.710629,821.09
638,638,176,3.251111111,-6.710494,820.98
639,639,176,3.256111111,-6.710474,820.96
640,640,176,3.260833333,-6.710575,821.04
641,641,176,3.265,-6.710626,821.08
642,642,176,3.269166667,-6.711097,821.47
643,643,176,3.273611111,-6.711086,821.46
644,644,176,3.279166667,-6.711249,821.6
645,645,176,3.283611111,-6.710705,821.15
646,646,176,3.289722222,-6.71041,820.91
647,647,176,3.294166667,-6.710135,820.68
648,648,176,3.3,-6.709528,820.18
649,649,176,3.304722222,-6.709374,820.06
650,650,176,3.309444444,-6.709108,819.84
651,651,176,3.313611111,-6.708594,819.42
652,652,176,3.317777778,-6.70874,819.54
653,653,176,3.323055556,-6.708389,819.25
654,654,176,3.327777778,-6.708102,819.01
655,655,176,3.333333333,-6.707844,818.8
656,656,176,3.336944444,-6.70809,819
657,657,176,3.342222222,-6.707849,818.81
658,658,176,3.349722222,-6.707972,818.91
659,659,176,3.354166667,-6.708531,819.37
660,660,176,3.360277778,-6.708261,819.14
661,661,176,3.364444444,-6.708502,819.34
662,662,176,3.368333333,-6.708484,819.33
663,663,176,3.372777778,-6.708341,819.21
664,664,176,3.378611111,-6.708528,819.36
665,665,176,3.384444444,-6.708652,819.47
666,666,176,3.389166667,-6.708429,819.28
667,667,176,3.393888889,-6.708886,819.66
668,668,176,3.398888889,-6.708326,819.2
669,669,176,3.403333333,-6.708547,819.38
670,670,176,3.408888889,-6.708299,819.18
671,671,176,3.414444444,-6.708057,818.98
672,672,176,3.419444444,-6.7083,819.18
673,673,176,3.424722222,-6.708399,819.26
674,674,176,3.428055556,-6.708266,819.15
675,675,176,3.4325,-6.708116,819.03
676,676,176,3.438333333,-6.708196,819.09
677,677,176,3.443055556,-6.708052,818.97
678,678,176,3.448333333,-6.708349,819.22
679,679,176,3.4525,-6.708201,819.1
680,680,176,3.458055556,-6.707891,818.84
681,681,176,3.464166667,-6.707552,818.56
682,682,176,3.469722222,-6.707593,818.6
683,683,176,3.475833333,-6.706653,817.83
684,684,176,3.480277778,-6.707012,818.12
685,685,176,3.484444444,-6.706969,818.09
686,686,176,3.489722222,-6.706741,817.9
687,687,176,3.495555556,-6.706819,817.96
688,688,176,3.501388889,-6.706594,817.78
689,689,176,3.504722222,-6.706505,817.71
690,690,176,3.511388889,-6.706726,817.89
691,691,176,3.516944444,-6.706538,817.73
692,692,176,3.523055556,-6.706386,817.61
693,693,176,3.528055556,-6.706578,817.77
694,694,176,3.531944444,-6.706643,817.82
695,695,176,3.536666667,-6.706401,817.62
696,696,176,3.543055556,-6.706541,817.74
697,697,176,3.548055556,-6.706818,817.96
698,698,176,3.551111111,-6.707048,818.15
699,699,176,3.559166667,-6.70662,817.8
700,700,176,3.564722222,-6.706667,817.84
701,701,176,3.569722222,-6.706714,817.88
702,702,176,3.574166667,-6.706012,817.3
703,703,176,3.579444444,-6.706447,817.66
704,704,176,3.584722222,-6.706513,817.71
705,705,176,3.590277778,-6.706173,817.44
706,706,176,3.595833333,-6.706017,817.31
707,707,176,3.601666667,-6.705769,817.11
708,708,176,3.607777778,-6.705489,816.88
709,709,176,3.6125,-6.705774,817.11
710,710,176,3.616388889,-6.706341,817.57
711,711,176,3.62,-6.706273,817.52
712,712,176,3.624166667,-6.706061,817.34
713,713,176,3.628333333,-6.706103,817.38
714,714,176,3.6325,-6.706125,817.4
715,715,176,3.638611111,-6.706273,817.52
716,716,176,3.642222222,-6.706563,817.76
717,717,176,3.646944444,-6.706082,817.36
718,718,176,3.6525,-6.706354,817.58
719,719,176,3.657777778,-6.706202,817.46
720,720,176,3.661666667,-6.706473,817.68
721,721,176,3.666111111,-6.705969,817.27
722,722,176,3.6725,-6.706392,817.62
723,723,176,3.678611111,-6.706315,817.55
724,724,176,3.684166667,-6.705544,816.92
725,725,176,3.688055556,-6.705487,816.88
726,726,176,3.693055556,-6.705219,816.66
727,727,176,3.698333333,-6.705352,816.77
728,728,176,3.704444444,-6.705882,817.2
729,729,176,3.708333333,-6.705969,817.27
730,730,176,3.713333333,-6.705586,816.96
731,731,176,3.719722222,-6.705489,816.88
732,732,176,3.725,-6.705587,816.96
733,733,176,3.728611111,-6.705189,816.63
734,734,176,3.734444444,-6.70534,816.76
735,735,176,3.740833333,-6.705629,816.99
736,736,176,3.744166667,-6.705225,816.66
737,737,176,3.749444444,-6.705421,816.82
738,738,176,3.755,-6.705246,816.68
739,739,176,3.758888889,-6.704734,816.26
740,740,176,3.763055556,-6.704451,816.03
741,741,176,3.768888889,-6.704558,816.12
742,742,176,3.772777778,-6.704269,815.88
743,743,176,3.776388889,-6.704502,816.07
744,744,176,3.782222222,-6.704076,815.72
745,745,176,3.787222222,-6.703817,815.51
746,746,176,3.793333333,-6.703874,815.56
747,747,176,3.796388889,-6.704115,815.76
748,748,176,3.801111111,-6.703769,815.47
749,749,176,3.806111111,-6.703869,815.56
750,750,176,3.809722222,-6.703957,815.63
751,751,176,3.814444444,-6.704276,815.89
752,752,176,3.819444444,-6.703897,815.58
753,753,176,3.824444444,-6.703294,815.09
754,754,176,3.830833333,-6.702938,814.8
755,755,176,3.835277778,-6.702873,814.74
756,756,176,3.841111111,-6.703339,815.12
757,757,176,3.846944444,-6.702911,814.77
758,758,176,3.852777778,-6.702612,814.53
759,759,176,3.856666667,-6.703097,814.93
760,760,176,3.863611111,-6.703125,814.95
761,761,176,3.869444444,-6.702721,814.62
762,762,176,3.8775,-6.703086,814.92
763,763,176,3.882222222,-6.703628,815.36
764,764,176,3.886388889,-6.703412,815.18
765,765,176,3.8925,-6.703541,815.29
766,766,176,3.8975,-6.703221,815.03
767,767,176,3.9025,-6.703273,815.07
768,768,176,3.907777778,-6.703035,814.88
769,769,176,3.913055556,-6.702906,814.77
770,770,176,3.918888889,-6.702346,814.31
771,771,176,3.921944444,-6.702552,814.48
772,772,176,3.9275,-6.702433,814.38
773,773,176,3.933333333,-6.702075,814.09
774,774,176,3.938888889,-6.702648,814.56
775,775,176,3.943333333,-6.702227,814.22
776,776,176,3.949722222,-6.70199,814.02
777,777,176,3.955,-6.70181,813.88
778,778,176,3.959722222,-6.701985,814.02
779,779,176,3.965,-6.702096,814.11
780,780,176,3.97,-6.701752,813.83
781,781,176,3.973888889,-6.70151,813.63
782,782,176,3.978055556,-6.701572,813.68
783,783,176,3.9825,-6.701561,813.67
784,784,176,3.987777778,-6.701368,813.52
785,785,176,3.993888889,-6.701422,813.56
786,786,176,4.000277778,-6.701338,813.49
787,787,176,4.005833333,-6.701096,813.3
788,788,176,4.011666667,-6.701245,813.42
789,789,176,4.016666667,-6.701594,813.7
790,790,176,4.021111111,-6.701646,813.74
791,791,176,4.024722222,-6.702085,814.1
792,792,176,4.030277778,-6.701884,813.94
793,793,176,4.0375,-6.701541,813.66
794,794,176,4.042222222,-6.701596,813.7
795,795,176,4.048888889,-6.701336,813.49
796,796,176,4.0525,-6.701464,813.6
797,797,176,4.056666667,-6.701162,813.35
798,798,176,4.0625,-6.701186,813.37
799,799,176,4.068333333,-6.70096,813.19
800,800,176,4.073055556,-6.701471,813.6
801,801,176,4.077222222,-6.701637,813.74
802,802,176,4.081388889,-6.701712,813.8
803,803,176,4.086666667,-6.70165,813.75
804,804,176,4.092222222,-6.70163,813.73
805,805,176,4.095,-6.701397,813.54
806,806,176,4.100277778,-6.701636,813.74
807,807,176,4.105555556,-6.701457,813.59
808,808,176,4.111388889,-6.701925,813.97
809,809,176,4.116111111,-6.701599,813.71
810,810,176,4.120277778,-6.701492,813.62
811,811,176,4.123611111,-6.70179,813.86
812,812,176,4.128055556,-6.701863,813.92
813,813,176,4.1325,-6.701805,813.87
814,814,176,4.136666667,-6.701738,813.82
815,815,176,4.141388889,-6.701632,813.73
816,816,176,4.146111111,-6.701175,813.36
817,817,176,4.151388889,-6.701345,813.5
818,818,176,4.156111111,-6.701364,813.51
819,819,176,4.160833333,-6.701469,813.6
820,820,176,4.165,-6.701663,813.76
821,821,177,4.17,-6.70194,813.98
822,822,177,4.175277778,-6.702063,814.08
823,823,177,4.181111111,-6.702122,814.13
824,824,177,4.186388889,-6.701765,813.84
825,825,177,4.1925,-6.701555,813.67
826,826,177,4.198888889,-6.701385,813.53
827,827,177,4.203611111,-6.701341,813.5
828,828,177,4.207222222,-6.70134,813.5
829,829,177,4.211666667,-6.701478,813.61
830,830,177,4.215,-6.701507,813.63
831,831,177,4.219166667,-6.701701,813.79
832,832,177,4.223055556,-6.701603,813.71
833,833,177,4.226944444,-6.701329,813.49
834,834,177,4.231666667,-6.701172,813.36
835,835,177,4.238055556,-6.701546,813.66
836,836,177,4.244722222,-6.701557,813.67
837,837,177,4.249722222,-6.702016,814.05
838,838,177,4.255,-6.702041,814.07
839,839,177,4.259444444,-6.701933,813.98
840,840,177,4.264166667,-6.702184,814.18
841,841,177,4.268333333,-6.702238,814.23
842,842,177,4.275277778,-6.702129,814.14
843,843,177,4.281388889,-6.701276,813.44
844,844,177,4.286388889,-6.70185,813.91
845,845,177,4.291111111,-6.701813,813.88
846,846,177,4.295277778,-6.701795,813.87
847,847,177,4.300555556,-6.701903,813.95
848,848,177,4.306111111,-6.701721,813.81
849,849,177,4.3125,-6.701537,813.66
850,850,177,4.32,-6.7013,813.46
851,851,177,4.324722222,-6.701131,813.33
852,852,177,4.33,-6.701332,813.49
853,853,177,4.336111111,-6.700962,813.19
854,854,177,4.340833333,-6.700574,812.87
855,855,177,4.345,-6.700516,812.83
856,856,177,4.350833333,-6.700605,812.9
857,857,177,4.355555556,-6.700353,812.69
858,858,177,4.359722222,-6.700158,812.53
859,859,177,4.365277778,-6.699709,812.17
860,860,177,4.370277778,-6.699872,812.3
861,861,177,4.373333333,-6.699417,811.93
862,862,177,4.377222222,-6.699198,811.75
863,863,177,4.381944444,-6.699077,811.66
864,864,177,4.387777778,-6.698821,811.45
865,865,177,4.3925,-6.698711,811.36
866,866,177,4.396944444,-6.698454,811.15
867,867,177,4.401666667,-6.698612,811.28
868,868,177,4.406944444,-6.698468,811.16
869,869,177,4.4125,-6.698596,811.27
870,870,177,4.418055556,-6.698822,811.45
871,871,177,4.423888889,-6.698911,811.52
872,872,177,4.428055556,-6.698791,811.42
873,873,177,4.435,-6.698726,811.37
874,874,177,4.442777778,-6.698755,811.4
875,875,177,4.448055556,-6.698646,811.31
876,876,177,4.4525,-6.699354,811.88
877,877,177,4.458611111,-6.699336,811.87
878,878,177,4.464444444,-6.699006,811.6
879,879,177,4.468611111,-6.698882,811.5
880,880,177,4.474444444,-6.698542,811.22
881,881,177,4.478888889,-6.697989,810.77
882,882,177,4.484722222,-6.698214,810.96
883,883,177,4.490277778,-6.698239,810.98
884,884,177,4.493055556,-6.698683,811.34
885,885,177,4.498611111,-6.698819,811.45
886,886,177,4.503611111,-6.699265,811.81
887,887,177,4.507222222,-6.699106,811.68
888,888,177,4.512777778,-6.698946,811.55
889,889,177,4.519166667,-6.699003,811.6
890,890,177,4.524166667,-6.698871,811.49
891,891,177,4.53,-6.698772,811.41
892,892,177,4.535277778,-6.698625,811.29
893,893,177,4.538611111,-6.698243,810.98
894,894,177,4.543055556,-6.698297,811.02
895,895,177,4.547222222,-6.697874,810.68
896,896,177,4.553611111,-6.697891,810.69
897,897,177,4.5575,-6.698005,810.79
898,898,177,4.561666667,-6.698065,810.84
899,899,177,4.566666667,-6.697992,810.78
900,900,177,4.571388889,-6.697946,810.74
901,901,177,4.576111111,-6.69811,810.87
902,902,177,4.582222222,-6.698111,810.87
903,903,177,4.588055556,-6.698008,810.79
904,904,177,4.592222222,-6.69804,810.82
905,905,177,4.595833333,-6.697958,810.75
906,906,177,4.6,-6.697575,810.44
907,907,177,4.604722222,-6.697529,810.4
908,908,177,4.610555556,-6.697765,810.59
909,909,177,4.614722222,-6.697841,810.65
910,910,177,4.618888889,-6.697599,810.46
911,911,177,4.623055556,-6.698173,810.92
912,912,177,4.63,-6.697929,810.73
913,913,177,4.635277778,-6.698104,810.87
914,914,177,4.639444444,-6.698006,810.79
915,915,177,4.643888889,-6.697916,810.71
916,916,177,4.650277778,-6.697765,810.59
917,917,177,4.656388889,-6.697735,810.57
918,918,177,4.660833333,-6.69776,810.59
919,919,177,4.664722222,-6.697899,810.7
920,920,177,4.669444444,-6.697655,810.5
921,921,177,4.675277778,-6.697803,810.62
922,922,177,4.680555556,-6.698264,811
923,923,177,4.686388889,-6.697644,810.49
924,924,177,4.690277778,-6.697862,810.67
925,925,177,4.695833333,-6.697823,810.64
926,926,177,4.702777778,-6.697896,810.7
927,927,177,4.708611111,-6.697546,810.41
928,928,177,4.714166667,-6.697477,810.36
929,929,177,4.719444444,-6.697221,810.15
930,930,177,4.723888889,-6.69687,809.87
931,931,177,4.728888889,-6.697263,810.19
932,932,177,4.733611111,-6.697034,810
933,933,177,4.739166667,-6.697105,810.06
934,934,177,4.743333333,-6.696897,809.89
935,935,177,4.750277778,-6.696677,809.71
936,936,177,4.755,-6.697049,810.01
937,937,177,4.759444444,-6.696644,809.68
938,938,177,4.764444444,-6.696598,809.65
939,939,177,4.769166667,-6.697,809.97
940,940,177,4.773888889,-6.696749,809.77
941,941,177,4.780277778,-6.696839,809.84
942,942,177,4.783055556,-6.696955,809.94
943,943,177,4.788888889,-6.696609,809.66
944,944,177,4.793611111,-6.697074,810.03
945,945,177,4.797222222,-6.696924,809.91
946,946,177,4.803055556,-6.69706,810.02
947,947,177,4.808055556,-6.69695,809.93
948,948,177,4.8125,-6.697021,809.99
949,949,177,4.817777778,-6.696767,809.78
950,950,177,4.821944444,-6.69719,810.13
951,951,177,4.828055556,-6.696754,809.77
952,952,177,4.835277778,-6.696669,809.7
953,953,177,4.840277778,-6.696767,809.78
954,954,177,4.846111111,-6.696699,809.73
955,955,177,4.851388889,-6.696497,809.56
956,956,177,4.855833333,-6.696642,809.68
957,957,177,4.861944444,-6.696298,809.4
958,958,177,4.865,-6.696615,809.66
959,959,177,4.871388889,-6.696681,809.71
960,960,177,4.877777778,-6.696888,809.88
961,961,177,4.882777778,-6.696271,809.38
962,962,177,4.888888889,-6.696143,809.28
963,963,177,4.894166667,-6.696546,809.6
964,964,177,4.899166667,-6.696632,809.67
965,965,177,4.903888889,-6.696214,809.34
966,966,177,4.910277778,-6.696087,809.23
967,967,177,4.915555556,-6.696289,809.4
968,968,177,4.919444444,-6.696032,809.19
969,969,177,4.924444444,-6.695973,809.14
970,970,177,4.929722222,-6.695894,809.08
971,971,177,4.934444444,-6.695837,809.03
972,972,177,4.938611111,-6.695923,809.1
973,973,177,4.943611111,-6.695772,808.98
974,974,177,4.948333333,-6.695655,808.88
975,975,177,4.952222222,-6.695848,809.04
976,976,177,4.9575,-6.695865,809.05
977,977,177,4.963888889,-6.696086,809.23
978,978,177,4.9675,-6.695888,809.07
979,979,178,4.973333333,-6.696027,809.18
980,980,178,4.977222222,-6.695919,809.1
981,981,178,4.983055556,-6.696022,809.18
982,982,178,4.988611111,-6.695871,809.06
983,983,178,4.995277778,-6.696223,809.34
984,984,178,5.000277778,-6.696495,809.56

==> data/HPO/INITIALK/20.csv <==
iter_no0,iter_no,K,time,likelihood,perplexity
1,1,60,0.014722222,-7.778896,2389.64
2,2,61,0.025555556,-7.634503,2068.34
3,3,63,0.035277778,-7.547725,1896.42
4,4,66,0.043888889,-7.482404,1776.51
5,5,67,0.051666667,-7.430047,1685.89
6,6,68,0.059166667,-7.387187,1615.16
7,7,68,0.066111111,-7.353234,1561.24
8,8,70,0.073333333,-7.326637,1520.26
9,9,70,0.08,-7.306393,1489.79
10,10,70,0.086944444,-7.287678,1462.17
11,11,70,0.093333333,-7.270252,1436.91
12,12,70,0.099444444,-7.257279,1418.39
13,13,70,0.105833333,-7.242641,1397.78
14,14,70,0.111944444,-7.231568,1382.39
15,15,70,0.118055556,-7.218966,1365.08
16,16,70,0.124166667,-7.208316,1350.62
17,17,71,0.13,-7.198561,1337.5
18,18,71,0.135277778,-7.189434,1325.35
19,19,72,0.140555556,-7.182437,1316.11
20,20,72,0.146111111,-7.174474,1305.67
21,21,72,0.151666667,-7.166686,1295.54
22,22,72,0.157222222,-7.158722,1285.27
23,23,72,0.1625,-7.151524,1276.05
24,24,72,0.167777778,-7.144154,1266.68
25,25,74,0.173333333,-7.138308,1259.3
26,26,74,0.178611111,-7.132428,1251.91
27,27,74,0.183888889,-7.126985,1245.12
28,28,74,0.189444444,-7.121441,1238.23
29,29,74,0.194722222,-7.115886,1231.37
30,30,74,0.2,-7.110172,1224.36
31,31,75,0.204722222,-7.105787,1219
32,32,75,0.209444444,-7.101654,1213.97
33,33,75,0.214722222,-7.09759,1209.05
34,34,76,0.219722222,-7.093936,1204.64
35,35,76,0.225,-7.090506,1200.52
36,36,76,0.23,-7.086728,1195.99
37,37,76,0.235,-7.082936,1191.46
38,38,76,0.24,-7.078147,1185.77
39,39,76,0.245,-7.074387,1181.32
40,40,76,0.25,-7.071387,1177.78
41,41,76,0.254722222,-7.068189,1174.02
42,42,76,0.259722222,-7.063694,1168.75
43,43,76,0.264722222,-7.0615,1166.19
44,44,76,0.269444444,-7.059364,1163.7
45,45,76,0.274166667,-7.056738,1160.65
46,46,76,0.278888889,-7.052998,1156.32
47,47,76,0.283611111,-7.050175,1153.06
48,48,76,0.288333333,-7.048945,1151.64
49,49,76,0.293055556,-7.046147,1148.43
50,50,76,0.298055556,-7.043001,1144.82
51,51,76,0.303055556,-7.040251,1141.67
52,52,77,0.307777778,-7.038247,1139.39
53,53,77,0.3125,-7.03515,1135.87
54,54,77,0.3175,-7.033202,1133.65
55,55,77,0.322222222,-7.030742,1130.87
56,56,77,0.326944444,-7.029017,1128.92
57,57,77,0.331666667,-7.027147,1126.81
58,58,77,0.336388889,-7.025329,1124.76
59,59,77,0.340833333,-7.023003,1122.15
60,60,77,0.345555556,-7.021532,1120.5
61,61,77,0.350277778,-7.019477,1118.2
62,62,77,0.354722222,-7.017371,1115.85
63,63,77,0.359444444,-7.015663,1113.94
64,64,77,0.364166667,-7.013927,1112.01
65,65,77,0.368888889,-7.01205,1109.93
66,66,77,0.373055556,-7.010855,1108.6
67,67,77,0.3775,-7.009329,1106.91
68,68,78,0.381944444,-7.008863,1106.4
69,69,78,0.386111111,-7.00721,1104.57
70,70,78,0.390277778,-7.005246,1102.4
71,71,78,0.394444444,-7.002912,1099.83
72,72,78,0.398888889,-7.001972,1098.8
73,73,78,0.403333333,-7.000663,1097.36
74,74,78,0.4075,-6.998767,1095.28
75,75,78,0.411666667,-6.997778,1094.2
76,76,78,0.415833333,-6.996535,1092.84
77,77,78,0.42,-6.995051,1091.22
78,78,78,0.424444444,-6.993,1088.98
79,79,78,0.428888889,-6.992441,1088.37
80,80,78,0.433055556,-6.990351,1086.1
81,81,78,0.437222222,-6.989189,1084.84
82,82,78,0.441388889,-6.987543,1083.06
83,83,78,0.445555556,-6.985909,1081.29
84,84,78,0.449444444,-6.984915,1080.21
85,85,78,0.453611111,-6.983643,1078.84
86,86,78,0.457777778,-6.9824,1077.5
87,87,78,0.461944444,-6.981033,1076.03
88,88,78,0.466111111,-6.979626,1074.52
89,89,78,0.470277778,-6.977572,1072.31
90,90,78,0.474166667,-6.976546,1071.21
91,91,78,0.478333333,-6.975352,1069.93
92,92,78,0.482222222,-6.973527,1067.98
93,93,78,0.486388889,-6.972655,1067.05
94,94,78,0.490555556,-6.971681,1066.01
95,95,79,0.494722222,-6.971464,1065.78
96,96,79,0.498611111,-6.970045,1064.27
97,97,79,0.5025,-6.96885,1063
98,98,79,0.506666667,-6.967407,1061.47
99,99,79,0.510555556,-6.966088,1060.07
100,100,79,0.514722222,-6.964991,1058.91
101,101,79,0.518888889,-6.963423,1057.25
102,102,79,0.523055556,-6.962508,1056.28
103,103,79,0.527222222,-6.961666,1055.39
104,104,79,0.531111111,-6.960713,1054.39
105,105,79,0.535277778,-6.959954,1053.59
106,106,79,0.539444444,-6.958567,1052.12
107,107,79,0.543333333,-6.957915,1051.44
108,108,79,0.547222222,-6.957148,1050.63
109,109,79,0.551388889,-6.956031,1049.46
110,110,79,0.555555556,-6.95462,1047.98
111,111,79,0.559722222,-6.953742,1047.06
112,112,79,0.563888889,-6.952835,1046.11
113,113,79,0.568055556,-6.952407,1045.66
114,114,79,0.571944444,-6.951861,1045.09
115,115,79,0.575833333,-6.950343,1043.51
116,116,79,0.58,-6.94929,1042.41
117,117,79,0.584166667,-6.948144,1041.22
118,118,79,0.588055556,-6.946955,1039.98
119,119,79,0.592222222,-6.946018,1039
120,120,79,0.596111111,-6.945713,1038.69
121,121,79,0.6,-6.9444,1037.32
122,122,79,0.604166667,-6.94441,1037.33
123,123,79,0.608333333,-6.943045,1035.92
124,124,79,0.6125,-6.942346,1035.2
125,125,79,0.616388889,-6.941877,1034.71
126,126,79,0.620555556,-6.941232,1034.04
127,127,79,0.624722222,-6.940286,1033.07
128,128,79,0.629166667,-6.940205,1032.98
129,129,79,0.633333333,-6.93879,1031.52
130,130,79,0.6375,-6.937879,1030.58
131,131,79,0.641388889,-6.937018,1029.7
132,132,79,0.645277778,-6.936342,1029
133,133,79,0.649166667,-6.935458,1028.09
134,134,79,0.653333333,-6.934996,1027.62
135,135,79,0.6575,-6.933783,1026.37
136,136,79,0.661666667,-6.932249,1024.8
137,137,79,0.665833333,-6.931846,1024.38
138,138,79,0.669444444,-6.931807,1024.34
139,139,79,0.673611111,-6.930029,1022.52
140,140,79,0.677222222,-6.92885,1021.32
141,141,79,0.681388889,-6.928315,1020.77
142,142,79,0.685555556,-6.927804,1020.25
143,143,79,0.689722222,-6.927179,1019.61
144,144,79,0.693888889,-6.926301,1018.72
145,145,79,0.697777778,-6.926203,1018.62
146,146,79,0.701666667,-6.925949,1018.36
147,147,79,0.705833333,-6.924861,1017.25
148,148,79,0.71,-6.924779,1017.17
149,149,79,0.714166667,-6.924366,1016.75
150,150,79,0.718055556,-6.923661,1016.03
151,151,79,0.721944444,-6.923126,1015.49
152,152,79,0.725833333,-6.922277,1014.63
153,153,79,0.73,-6.921833,1014.18
154,154,79,0.734166667,-6.921143,1013.48
155,155,79,0.738333333,-6.920297,1012.62
156,156,79,0.7425,-6.919921,1012.24
157,157,79,0.746388889,-6.919142,1011.45
158,158,79,0.750555556,-6.918629,1010.93
159,159,79,0.754444444,-6.917872,1010.17
160,160,79,0.758333333,-6.917029,1009.32
161,161,79,0.7625,-6.916507,1008.79
162,162,79,0.766666667,-6.916164,1008.44
163,163,79,0.770555556,-6.914907,1007.18
164,164,79,0.774722222,-6.91481,1007.08
165,165,79,0.778888889,-6.914566,1006.83
166,166,79,0.782777778,-6.913808,1006.07
167,167,79,0.786944444,-6.913425,1005.69
168,168,79,0.791111111,-6.913183,1005.44
169,169,79,0.795277778,-6.91275,1005.01
170,170,79,0.799444444,-6.91251,1004.77
171,171,79,0.803611111,-6.912577,1004.83
172,172,79,0.808055556,-6.912172,1004.43
173,173,79,0.812777778,-6.911041,1003.29
174,174,79,0.816944444,-6.910289,1002.54
175,175,79,0.821666667,-6.909825,1002.07
176,176,79,0.826388889,-6.9096,1001.85
177,177,79,0.831111111,-6.909415,1001.66
178,178,79,0.835833333,-6.909,1001.25
179,179,79,0.840277778,-6.908399,1000.64
180,180,79,0.844722222,-6.908268,1000.51
181,181,79,0.848888889,-6.907701,999.95
182,182,79,0.853055556,-6.907157,999.4
183,183,79,0.8575,-6.906753,999
184,184,79,0.861944444,-6.905927,998.17
185,185,79,0.866388889,-6.90527,997.52
186,186,79,0.870833333,-6.905498,997.75
187,187,79,0.875,-6.904837,997.09
188,188,79,0.879444444,-6.903911,996.16
189,189,79,0.883888889,-6.903254,995.51
190,190,79,0.888333333,-6.902777,995.03
191,191,79,0.8925,-6.902065,994.33
192,192,79,0.896666667,-6.901579,993.84
193,193,79,0.901111111,-6.900546,992.82
194,194,79,0.905555556,-6.899852,992.13
195,195,79,0.909722222,-6.89951,991.79
196,196,79,0.913888889,-6.899178,991.46
197,197,79,0.918055556,-6.89877,991.05
198,198,79,0.9225,-6.898449,990.74
199,199,79,0.926944444,-6.898089,990.38
200,200,79,0.931111111,-6.8983,990.59
201,201,79,0.935555556,-6.898005,990.3
202,202,79,0.94,-6.897879,990.17
203,203,79,0.944444444,-6.897533,989.83
204,204,79,0.948888889,-6.896278,988.59
205,205,79,0.953333333,-6.89598,988.29
206,206,79,0.957777778,-6.895733,988.05
207,207,79,0.9625,-6.895562,987.88
208,208,79,0.966666667,-6.894825,987.15
209,209,79,0.970833333,-6.894285,986.62
210,210,79,0.975277778,-6.89375,986.09
211,211,79,0.979722222,-6.893887,986.23
212,212,79,0.983888889,-6.893604,985.95
213,213,79,0.988055556,-6.893906,986.25
214,214,79,0.9925,-6.89348,985.83
215,215,79,0.996666667,-6.89312,985.47
216,216,79,1.000833333,-6.892038,984.41
217,217,79,1.005,-6.891868,984.24
218,218,79,1.009166667,-6.891566,983.94
219,219,79,1.013333333,-6.890695,983.08
220,220,79,1.0175,-6.890767,983.16
221,221,79,1.021666667,-6.890273,982.67
222,222,79,1.026111111,-6.890397,982.79
223,223,79,1.030555556,-6.889361,981.77
224,224,79,1.035,-6.88885,981.27
225,225,79,1.039444444,-6.888673,981.1
226,226,79,1.043888889,-6.888577,981
227,227,79,1.048333333,-6.888288,980.72
228,228,79,1.052777778,-6.88775,980.19
229,229,79,1.057222222,-6.887771,980.21
230,230,79,1.061666667,-6.887073,979.53
231,231,79,1.065833333,-6.886305,978.78
232,232,79,1.070277778,-6.885922,978.4
233,233,79,1.074444444,-6.885217,977.71
234,234,79,1.078611111,-6.884657,977.17
235,235,79,1.082777778,-6.884172,976.69
236,236,79,1.087222222,-6.884112,976.63
237,237,79,1.091666667,-6.883758,976.29
238,238,79,1.096111111,-6.883687,976.22
239,239,79,1.100277778,-6.8834,975.94
240,240,79,1.104444444,-6.882916,975.47
241,241,79,1.109166667,-6.882924,975.47
242,242,79,1.113611111,-6.882293,974.86
243,243,79,1.118055556,-6.882189,974.76
244,244,79,1.122222222,-6.88187,974.45
245,245,79,1.126388889,-6.88227,974.84
246,246,79,1.130277778,-6.882175,974.74
247,247,79,1.134444444,-6.881655,974.24
248,248,79,1.138888889,-6.880968,973.57
249,249,79,1.143333333,-6.880833,973.44
250,250,79,1.147777778,-6.880611,973.22
251,251,79,1.151944444,-6.880546,973.16
252,252,79,1.156388889,-6.87998,972.61
253,253,79,1.160555556,-6.879379,972.02
254,254,79,1.165,-6.879213,971.86
255,255,79,1.169444444,-6.878949,971.6
256,256,79,1.173888889,-6.879287,971.93
257,257,79,1.178333333,-6.878504,971.17
258,258,79,1.182777778,-6.878578,971.24
259,259,79,1.186944444,-6.877954,970.64
260,260,79,1.191388889,-6.877558,970.25
261,261,79,1.195555556,-6.877118,969.83
262,262,79,1.200277778,-6.876864,969.58
263,263,79,1.204722222,-6.876465,969.19
264,264,79,1.209166667,-6.876557,969.28
265,265,79,1.213611111,-6.87625,968.99
266,266,79,1.218055556,-6.876019,968.76
267,267,79,1.222222222,-6.875412,968.17
268,268,79,1.226666667,-6.874643,967.43
269,269,79,1.230833333,-6.87406,966.87
270,270,79,1.235277778,-6.873999,966.81
271,271,79,1.239722222,-6.874063,966.87
272,272,79,1.244166667,-6.873936,966.75
273,273,79,1.248333333,-6.873724,966.54
274,274,79,1.252777778,-6.874131,966.93
275,275,79,1.257222222,-6.873479,966.3
276,276,79,1.261388889,-6.872912,965.76
277,277,79,1.265833333,-6.872225,965.09
278,278,79,1.270277778,-6.871627,964.52
279,279,79,1.274444444,-6.871596,964.49
280,280,79,1.278888889,-6.871205,964.11
281,281,79,1.283333333,-6.870806,963.73
282,282,79,1.2875,-6.871048,963.96
283,283,79,1.291944444,-6.870377,963.31
284,284,79,1.296388889,-6.870197,963.14
285,285,79,1.300833333,-6.869554,962.52
286,286,79,1.305277778,-6.869584,962.55
287,287,79,1.309722222,-6.868905,961.89
288,288,79,1.314166667,-6.868945,961.93
289,289,79,1.318333333,-6.868311,961.32
290,290,79,1.321666667,-6.86781,960.84
291,291,79,1.325277778,-6.868201,961.22
292,292,79,1.328611111,-6.867562,960.6
293,293,79,1.331944444,-6.867333,960.38
294,294,79,1.335555556,-6.867037,960.1
295,295,79,1.338888889,-6.8666,959.68
296,296,79,1.342222222,-6.866543,959.63
297,297,79,1.345555556,-6.865989,959.09
298,298,79,1.349166667,-6.865906,959.01
299,299,79,1.3525,-6.865188,958.33
300,300,79,1.355833333,-6.864809,957.96
301,301,79,1.359166667,-6.864753,957.91
302,302,79,1.363055556,-6.864518,957.68
303,303,79,1.366388889,-6.863795,956.99
304,304,79,1.369722222,-6.863759,956.96
305,305,79,1.373333333,-6.863711,956.91
306,306,79,1.376944444,-6.86409,957.27
307,307,79,1.380277778,-6.863522,956.73
308,308,79,1.383611111,-6.863115,956.34
309,309,79,1.386944444,-6.86282,956.06
310,310,79,1.390277778,-6.862349,955.61
311,311,79,1.393888889,-6.862155,955.42
312,312,79,1.397222222,-6.862259,955.52
313,313,79,1.400555556,-6.861991,955.27
314,314,79,1.403888889,-6.862093,955.36
315,315,79,1.4075,-6.86185,955.13
316,316,79,1.410833333,-6.861584,954.88
317,317,79,1.414444444,-6.861517,954.81
318,318,79,1.418055556,-6.861347,954.65
319,319,79,1.421388889,-6.861127,954.44
320,320,79,1.425277778,-6.860753,954.09
321,321,79,1.428333333,-6.860604,953.94
322,322,79,1.431944444,-6.860035,953.4
323,323,79,1.435,-6.860099,953.46
324,324,79,1.438611111,-6.85999,953.36
325,325,79,1.441944444,-6.859685,953.07
326,326,79,1.445277778,-6.858992,952.41
327,327,79,1.448888889,-6.858787,952.21
328,328,79,1.4525,-6.858569,952
329,329,79,1.456111111,-6.858106,951.56
330,330,79,1.459722222,-6.857273,950.77
331,331,79,1.463333333,-6.857549,951.03
332,332,79,1.466944444,-6.857431,950.92
333,333,79,1.470555556,-6.856962,950.48
334,334,79,1.474166667,-6.856405,949.95
335,335,79,1.4775,-6.856052,949.61
336,336,79,1.481111111,-6.855426,949.02
337,337,79,1.484722222,-6.85525,948.85
338,338,79,1.488055556,-6.855087,948.69
339,339,79,1.491666667,-6.854758,948.38
340,340,79,1.495,-6.854725,948.35
341,341,79,1.498611111,-6.854561,948.2
342,342,79,1.501944444,-6.85455,948.19
343,343,79,1.505555556,-6.854735,948.36
344,344,79,1.508888889,-6.854394,948.04
345,345,79,1.512222222,-6.854357,948
346,346,79,1.515833333,-6.853874,947.54
347,347,80,1.519166667,-6.853644,947.33
348,348,80,1.5225,-6.853539,947.23
349,349,80,1.525833333,-6.853634,947.32
350,350,80,1.529166667,-6.85347,947.16
351,351,81,1.5325,-6.853472,947.16
352,352,81,1.535833333,-6.853085,946.8
353,353,81,1.539166667,-6.852674,946.41
354,354,81,1.5425,-6.852321,946.07
355,355,81,1.545833333,-6.851975,945.75
356,356,81,1.549166667,-6.852307,946.06
357,357,81,1.5525,-6.851637,945.43
358,358,81,1.555833333,-6.851666,945.45
359,359,81,1.559166667,-6.851448,945.25
360,360,81,1.5625,-6.850784,944.62
361,361,81,1.565555556,-6.850799,944.64
362,362,81,1.568888889,-6.850546,944.4
363,363,81,1.572222222,-6.850331,944.19
364,364,81,1.575555556,-6.849844,943.73
365,365,81,1.579166667,-6.850088,943.96
366,366,81,1.5825,-6.849372,943.29
367,367,81,1.585833333,-6.849138,943.07
368,368,81,1.589166667,-6.849012,942.95
369,369,81,1.592777778,-6.84825,942.23
370,370,81,1.596111111,-6.84796,941.96
371,371,81,1.599444444,-6.847637,941.65
372,372,81,1.602777778,-6.847194,941.24
373,373,81,1.606111111,-6.846726,940.8
374,374,81,1.609444444,-6.846484,940.57
375,375,81,1.612777778,-6.84634,940.43
376,376,81,1.616111111,-6.846195,940.3
377,377,81,1.619722222,-6.845908,940.03
378,378,81,1.623055556,-6.845887,940.01
379,379,81,1.626388889,-6.845745,939.87
380,380,81,1.63,-6.845475,939.62
381,381,81,1.633333333,-6.845119,939.29
382,382,81,1.636388889,-6.845653,939.79
383,383,81,1.64,-6.845621,939.76
384,384,81,1.643333333,-6.845554,939.69
385,385,81,1.646666667,-6.846056,940.17
386,386,81,1.65,-6.845891,940.01
387,387,81,1.653333333,-6.84568,939.81
388,388,81,1.656944444,-6.845202,939.36
389,389,81,1.660277778,-6.844943,939.12
390,390,81,1.663611111,-6.844769,938.96
391,391,81,1.666944444,-6.844532,938.73
392,392,81,1.670277778,-6.843735,937.99
393,393,81,1.673888889,-6.843276,937.56
394,394,81,1.676944444,-6.843806,938.05
395,395,81,1.68,-6.843232,937.51
396,396,81,1.683333333,-6.84311,937.4
397,397,81,1.686388889,-6.84318,937.47
398,398,81,1.69,-6.843136,937.42
399,399,81,1.693333333,-6.842878,937.18
400,400,81,1.696666667,-6.842898,937.2
401,401,81,1.7,-6.842794,937.1
402,402,81,1.703611111,-6.842578,936.9
403,403,81,1.707222222,-6.842741,937.05
404,404,81,1.710277778,-6.842471,936.8
405,405,81,1.713888889,-6.842854,937.16
406,406,81,1.717222222,-6.84288,937.18
407,407,81,1.720555556,-6.843105,937.4
408,408,81,1.723888889,-6.842668,936.99
409,409,81,1.727222222,-6.842012,936.37
410,410,81,1.730833333,-6.841518,935.91
411,411,81,1.734166667,-6.841716,936.09
412,412,81,1.7375,-6.841795,936.17
413,413,81,1.740833333,-6.841758,936.13
414,414,81,1.744166667,-6.841752,936.13
415,415,81,1.7475,-6.841847,936.22
416,416,81,1.750833333,-6.841431,935.83
417,417,81,1.754166667,-6.84098,935.41
418,418,81,1.7575,-6.84077,935.21
419,419,81,1.761111111,-6.840869,935.3
420,420,81,1.764722222,-6.840396,934.86
421,421,81,1.768055556,-6.840214,934.69
422,422,81,1.771388889,-6.840033,934.52
423,423,81,1.774722222,-6.839761,934.27
424,424,81,1.778333333,-6.839413,933.94
425,425,81,1.781666667,-6.838853,933.42
426,426,81,1.785,-6.838671,933.25
427,427,81,1.788333333,-6.838593,933.18
428,428,81,1.791666667,-6.838713,933.29
429,429,81,1.795,-6.838967,933.52
430,430,81,1.798333333,-6.83827,932.87
431,431,81,1.801666667,-6.838292,932.89
432,432,81,1.805,-6.837682,932.33
433,433,81,1.808611111,-6.83766,932.3
434,434,81,1.811944444,-6.837498,932.15
435,435,81,1.815277778,-6.837045,931.73
436,436,81,1.818611111,-6.836772,931.48
437,437,81,1.821944444,-6.836559,931.28
438,438,81,1.825555556,-6.836337,931.07
439,439,81,1.828611111,-6.836614,931.33
440,440,81,1.831944444,-6.836063,930.82
441,441,81,1.835277778,-6.835768,930.54
442,442,81,1.838611111,-6.835554,930.34
443,443,81,1.842222222,-6.835179,929.99
444,444,81,1.845555556,-6.835022,929.85
445,445,81,1.849166667,-6.835126,929.95
446,446,81,1.852222222,-6.834733,929.58
447,447,81,1.855555556,-6.834859,929.7
448,448,81,1.858888889,-6.834556,929.42
449,449,81,1.8625,-6.834327,929.2
450,450,81,1.865833333,-6.8344,929.27
451,451,81,1.869166667,-6.834471,929.34
452,452,81,1.8725,-6.834298,929.18
453,453,81,1.875833333,-6.833977,928.88
454,454,81,1.879444444,-6.83376,928.68
455,455,81,1.882777778,-6.83334,928.29
456,456,81,1.886388889,-6.833138,928.1
457,457,81,1.889722222,-6.832819,927.8
458,458,81,1.893055556,-6.833031,928
459,459,81,1.896388889,-6.832999,927.97
460,460,81,1.899722222,-6.832705,927.7
461,461,81,1.903055556,-6.832411,927.42
462,462,81,1.906388889,-6.83252,927.53
463,463,81,1.909722222,-6.832454,927.46
464,464,81,1.913055556,-6.832378,927.39
465,465,81,1.916388889,-6.832258,927.28
466,466,81,1.919722222,-6.832092,927.13
467,467,81,1.923055556,-6.832153,927.18
468,468,81,1.926388889,-6.831697,926.76
469,469,81,1.929722222,-6.831602,926.67
470,470,81,1.933333333,-6.83171,926.77
471,471,81,1.936666667,-6.831339,926.43
472,472,81,1.94,-6.831453,926.54
473,473,81,1.943611111,-6.831357,926.45
474,474,81,1.946944444,-6.831259,926.36
475,475,81,1.950277778,-6.83096,926.08
476,476,81,1.953611111,-6.830722,925.86
477,477,81,1.956944444,-6.830694,925.83
478,478,81,1.960277778,-6.830477,925.63
479,479,81,1.963611111,-6.830316,925.48
480,480,81,1.966944444,-6.830113,925.3
481,481,81,1.970277778,-6.830086,925.27
482,482,81,1.973888889,-6.830063,925.25
483,483,81,1.977222222,-6.830144,925.32
484,484,81,1.980555556,-6.829584,924.81
485,485,81,1.983888889,-6.829392,924.63
486,486,81,1.987222222,-6.829381,924.62
487,487,81,1.990555556,-6.829035,924.3
488,488,81,1.993888889,-6.828874,924.15
489,489,81,1.9975,-6.828528,923.83
490,490,81,2.000833333,-6.82837,923.68
491,491,81,2.004166667,-6.828676,923.97
492,492,81,2.0075,-6.828192,923.52
493,493,81,2.010833333,-6.827696,923.06
494,494,81,2.014166667,-6.82776,923.12
495,495,81,2.0175,-6.828358,923.67
496,496,81,2.020833333,-6.827907,923.26
497,497,81,2.023888889,-6.827622,922.99
498,498,81,2.0275,-6.82734,922.73
499,499,81,2.030833333,-6.827431,922.82
500,500,81,2.033888889,-6.827016,922.43
501,501,81,2.037222222,-6.826352,921.82
502,502,81,2.040555556,-6.826608,922.06
503,503,81,2.043611111,-6.826897,922.32
504,504,81,2.046944444,-6.826653,922.1
505,505,81,2.050277778,-6.826214,921.69
506,506,81,2.053888889,-6.826876,922.31
507,507,81,2.057222222,-6.826341,921.81
508,508,81,2.060833333,-6.826482,921.94
509,509,81,2.064166667,-6.826777,922.21
510,510,81,2.0675,-6.82702,922.44
511,511,81,2.070833333,-6.827281,922.68
512,512,81,2.074166667,-6.827235,922.64
513,513,81,2.077777778,-6.826763,922.2
514,514,81,2.081111111,-6.8267,922.14
515,515,81,2.084722222,-6.826647,922.09
516,516,81,2.088055556,-6.826358,921.83
517,517,81,2.091111111,-6.82568,921.2
518,518,81,2.094444444,-6.825887,921.39
519,519,81,2.097777778,-6.825321,920.87
520,520,81,2.101111111,-6.825168,920.73
521,521,81,2.104444444,-6.825083,920.65
522,522,81,2.107777778,-6.825141,920.71
523,523,81,2.111111111,-6.824718,920.32
524,524,81,2.114444444,-6.824877,920.46
525,525,81,2.117777778,-6.824682,920.28
526,526,81,2.121111111,-6.824502,920.12
527,527,81,2.124166667,-6.824239,919.88
528,528,81,2.127777778,-6.82358,919.27
529,529,81,2.131111111,-6.82352,919.21
530,530,81,2.134444444,-6.82312,918.85
531,531,81,2.137777778,-6.823358,919.07
532,532,81,2.141111111,-6.823429,919.13
533,533,81,2.144444444,-6.823529,919.22
534,534,81,2.148055556,-6.823149,918.87
535,535,81,2.151388889,-6.823264,918.98
536,536,81,2.154722222,-6.823324,919.03
537,537,81,2.158055556,-6.823383,919.09
538,538,81,2.161666667,-6.823745,919.42
539,539,81,2.165,-6.823611,919.3
540,540,81,2.168333333,-6.823403,919.11
541,541,81,2.171666667,-6.823997,919.65
542,542,81,2.175,-6.823995,919.65
543,543,81,2.178611111,-6.823978,919.64
544,544,81,2.181666667,-6.82356,919.25
545,545,81,2.185,-6.823609,919.3
546,546,81,2.188333333,-6.823405,919.11
547,547,81,2.191666667,-6.822962,918.7
548,548,81,2.195,-6.822945,918.69
549,549,81,2.198333333,-6.822631,918.4
550,550,81,2.201388889,-6.82277,918.53
551,551,81,2.204722222,-6.822396,918.18
552,552,81,2.208055556,-6.822594,918.36
553,553,81,2.211388889,-6.822652,918.42
554,554,81,2.214722222,-6.822593,918.36
555,555,81,2.218055556,-6.822663,918.43
556,556,81,2.221388889,-6.822689,918.45
557,557,81,2.224722222,-6.822676,918.44
558,558,81,2.228055556,-6.822518,918.29
559,559,81,2.231388889,-6.82257,918.34
560,560,81,2.234444444,-6.822382,918.17
561,561,81,2.2375,-6.822562,918.33
562,562,81,2.240833333,-6.822367,918.16
563,563,81,2.244444444,-6.821968,917.79
564,564,81,2.247777778,-6.822321,918.11
565,565,81,2.251388889,-6.822211,918.01
566,566,81,2.254722222,-6.822072,917.88
567,567,81,2.258055556,-6.822192,918
568,568,81,2.261388889,-6.82231,918.1
569,569,81,2.264722222,-6.822356,918.15
570,570,81,2.268055556,-6.822211,918.01
571,571,81,2.271388889,-6.822109,917.92
572,572,81,2.274722222,-6.821694,917.54
573,573,81,2.278055556,-6.821275,917.15
574,574,81,2.281666667,-6.821453,917.32
575,575,81,2.285,-6.821416,917.28
576,576,81,2.288333333,-6.821393,917.26
577,577,81,2.291666667,-6.820722,916.65
578,578,81,2.295,-6.820715,916.64
579,579,81,2.298333333,-6.821222,917.11
580,580,81,2.301388889,-6.821153,917.04
581,581,81,2.304722222,-6.821152,917.04
582,582,81,2.308055556,-6.821039,916.94
583,583,81,2.311388889,-6.820795,916.71
584,584,81,2.315,-6.821104,917
585,585,81,2.318333333,-6.820804,916.72
586,586,81,2.321666667,-6.820758,916.68
587,587,81,2.325,-6.820703,916.63
588,588,81,2.328333333,-6.820213,916.18
589,589,81,2.331666667,-6.820044,916.03
590,590,81,2.334722222,-6.820251,916.21
591,591,81,2.337777778,-6.820161,916.13
592,592,81,2.341111111,-6.819738,915.75
593,593,81,2.344444444,-6.819565,915.59
594,594,81,2.347777778,-6.819626,915.64
595,595,81,2.351111111,-6.819608,915.63
596,596,81,2.354444444,-6.819277,915.32
597,597,81,2.357777778,-6.819378,915.42
598,598,81,2.361111111,-6.818819,914.9
599,599,81,2.364166667,-6.819087,915.15
600,600,81,2.3675,-6.819063,915.13
601,601,81,2.370833333,-6.818669,914.77
602,602,82,2.374166667,-6.818834,914.92
603,603,82,2.377777778,-6.818783,914.87
604,604,82,2.380833333,-6.818528,914.64
605,605,82,2.384166667,-6.818086,914.23
606,606,82,2.3875,-6.818079,914.23
607,607,82,2.390833333,-6.817693,913.87
608,608,82,2.394444444,-6.817306,913.52
609,609,82,2.3975,-6.817348,913.56
610,610,82,2.400833333,-6.817348,913.56
611,611,82,2.404166667,-6.817373,913.58
612,612,82,2.4075,-6.817002,913.24
613,613,82,2.410833333,-6.816823,913.08
614,614,82,2.414166667,-6.816605,912.88
615,615,82,2.4175,-6.816553,912.83
616,616,82,2.421111111,-6.816543,912.82
617,617,82,2.424444444,-6.815966,912.3
618,618,82,2.427777778,-6.815737,912.09
619,619,82,2.431111111,-6.81606,912.38
620,620,82,2.434444444,-6.815897,912.23
621,621,82,2.4375,-6.815722,912.07
622,622,82,2.440833333,-6.816104,912.42
623,623,82,2.444444444,-6.816171,912.48
624,624,82,2.4475,-6.815875,912.21
625,625,82,2.450833333,-6.816037,912.36
626,626,82,2.454444444,-6.815809,912.15
627,627,82,2.457777778,-6.816134,912.45
628,628,82,2.461111111,-6.816178,912.49
629,629,82,2.464444444,-6.815934,912.27
630,630,82,2.467777778,-6.815795,912.14
631,631,82,2.471388889,-6.815533,911.9
632,632,82,2.474722222,-6.815218,911.62
633,633,82,2.477777778,-6.815401,911.78
634,634,82,2.481111111,-6.815184,911.58
635,635,82,2.484444444,-6.81513,911.54
636,636,82,2.487777778,-6.814946,911.37
637,637,82,2.491388889,-6.815117,911.52
638,638,82,2.494722222,-6.815074,911.48
639,639,82,2.498055556,-6.814984,911.4
640,640,82,2.501388889,-6.814706,911.15
641,641,82,2.504444444,-6.814605,911.06
642,642,82,2.507777778,-6.814636,911.08
643,643,82,2.511111111,-6.814623,911.07
644,644,82,2.514444444,-6.814748,911.19
645,645,82,2.517777778,-6.814538,911
646,646,82,2.521111111,-6.814207,910.69
647,647,82,2.524444444,-6.813988,910.49
648,648,82,2.527777778,-6.813828,910.35
649,649,82,2.531111111,-6.813844,910.36
650,650,82,2.534444444,-6.813786,910.31
651,651,82,2.537777778,-6.813712,910.24
652,652,82,2.541111111,-6.813667,910.2
653,653,82,2.544444444,-6.813495,910.05
654,654,82,2.547777778,-6.813137,909.72
655,655,82,2.550833333,-6.813151,909.73
656,656,82,2.554166667,-6.812788,909.4
657,657,82,2.5575,-6.812583,909.22
658,658,82,2.560833333,-6.812472,909.12
659,659,82,2.563888889,-6.812331,908.99
660,660,82,2.567222222,-6.812392,909.04
661,661,82,2.570555556,-6.812268,908.93
662,662,82,2.573888889,-6.81226,908.92
663,663,82,2.577222222,-6.81224,908.9
664,664,82,2.580555556,-6.812111,908.79
665,665,82,2.583611111,-6.811716,908.43
666,666,82,2.586944444,-6.811748,908.46
667,667,82,2.590277778,-6.81156,908.29
668,668,82,2.593333333,-6.811852,908.55
669,669,82,2.596666667,-6.811958,908.65
670,670,82,2.6,-6.812096,908.77
671,671,82,2.603333333,-6.811923,908.62
672,672,82,2.606666667,-6.812059,908.74
673,673,82,2.61,-6.812257,908.92
674,674,82,2.613333333,-6.812169,908.84
675,675,83,2.616666667,-6.812432,909.08
676,676,83,2.62,-6.8126,909.23
677,677,83,2.623333333,-6.812824,909.44
678,678,83,2.626666667,-6.813272,909.84
679,679,83,2.63,-6.813081,909.67
680,680,83,2.633333333,-6.812428,909.08
681,681,83,2.636666667,-6.812331,908.99
682,682,83,2.640277778,-6.812484,909.13
683,683,83,2.643333333,-6.812324,908.98
684,684,83,2.646666667,-6.81222,908.89
685,685,83,2.65,-6.812163,908.83
686,686,83,2.653333333,-6.811806,908.51
687,687,83,2.656388889,-6.811721,908.43
688,688,83,2.66,-6.811631,908.35
689,689,83,2.663333333,-6.811545,908.27
690,690,83,2.666388889,-6.811323,908.07
691,691,83,2.669444444,-6.811043,907.82
692,692,83,2.672777778,-6.811051,907.82
693,693,83,2.675833333,-6.81087,907.66
694,694,83,2.679166667,-6.810666,907.47
695,695,83,2.6825,-6.81035,907.19
696,696,83,2.685833333,-6.810374,907.21
697,697,83,2.689166667,-6.810219,907.07
698,698,83,2.6925,-6.810307,907.15
699,699,83,2.695833333,-6.810058,906.92
700,700,83,2.699166667,-6.810522,907.34
701,701,83,2.7025,-6.810364,907.2
702,702,83,2.705833333,-6.810557,907.38
703,703,83,2.708888889,-6.810349,907.19
704,704,83,2.7125,-6.810274,907.12
705,705,83,2.715833333,-6.810238,907.09
706,706,83,2.719166667,-6.809959,906.83
707,707,83,2.7225,-6.809947,906.82
708,708,83,2.725833333,-6.8094,906.33
709,709,83,2.729166667,-6.809371,906.3
710,710,83,2.7325,-6.809742,906.64
711,711,83,2.735833333,-6.809458,906.38
712,712,83,2.739166667,-6.809726,906.62
713,713,83,2.7425,-6.809629,906.53
714,714,83,2.745833333,-6.809038,906
715,715,83,2.749166667,-6.809509,906.43
716,716,83,2.752222222,-6.809873,906.76
717,717,83,2.755555556,-6.80988,906.76
718,718,83,2.759166667,-6.809655,906.56
719,719,83,2.7625,-6.809723,906.62
720,720,83,2.765833333,-6.809553,906.47
721,721,83,2.768888889,-6.809204,906.15
722,722,83,2.7725,-6.809312,906.25
723,723,83,2.775833333,-6.809358,906.29
724,724,83,2.778888889,-6.809541,906.45
725,725,83,2.782222222,-6.809962,906.84
726,726,83,2.785555556,-6.809725,906.62
727,727,83,2.788888889,-6.80984,906.73
728,728,83,2.792222222,-6.809932,906.81
729,729,83,2.795555556,-6.80951,906.43
730,730,83,2.798611111,-6.808992,905.96
731,731,83,2.801666667,-6.808961,905.93
732,732,83,2.805277778,-6.808746,905.73
733,733,83,2.808611111,-6.808786,905.77
734,734,83,2.811944444,-6.808562,905.57
735,735,83,2.815277778,-6.808741,905.73
736,736,83,2.818888889,-6.808389,905.41
737,737,83,2.821944444,-6.808283,905.32
738,738,83,2.825277778,-6.808403,905.42
739,739,83,2.828611111,-6.808204,905.24
740,740,83,2.831944444,-6.808192,905.23
741,741,83,2.835277778,-6.808051,905.11
742,742,83,2.838611111,-6.807816,904.89
743,743,83,2.841944444,-6.807683,904.77
744,744,83,2.845277778,-6.807758,904.84
745,745,83,2.848611111,-6.807565,904.67
746,746,83,2.851666667,-6.807184,904.32
747,747,83,2.854722222,-6.807054,904.2
748,748,83,2.858055556,-6.806912,904.07
749,749,83,2.861388889,-6.806657,903.84
750,750,83,2.864722222,-6.806626,903.82
751,751,83,2.867777778,-6.806865,904.03
752,752,83,2.871111111,-6.807092,904.24
753,753,83,2.874444444,-6.807022,904.17
754,754,83,2.878055556,-6.806761,903.94
755,755,83,2.881388889,-6.806722,903.9
756,756,83,2.884722222,-6.806842,904.01
757,757,83,2.888333333,-6.806534,903.73
758,758,83,2.891666667,-6.8063,903.52
759,759,83,2.894722222,-6.806472,903.68
760,760,83,2.898055556,-6.806488,903.69
761,761,83,2.901388889,-6.806387,903.6
762,762,83,2.904444444,-6.806201,903.43
763,763,83,2.908055556,-6.806234,903.46
764,764,83,2.911111111,-6.805898,903.16
765,765,83,2.914722222,-6.806104,903.34
766,766,83,2.917777778,-6.806046,903.29
767,767,83,2.921111111,-6.806175,903.41
768,768,83,2.924444444,-6.806207,903.44
769,769,83,2.927777778,-6.806136,903.37
770,770,83,2.930833333,-6.806203,903.43
771,771,83,2.934166667,-6.806211,903.44
772,772,83,2.9375,-6.805956,903.21
773,773,83,2.940555556,-6.806026,903.27
774,774,83,2.943888889,-6.805766,903.04
775,775,83,2.946944444,-6.806092,903.33
776,776,83,2.950277778,-6.805432,902.74
777,777,83,2.953333333,-6.805665,902.95
778,778,83,2.956666667,-6.805451,902.75
779,779,83,2.96,-6.805836,903.1
780,780,83,2.963333333,-6.805687,902.97
781,781,83,2.966666667,-6.805681,902.96
782,782,83,2.969722222,-6.80541,902.72
783,783,83,2.973055556,-6.805529,902.83
784,784,83,2.976388889,-6.805206,902.53
785,785,83,2.979722222,-6.805513,902.81
786,786,83,2.983055556,-6.805414,902.72
787,787,83,2.986388889,-6.804896,902.25
788,788,83,2.989722222,-6.804627,902.01
789,789,83,2.992777778,-6.804728,902.1
790,790,84,2.996111111,-6.804786,902.15
791,791,84,2.999166667,-6.804627,902.01
792,792,84,3.0025,-6.805043,902.39
793,793,84,3.005833333,-6.805,902.35
794,794,84,3.009166667,-6.804921,902.28
795,795,84,3.0125,-6.804753,902.12
796,796,84,3.015833333,-6.804723,902.1
797,797,84,3.019166667,-6.804803,902.17
798,798,84,3.022777778,-6.804838,902.2
799,799,84,3.026111111,-6.805096,902.43
800,800,84,3.029444444,-6.804741,902.11
801,801,84,3.0325,-6.804621,902.01
802,802,84,3.035833333,-6.804656,902.04
803,803,84,3.039166667,-6.804444,901.85
804,804,84,3.0425,-6.804775,902.14
805,805,84,3.045555556,-6.804538,901.93
806,806,84,3.048888889,-6.804802,902.17
807,807,84,3.052222222,-6.805031,902.38
808,808,84,3.055555556,-6.804543,901.94
809,809,84,3.058888889,-6.804187,901.61
810,810,84,3.062222222,-6.80438,901.79
811,811,84,3.065555556,-6.804336,901.75
812,812,84,3.068888889,-6.804142,901.57
813,813,84,3.072222222,-6.803991,901.44
814,814,84,3.075555556,-6.803936,901.39
815,815,84,3.079166667,-6.804024,901.47
816,816,84,3.082777778,-6.803696,901.17
817,817,84,3.086111111,-6.803597,901.08
818,818,84,3.089722222,-6.80383,901.29
819,819,84,3.093611111,-6.80392,901.37
820,820,84,3.097222222,-6.803777,901.24
821,821,84,3.100833333,-6.803618,901.1
822,822,84,3.104444444,-6.803464,900.96
823,823,84,3.108055556,-6.803363,900.87
824,824,84,3.111666667,-6.803483,900.98
825,825,84,3.115277778,-6.803151,900.68
826,826,84,3.119166667,-6.803167,900.7
827,827,84,3.122777778,-6.802817,900.38
828,828,84,3.126111111,-6.802853,900.41
829,829,84,3.129722222,-6.802761,900.33
830,830,84,3.133055556,-6.802586,900.17
831,831,84,3.136666667,-6.802189,899.81
832,832,84,3.140277778,-6.802275,899.89
833,833,84,3.143888889,-6.802164,899.79
834,834,84,3.1475,-6.801902,899.56
835,835,84,3.151111111,-6.801529,899.22
836,836,84,3.154722222,-6.801677,899.35
837,837,84,3.158333333,-6.801865,899.52
838,838,84,3.162222222,-6.801775,899.44
839,839,84,3.165833333,-6.801901,899.56
840,840,84,3.169722222,-6.801607,899.29
841,841,84,3.173611111,-6.802083,899.72
842,842,84,3.177222222,-6.802009,899.65
843,843,84,3.181111111,-6.801912,899.57
844,844,84,3.184722222,-6.802204,899.83
845,845,84,3.188333333,-6.802632,900.21
846,846,84,3.191944444,-6.802539,900.13
847,847,84,3.195277778,-6.802346,899.96
848,848,84,3.198888889,-6.802064,899.7
849,849,85,3.2025,-6.801765,899.43
850,850,85,3.206388889,-6.80126,898.98
851,851,85,3.21,-6.801008,898.75
852,852,85,3.213611111,-6.801149,898.88
853,853,85,3.2175,-6.800839,898.6
854,854,85,3.221111111,-6.800875,898.63
855,855,85,3.225,-6.800611,898.4
856,856,85,3.228611111,-6.801038,898.78
857,857,85,3.232222222,-6.800898,898.65
858,858,85,3.235833333,-6.80084,898.6
859,859,86,3.239722222,-6.801001,898.75
860,860,86,3.243333333,-6.80132,899.03
861,861,86,3.246944444,-6.800953,898.7
862,862,86,3.250555556,-6.801074,898.81
863,863,86,3.254166667,-6.801155,898.88
864,864,86,3.258055556,-6.800933,898.69
865,865,86,3.261666667,-6.800693,898.47
866,866,86,3.265277778,-6.800827,898.59
867,867,86,3.269166667,-6.80069,898.47
868,868,86,3.273055556,-6.800698,898.47
869,869,86,3.276944444,-6.800674,898.45
870,870,86,3.280555556,-6.800808,898.57
871,871,86,3.284166667,-6.80101,898.75
872,872,86,3.287777778,-6.800752,898.52
873,873,86,3.291666667,-6.800497,898.29
874,874,86,3.295555556,-6.80062,898.4
875,875,86,3.299166667,-6.800346,898.16
876,876,86,3.303055556,-6.80015,897.98
877,877,86,3.306666667,-6.80011,897.95
878,878,86,3.310555556,-6.800217,898.04
879,879,86,3.314444444,-6.800082,897.92
880,880,86,3.318055556,-6.799958,897.81
881,881,86,3.321944444,-6.799868,897.73
882,882,86,3.325833333,-6.800127,897.96
883,883,86,3.33,-6.799962,897.81
884,884,86,3.333888889,-6.79999,897.84
885,885,86,3.3375,-6.799952,897.8
886,886,86,3.341111111,-6.800155,897.99
887,887,86,3.345,-6.800473,898.27
888,888,86,3.348611111,-6.800189,898.02
889,889,86,3.352222222,-6.800098,897.94
890,890,86,3.356111111,-6.800299,898.12
891,891,86,3.359722222,-6.800235,898.06
892,892,86,3.363611111,-6.800117,897.95
893,893,86,3.367222222,-6.799818,897.68
894,894,86,3.371111111,-6.799105,897.04
895,895,86,3.374722222,-6.79881,896.78
896,896,86,3.378333333,-6.798855,896.82
897,897,86,3.382222222,-6.798614,896.6
898,898,86,3.385833333,-6.798821,896.79
899,899,86,3.389722222,-6.798961,896.91
900,900,86,3.393333333,-6.798846,896.81
901,901,86,3.396944444,-6.798418,896.43
902,902,86,3.400833333,-6.798519,896.52
903,903,86,3.404444444,-6.798342,896.36
904,904,86,3.408333333,-6.798251,896.28
905,905,86,3.411944444,-6.798268,896.29
906,906,86,3.415277778,-6.798011,896.06
907,907,86,3.418888889,-6.797938,896
908,908,86,3.4225,-6.797444,895.56
909,909,86,3.426111111,-6.797311,895.44
910,910,86,3.429722222,-6.797324,895.45
911,911,86,3.433333333,-6.79741,895.52
912,912,86,3.437222222,-6.797607,895.7
913,913,86,3.440833333,-6.797491,895.6
914,914,86,3.444444444,-6.797228,895.36
915,915,86,3.448333333,-6.79728,895.41
916,916,86,3.451944444,-6.797017,895.17
917,917,86,3.455555556,-6.797544,895.64
918,918,86,3.459166667,-6.797566,895.66
919,919,86,3.463055556,-6.797659,895.75
920,920,86,3.466944444,-6.798022,896.07
921,921,86,3.470833333,-6.797886,895.95
922,922,86,3.474722222,-6.797876,895.94
923,923,86,3.478611111,-6.797992,896.05
924,924,86,3.4825,-6.797789,895.86
925,925,86,3.486388889,-6.798127,896.17
926,926,86,3.490555556,-6.797603,895.7
927,927,86,3.494444444,-6.797221,895.36
928,928,86,3.498055556,-6.797398,895.51
929,929,86,3.501944444,-6.797223,895.36
930,930,86,3.505555556,-6.797075,895.22
931,931,86,3.509166667,-6.797038,895.19
932,932,86,3.512777778,-6.797007,895.16
933,933,86,3.516666667,-6.79694,895.1
934,934,86,3.52,-6.797013,895.17
935,935,86,3.523888889,-6.79688,895.05
936,936,86,3.5275,-6.796712,894.9
937,937,86,3.531388889,-6.796803,894.98
938,938,86,3.535,-6.796597,894.8
939,939,86,3.538611111,-6.796882,895.05
940,940,86,3.542222222,-6.796906,895.07
941,941,86,3.546111111,-6.797175,895.31
942,942,86,3.55,-6.796918,895.08
943,943,86,3.553611111,-6.796644,894.84
944,944,86,3.557222222,-6.796917,895.08
945,945,87,3.560833333,-6.797029,895.18
946,946,87,3.564722222,-6.796068,894.32
947,947,87,3.568611111,-6.795901,894.17
948,948,87,3.5725,-6.795973,894.24
949,949,87,3.576388889,-6.796028,894.29
950,950,87,3.580277778,-6.795715,894.01
951,951,87,3.583888889,-6.795598,893.9
952,952,87,3.587777778,-6.795792,894.08
953,953,87,3.591666667,-6.795763,894.05
954,954,87,3.595555556,-6.795551,893.86
955,955,87,3.599444444,-6.795511,893.83
956,956,87,3.603055556,-6.795391,893.72
957,957,87,3.606666667,-6.795401,893.73
958,958,87,3.610277778,-6.795509,893.82
959,959,87,3.614166667,-6.795391,893.72
960,960,87,3.617777778,-6.795422,893.75
961,961,87,3.621388889,-6.795326,893.66
962,962,87,3.625,-6.795393,893.72
963,963,87,3.628611111,-6.795283,893.62
964,964,87,3.631944444,-6.795408,893.73
965,965,87,3.635555556,-6.795415,893.74
966,966,87,3.639166667,-6.795539,893.85
967,967,87,3.642777778,-6.795219,893.56
968,968,87,3.646388889,-6.79502,893.39
969,969,87,3.65,-6.794956,893.33
970,970,87,3.653611111,-6.795026,893.39
971,971,87,3.6575,-6.795013,893.38
972,972,87,3.661111111,-6.795139,893.49
973,973,87,3.665,-6.794968,893.34
974,974,87,3.668611111,-6.794902,893.28
975,975,87,3.672222222,-6.795204,893.55
976,976,87,3.675833333,-6.795403,893.73
977,977,87,3.679722222,-6.7955,893.82
978,978,87,3.683333333,-6.795497,893.81
979,979,87,3.686944444,-6.795359,893.69
980,980,87,3.690555556,-6.795685,893.98
981,981,87,3.694166667,-6.795586,893.89
982,982,87,3.697777778,-6.795682,893.98
983,983,87,3.701666667,-6.795685,893.98
984,984,88,3.705555556,-6.795758,894.05
985,985,88,3.708888889,-6.795781,894.07
986,986,88,3.7125,-6.795353,893.68
987,987,88,3.716111111,-6.794876,893.26
988,988,88,3.719722222,-6.794661,893.07
989,989,88,3.723611111,-6.794694,893.1
990,990,88,3.727222222,-6.794235,892.69
991,991,88,3.730833333,-6.794303,892.75
992,992,88,3.734722222,-6.794151,892.61
993,993,88,3.738611111,-6.79412,892.58
994,994,88,3.741944444,-6.794133,892.6
995,995,88,3.745833333,-6.794378,892.81
996,996,88,3.749444444,-6.794609,893.02
997,997,88,3.753055556,-6.794627,893.04
998,998,88,3.756666667,-6.794459,892.89
999,999,88,3.760277778,-6.794467,892.89
1000,1000,88,3.763888889,-6.794855,893.24
1001,1001,88,3.767222222,-6.794364,892.8
1002,1002,88,3.770833333,-6.794135,892.6
1003,1003,88,3.774444444,-6.794364,892.8
1004,1004,88,3.778055556,-6.7946,893.01
1005,1005,88,3.781388889,-6.794053,892.52
1006,1006,88,3.784722222,-6.793951,892.43
1007,1007,88,3.788333333,-6.794088,892.55
1008,1008,88,3.791944444,-6.794177,892.63
1009,1009,88,3.795555556,-6.794341,892.78
1010,1010,88,3.799166667,-6.794208,892.66
1011,1011,88,3.802777778,-6.794064,892.53
1012,1012,88,3.806111111,-6.793919,892.4
1013,1013,88,3.809722222,-6.794196,892.65
1014,1014,88,3.813333333,-6.794207,892.66
1015,1015,88,3.816944444,-6.794059,892.53
1016,1016,88,3.820555556,-6.793897,892.38
1017,1017,88,3.824444444,-6.793918,892.4
1018,1018,88,3.828055556,-6.793891,892.38
1019,1019,88,3.831666667,-6.79385,892.34
1020,1020,88,3.835277778,-6.793932,892.42
1021,1021,88,3.838888889,-6.793929,892.41
1022,1022,88,3.8425,-6.793884,892.37
1023,1023,88,3.846111111,-6.793664,892.18
1024,1024,88,3.849722222,-6.793693,892.2
1025,1025,88,3.853333333,-6.793626,892.14
1026,1026,88,3.856944444,-6.793609,892.13
1027,1027,88,3.860555556,-6.79331,891.86
1028,1028,88,3.864166667,-6.793411,891.95
1029,1029,88,3.867777778,-6.793335,891.88
1030,1030,88,3.871666667,-6.793315,891.87
1031,1031,88,3.875277778,-6.793201,891.76
1032,1032,88,3.878888889,-6.792886,891.48
1033,1033,88,3.8825,-6.792943,891.53
1034,1034,88,3.886111111,-6.79326,891.82
1035,1035,88,3.889444444,-6.793279,891.83
1036,1036,88,3.893055556,-6.793041,891.62
1037,1037,88,3.896666667,-6.793208,891.77
1038,1038,88,3.900277778,-6.792852,891.45
1039,1039,88,3.903888889,-6.792894,891.49
1040,1040,88,3.9075,-6.79292,891.51
1041,1041,88,3.911111111,-6.792765,891.37
1042,1042,88,3.915,-6.793168,891.73
1043,1043,88,3.918611111,-6.792797,891.4
1044,1044,88,3.922222222,-6.792806,891.41
1045,1045,88,3.925833333,-6.793263,891.82
1046,1046,88,3.929444444,-6.792953,891.54
1047,1047,88,3.932777778,-6.792972,891.56
1048,1048,88,3.936388889,-6.79295,891.54
1049,1049,88,3.94,-6.792551,891.18
1050,1050,88,3.943888889,-6.792419,891.07
1051,1051,88,3.9475,-6.792212,890.88
1052,1052,88,3.951111111,-6.792122,890.8
1053,1053,88,3.954722222,-6.791741,890.46
1054,1054,88,3.958611111,-6.791825,890.54
1055,1055,88,3.962222222,-6.791495,890.24
1056,1056,88,3.965833333,-6.791615,890.35
1057,1057,88,3.969444444,-6.792032,890.72
1058,1058,88,3.973333333,-6.792239,890.91
1059,1059,88,3.977222222,-6.792305,890.96
1060,1060,88,3.980833333,-6.792371,891.02
1061,1061,88,3.984722222,-6.792103,890.78
1062,1062,88,3.988333333,-6.792299,890.96
1063,1063,88,3.992222222,-6.791744,890.47
1064,1064,88,3.995833333,-6.791944,890.64
1065,1065,88,3.999444444,-6.791647,890.38
1066,1066,88,4.002777778,-6.791338,890.1
1067,1067,88,4.006666667,-6.791341,890.11
1068,1068,88,4.010277778,-6.791601,890.34
1069,1069,88,4.013888889,-6.79173,890.45
1070,1070,88,4.0175,-6.791894,890.6
1071,1071,88,4.021111111,-6.792131,890.81
1072,1072,88,4.024722222,-6.791915,890.62
1073,1073,88,4.028333333,-6.791877,890.58
1074,1074,88,4.031944444,-6.791938,890.64
1075,1075,88,4.035555556,-6.791661,890.39
1076,1076,88,4.039166667,-6.791011,889.81
1077,1077,88,4.043055556,-6.790976,889.78
1078,1078,88,4.046666667,-6.790885,889.7
1079,1079,88,4.050555556,-6.791201,889.98
1080,1080,88,4.053888889,-6.791436,890.19
1081,1081,88,4.0575,-6.791226,890
1082,1082,88,4.061111111,-6.791127,889.92
1083,1083,88,4.065,-6.790851,889.67
1084,1084,88,4.068888889,-6.791039,889.84
1085,1085,88,4.0725,-6.790835,889.66
1086,1086,88,4.076111111,-6.790566,889.42
1087,1087,88,4.079722222,-6.790633,889.48
1088,1088,88,4.083611111,-6.790695,889.53
1089,1089,88,4.0875,-6.790645,889.49
1090,1090,88,4.091111111,-6.790592,889.44
1091,1091,88,4.094722222,-6.790223,889.11
1092,1092,89,4.098611111,-6.790281,889.16
1093,1093,89,4.102222222,-6.789885,888.81
1094,1094,89,4.105833333,-6.790021,888.93
1095,1095,89,4.109166667,-6.79,888.91
1096,1096,89,4.1125,-6.789791,888.73
1097,1097,89,4.116111111,-6.789729,888.67
1098,1098,89,4.119722222,-6.789628,888.58
1099,1099,89,4.123611111,-6.789387,888.37
1100,1100,89,4.127222222,-6.789428,888.41
1101,1101,89,4.131111111,-6.789681,888.63
1102,1102,89,4.135,-6.789385,888.37
1103,1103,89,4.138611111,-6.7894,888.38
1104,1104,89,4.142222222,-6.789511,888.48
1105,1105,89,4.145833333,-6.789293,888.29
1106,1106,89,4.149444444,-6.789262,888.26
1107,1107,89,4.153055556,-6.789507,888.48
1108,1108,89,4.156666667,-6.789252,888.25
1109,1109,89,4.16,-6.789306,888.3
1110,1110,89,4.163611111,-6.789266,888.26
1111,1111,89,4.167222222,-6.789249,888.25
1112,1112,89,4.171111111,-6.789274,888.27
1113,1113,89,4.174722222,-6.788949,887.98
1114,1114,89,4.178333333,-6.789065,888.08
1115,1115,89,4.181944444,-6.789252,888.25
1116,1116,89,4.185555556,-6.789139,888.15
1117,1117,89,4.189166667,-6.788836,887.88
1118,1118,89,4.192777778,-6.789084,888.1
1119,1119,89,4.196388889,-6.78898,888.01
1120,1120,89,4.2,-6.789059,888.08
1121,1121,89,4.203611111,-6.789215,888.22
1122,1122,89,4.207222222,-6.789183,888.19
1123,1123,89,4.210555556,-6.789085,888.1
1124,1124,89,4.213888889,-6.788899,887.94
1125,1125,89,4.217222222,-6.788561,887.64
1126,1126,89,4.220833333,-6.788866,887.91
1127,1127,89,4.224444444,-6.788741,887.8
1128,1128,89,4.228333333,-6.788583,887.65
1129,1129,89,4.231944444,-6.788404,887.5
1130,1130,89,4.235555556,-6.788183,887.3
1131,1131,89,4.239166667,-6.788102,887.23
1132,1132,89,4.242777778,-6.78825,887.36
1133,1133,89,4.246388889,-6.788201,887.32
1134,1134,89,4.250277778,-6.787995,887.13
1135,1135,89,4.254166667,-6.787909,887.06
1136,1136,89,4.257777778,-6.787836,886.99
1137,1137,89,4.261388889,-6.787689,886.86
1138,1138,89,4.265,-6.787955,887.1
1139,1139,90,4.268611111,-6.787956,887.1
1140,1140,90,4.272222222,-6.787501,886.69
1141,1141,90,4.275833333,-6.787646,886.82
1142,1142,90,4.279444444,-6.787836,886.99
1143,1143,90,4.282777778,-6.788256,887.36
1144,1144,90,4.286388889,-6.788271,887.38
1145,1145,90,4.290277778,-6.788424,887.51
1146,1146,90,4.293888889,-6.788374,887.47
1147,1147,90,4.2975,-6.788267,887.37
1148,1148,90,4.301111111,-6.788066,887.2
1149,1149,90,4.304722222,-6.788092,887.22
1150,1150,90,4.308333333,-6.78831,887.41
1151,1151,90,4.311666667,-6.788193,887.31
1152,1152,90,4.315,-6.78805,887.18
1153,1153,90,4.318333333,-6.788017,887.15
1154,1154,90,4.321666667,-6.788088,887.22
1155,1155,90,4.325277778,-6.788471,887.56
1156,1156,90,4.328888889,-6.788085,887.21
1157,1157,90,4.3325,-6.788078,887.21
1158,1158,90,4.336388889,-6.787393,886.6
1159,1159,90,4.340277778,-6.787216,886.44
1160,1160,90,4.344166667,-6.787322,886.54
1161,1161,90,4.348055556,-6.787202,886.43
1162,1162,90,4.351666667,-6.787039,886.29
1163,1163,90,4.355277778,-6.787422,886.62
1164,1164,90,4.358888889,-6.787466,886.66
1165,1165,90,4.3625,-6.787311,886.53
1166,1166,90,4.366111111,-6.787324,886.54
1167,1167,90,4.369722222,-6.78756,886.75
1168,1168,90,4.373055556,-6.787226,886.45
1169,1169,90,4.376666667,-6.787121,886.36
1170,1170,90,4.380555556,-6.786835,886.1
1171,1171,90,4.384166667,-6.786937,886.19
1172,1172,90,4.387777778,-6.787072,886.31
1173,1173,90,4.391111111,-6.787176,886.41
1174,1174,90,4.394444444,-6.787112,886.35
1175,1175,90,4.397777778,-6.786893,886.16
1176,1176,90,4.401388889,-6.78729,886.51
1177,1177,90,4.404722222,-6.787305,886.52
1178,1178,90,4.408333333,-6.787045,886.29
1179,1179,90,4.411666667,-6.787336,886.55
1180,1180,90,4.415,-6.787233,886.46
1181,1181,90,4.418888889,-6.787057,886.3
1182,1182,90,4.4225,-6.786839,886.11
1183,1183,90,4.426111111,-6.786647,885.94
1184,1184,90,4.430277778,-6.786949,886.21
1185,1185,90,4.433888889,-6.786889,886.15
1186,1186,90,4.4375,-6.786797,886.07
1187,1187,90,4.441388889,-6.786763,886.04
1188,1188,90,4.445,-6.786719,886
1189,1189,90,4.448611111,-6.786607,885.9
1190,1190,90,4.451944444,-6.786441,885.76
1191,1191,90,4.455555556,-6.78646,885.77
1192,1192,90,4.459166667,-6.786616,885.91
1193,1193,90,4.462777778,-6.786613,885.91
1194,1194,90,4.466388889,-6.786615,885.91
1195,1195,90,4.470277778,-6.786825,886.1
1196,1196,90,4.474166667,-6.786979,886.23
1197,1197,90,4.478333333,-6.786902,886.16
1198,1198,90,4.482222222,-6.786931,886.19
1199,1199,90,4.485833333,-6.786758,886.04
1200,1200,90,4.489444444,-6.786727,886.01
1201,1201,90,4.493055556,-6.786857,886.12
1202,1202,90,4.496944444,-6.787026,886.27
1203,1203,90,4.500555556,-6.786932,886.19
1204,1204,90,4.504166667,-6.786874,886.14
1205,1205,90,4.5075,-6.786907,886.17
1206,1206,90,4.511111111,-6.786918,886.18
1207,1207,90,4.514722222,-6.786445,885.76
1208,1208,90,4.518611111,-6.786195,885.54
1209,1209,90,4.5225,-6.786144,885.49
1210,1210,90,4.526111111,-6.786068,885.43
1211,1211,90,4.53,-6.78632,885.65
1212,1212,90,4.534166667,-6.78617,885.52
1213,1213,90,4.537777778,-6.786178,885.52
1214,1214,90,4.541388889,-6.786109,885.46
1215,1215,90,4.545277778,-6.786258,885.59
1216,1216,90,4.548611111,-6.786105,885.46
1217,1217,90,4.551944444,-6.785912,885.29
1218,1218,90,4.555555556,-6.786231,885.57
1219,1219,90,4.559166667,-6.786181,885.53
1220,1220,90,4.5625,-6.786438,885.75
1221,1221,90,4.565833333,-6.786499,885.81
1222,1222,90,4.569444444,-6.785847,885.23
1223,1223,90,4.573333333,-6.786209,885.55
1224,1224,90,4.576944444,-6.785856,885.24
1225,1225,90,4.580555556,-6.785906,885.28
1226,1226,90,4.584166667,-6.785695,885.1
1227,1227,90,4.5875,-6.785684,885.09
1228,1228,90,4.591388889,-6.785529,884.95
1229,1229,90,4.594722222,-6.785887,885.26
1230,1230,90,4.598333333,-6.78572,885.12
1231,1231,90,4.601666667,-6.785531,884.95
1232,1232,90,4.605,-6.785509,884.93
1233,1233,90,4.608333333,-6.785108,884.58
1234,1234,90,4.611666667,-6.785315,884.76
1235,1235,90,4.615555556,-6.785593,885
1236,1236,90,4.619166667,-6.785433,884.86
1237,1237,90,4.623055556,-6.785594,885.01
1238,1238,90,4.626666667,-6.785468,884.89
1239,1239,90,4.630277778,-6.785801,885.19
1240,1240,90,4.633888889,-6.785777,885.17
1241,1241,90,4.6375,-6.785716,885.11
1242,1242,90,4.641388889,-6.785558,884.97
1243,1243,90,4.645,-6.785678,885.08
1244,1244,90,4.648611111,-6.785831,885.22
1245,1245,90,4.651944444,-6.785696,885.1
1246,1246,90,4.655555556,-6.785668,885.07
1247,1247,90,4.659166667,-6.785195,884.65
1248,1248,90,4.662777778,-6.785308,884.75
1249,1249,90,4.666666667,-6.785332,884.77
1250,1250,90,4.670277778,-6.785295,884.74
1251,1251,90,4.674166667,-6.785356,884.8
1252,1252,90,4.678055556,-6.785245,884.7
1253,1253,90,4.681944444,-6.785049,884.52
1254,1254,90,4.685555556,-6.785007,884.49
1255,1255,90,4.689166667,-6.784884,884.38
1256,1256,90,4.692777778,-6.784828,884.33
1257,1257,90,4.696388889,-6.785154,884.62
1258,1258,90,4.699722222,-6.785126,884.59
1259,1259,90,4.703333333,-6.7854,884.83
1260,1260,90,4.706944444,-6.785233,884.69
1261,1261,90,4.710833333,-6.784854,884.35
1262,1262,90,4.714444444,-6.78483,884.33
1263,1263,90,4.718333333,-6.784728,884.24
1264,1264,90,4.721944444,-6.784794,884.3
1265,1265,90,4.725833333,-6.784719,884.23
1266,1266,90,4.729722222,-6.784566,884.1
1267,1267,90,4.733333333,-6.784542,884.08
1268,1268,90,4.736666667,-6.784307,883.87
1269,1269,90,4.740277778,-6.784781,884.29
1270,1270,91,4.743888889,-6.784478,884.02
1271,1271,91,4.7475,-6.784799,884.3
1272,1272,91,4.751388889,-6.784357,883.91
1273,1273,91,4.755,-6.784262,883.83
1274,1274,91,4.758888889,-6.784288,883.85
1275,1275,91,4.762777778,-6.784252,883.82
1276,1276,91,4.766388889,-6.784259,883.82
1277,1277,91,4.769722222,-6.784065,883.65
1278,1278,91,4.773333333,-6.783878,883.49
1279,1279,91,4.776944444,-6.783844,883.46
1280,1280,91,4.780555556,-6.783788,883.41
1281,1281,91,4.784166667,-6.78382,883.44
1282,1282,91,4.787777778,-6.783615,883.26
1283,1283,91,4.791388889,-6.783568,883.21
1284,1284,91,4.795,-6.78304,882.75
1285,1285,91,4.798888889,-6.783282,882.96
1286,1286,91,4.8025,-6.783196,882.89
1287,1287,91,4.806388889,-6.783322,883
1288,1288,91,4.810277778,-6.78331,882.99
1289,1289,91,4.813888889,-6.783175,882.87
1290,1290,91,4.8175,-6.78323,882.92
1291,1291,91,4.821388889,-6.783363,883.03
1292,1292,91,4.825,-6.783088,882.79
1293,1293,91,4.828333333,-6.783113,882.81
1294,1294,91,4.831944444,-6.782751,882.49
1295,1295,91,4.835555556,-6.782704,882.45
1296,1296,91,4.839166667,-6.782615,882.37
1297,1297,91,4.843055556,-6.782475,882.25
1298,1298,91,4.846666667,-6.782444,882.22
1299,1299,91,4.850555556,-6.782749,882.49
1300,1300,91,4.854444444,-6.782959,882.68
1301,1301,91,4.857777778,-6.783023,882.73
1302,1302,91,4.861388889,-6.78277,882.51
1303,1303,91,4.865,-6.78266,882.41
1304,1304,91,4.868611111,-6.782409,882.19
1305,1305,91,4.872222222,-6.782607,882.37
1306,1306,91,4.875833333,-6.782745,882.49
1307,1307,91,4.879444444,-6.78273,882.47
1308,1308,91,4.883055556,-6.782542,882.31
1309,1309,91,4.886944444,-6.782739,882.48
1310,1310,91,4.890555556,-6.782808,882.54
1311,1311,91,4.894166667,-6.78294,882.66
1312,1312,91,4.898055556,-6.782745,882.49
1313,1313,91,4.901666667,-6.782674,882.43
1314,1314,91,4.905277778,-6.783086,882.79
1315,1315,91,4.908888889,-6.783342,883.01
1316,1316,91,4.9125,-6.783201,882.89
1317,1317,91,4.916111111,-6.783437,883.1
1318,1318,91,4.919722222,-6.783392,883.06
1319,1319,91,4.923333333,-6.783595,883.24
1320,1320,91,4.927222222,-6.783463,883.12
1321,1321,91,4.930833333,-6.783336,883.01
1322,1322,91,4.934444444,-6.783848,883.46
1323,1323,91,4.938055556,-6.783465,883.12
1324,1324,91,4.941666667,-6.783452,883.11
1325,1325,91,4.945,-6.783424,883.09
1326,1326,91,4.948611111,-6.783034,882.74
1327,1327,91,4.952222222,-6.783111,882.81
1328,1328,91,4.955833333,-6.782709,882.46
1329,1329,91,4.959166667,-6.782715,882.46
1330,1330,91,4.962777778,-6.78265,882.4
1331,1331,91,4.966388889,-6.782479,882.25
1332,1332,91,4.97,-6.782201,882.01
1333,1333,91,4.973611111,-6.781891,881.73
1334,1334,91,4.9775,-6.78193,881.77
1335,1335,91,4.981111111,-6.782082,881.9
1336,1336,91,4.984722222,-6.782134,881.95
1337,1337,91,4.988333333,-6.782364,882.15
1338,1338,91,4.991944444,-6.782445,882.22
1339,1339,91,4.995555556,-6.782469,882.24
1340,1340,91,4.999444444,-6.78243,882.21
1341,1341,91,5.003333333,-6.782605,882.36

==> data/HPO/INITIALK/40.csv <==
iter_no0,iter_no,K,time,likelihood,perplexity
1,1.0,72.0,57.0,-7.823405,2498.4
2,2.0,77.0,101.0,-7.669149,2141.26
3,3.0,78.0,137.0,-7.560981,1921.73
4,4.0,78.0,169.0,-7.478394,1769.4
5,5.0,79.0,197.0,-7.412253,1656.15
6,6.0,80.0,225.0,-7.36437,1578.72
7,7.0,80.0,250.0,-7.326131,1519.49
8,8.0,80.0,275.0,-7.294791,1472.61
9,9.0,81.0,298.0,-7.269855,1436.34
10,10.0,82.0,320.0,-7.247013,1403.91
11,11.0,82.0,342.0,-7.226874,1375.91
12,12.0,82.0,364.0,-7.207681,1349.76
13,13.0,82.0,386.0,-7.18963,1325.61
14,14.0,82.0,407.0,-7.1749,1306.23
15,15.0,82.0,428.0,-7.162299,1289.87
16,16.0,83.0,448.0,-7.147646,1271.11
17,17.0,83.0,466.0,-7.136549,1257.08
18,18.0,84.0,484.0,-7.126002,1243.89
19,19.0,84.0,502.0,-7.117642,1233.54
20,20.0,84.0,521.0,-7.108528,1222.35
21,21.0,84.0,540.0,-7.100865,1213.02
22,22.0,84.0,560.0,-7.092067,1202.39
23,23.0,84.0,578.0,-7.084326,1193.12
24,24.0,85.0,597.0,-7.077804,1185.36
25,25.0,85.0,616.0,-7.071174,1177.53
26,26.0,85.0,634.0,-7.064042,1169.16
27,27.0,85.0,651.0,-7.057286,1161.29
28,28.0,85.0,670.0,-7.05231,1155.52
29,29.0,85.0,688.0,-7.047735,1150.25
30,30.0,85.0,706.0,-7.04284,1144.63
31,31.0,85.0,724.0,-7.036612,1137.53
32,32.0,85.0,742.0,-7.031534,1131.77
33,33.0,85.0,760.0,-7.02719,1126.86
34,34.0,85.0,776.0,-7.023569,1122.79
35,35.0,85.0,794.0,-7.019803,1118.57
36,36.0,85.0,811.0,-7.014904,1113.1
37,37.0,85.0,829.0,-7.010912,1108.67
38,38.0,85.0,846.0,-7.006912,1104.24
39,39.0,85.0,864.0,-7.003166,1100.11
40,40.0,86.0,882.0,-7.000814,1097.53
41,41.0,86.0,899.0,-6.996638,1092.95
42,42.0,86.0,917.0,-6.993867,1089.93
43,43.0,86.0,934.0,-6.991148,1086.97
44,44.0,86.0,950.0,-6.987527,1083.04
45,45.0,86.0,967.0,-6.984112,1079.35
46,46.0,86.0,983.0,-6.980113,1075.04
47,47.0,86.0,1000.0,-6.976645,1071.32
48,48.0,86.0,1017.0,-6.974325,1068.84
49,49.0,86.0,1032.0,-6.971387,1065.7
50,50.0,86.0,1048.0,-6.967727,1061.81
51,51.0,86.0,1065.0,-6.965259,1059.19
52,52.0,86.0,1081.0,-6.962881,1056.67
53,53.0,86.0,1098.0,-6.960158,1053.8
54,54.0,86.0,1116.0,-6.959031,1052.61
55,55.0,86.0,1132.0,-6.957065,1050.55
56,56.0,86.0,1148.0,-6.955422,1048.82
57,57.0,86.0,1164.0,-6.95302,1046.3
58,58.0,86.0,1180.0,-6.950537,1043.71
59,59.0,86.0,1196.0,-6.949597,1042.73
60,60.0,86.0,1212.0,-6.946862,1039.88
61,61.0,86.0,1228.0,-6.943823,1036.73
62,62.0,86.0,1243.0,-6.942733,1035.6
63,63.0,86.0,1260.0,-6.94025,1033.03
64,64.0,86.0,1276.0,-6.938118,1030.83
65,65.0,86.0,1292.0,-6.935827,1028.47
66,66.0,86.0,1308.0,-6.934059,1026.65
67,67.0,86.0,1324.0,-6.932512,1025.07
68,68.0,86.0,1340.0,-6.930444,1022.95
69,69.0,86.0,1356.0,-6.92926,1021.74
70,70.0,86.0,1370.0,-6.927966,1020.42
71,71.0,86.0,1385.0,-6.926098,1018.51
72,72.0,86.0,1399.0,-6.924801,1017.19
73,73.0,86.0,1413.0,-6.923361,1015.73
74,74.0,86.0,1428.0,-6.921151,1013.49
75,75.0,86.0,1443.0,-6.919961,1012.28
76,76.0,86.0,1458.0,-6.918227,1010.53
77,77.0,86.0,1473.0,-6.916727,1009.01
78,78.0,86.0,1488.0,-6.914767,1007.04
79,79.0,87.0,1503.0,-6.913864,1006.13
80,80.0,87.0,1517.0,-6.912793,1005.05
81,81.0,87.0,1531.0,-6.910936,1003.19
82,82.0,87.0,1545.0,-6.909782,1002.03
83,83.0,87.0,1560.0,-6.908186,1000.43
84,84.0,87.0,1575.0,-6.907118,999.36
85,85.0,87.0,1589.0,-6.90723,999.47
86,86.0,87.0,1603.0,-6.905808,998.05
87,87.0,87.0,1617.0,-6.904986,997.23
88,88.0,87.0,1632.0,-6.902958,995.21
89,89.0,87.0,1646.0,-6.902448,994.71
90,90.0,87.0,1659.0,-6.901766,994.03
91,91.0,87.0,1674.0,-6.900401,992.67
92,92.0,87.0,1689.0,-6.898803,991.09
93,93.0,87.0,1704.0,-6.897219,989.52
94,94.0,87.0,1718.0,-6.895613,987.93
95,95.0,87.0,1732.0,-6.895175,987.5
96,96.0,87.0,1747.0,-6.893564,985.91
97,97.0,87.0,1761.0,-6.892471,984.83
98,98.0,87.0,1775.0,-6.891929,984.3
99,99.0,87.0,1789.0,-6.89131,983.69
100,100.0,87.0,1804.0,-6.890299,982.7
101,101.0,87.0,1818.0,-6.889516,981.93
102,102.0,87.0,1833.0,-6.888334,980.77
103,103.0,87.0,1848.0,-6.887256,979.71
104,104.0,87.0,1862.0,-6.886218,978.69
105,105.0,87.0,1877.0,-6.886123,978.6
106,106.0,87.0,1891.0,-6.885776,978.26
107,107.0,87.0,1904.0,-6.884965,977.47
108,108.0,87.0,1917.0,-6.884834,977.34
109,109.0,87.0,1931.0,-6.883859,976.39
110,110.0,87.0,1946.0,-6.883003,975.55
111,111.0,87.0,1960.0,-6.881788,974.37
112,112.0,87.0,1974.0,-6.880864,973.47
113,113.0,87.0,1989.0,-6.879555,972.19
114,114.0,87.0,2003.0,-6.878156,970.83
115,115.0,87.0,2018.0,-6.877574,970.27
116,116.0,87.0,2033.0,-6.876796,969.52
117,117.0,87.0,2048.0,-6.876002,968.75
118,118.0,87.0,2062.0,-6.874892,967.67
119,119.0,87.0,2076.0,-6.874187,966.99
120,120.0,87.0,2090.0,-6.873756,966.57
121,121.0,87.0,2104.0,-6.872951,965.79
122,122.0,87.0,2118.0,-6.872606,965.46
123,123.0,87.0,2132.0,-6.871852,964.73
124,124.0,87.0,2147.0,-6.871261,964.16
125,125.0,87.0,2162.0,-6.871255,964.16
126,126.0,87.0,2176.0,-6.870218,963.16
127,127.0,87.0,2190.0,-6.869207,962.19
128,128.0,87.0,2205.0,-6.868822,961.81
129,129.0,87.0,2220.0,-6.86734,960.39
130,130.0,87.0,2235.0,-6.86651,959.59
131,131.0,87.0,2249.0,-6.865709,958.83
132,132.0,87.0,2262.0,-6.865392,958.52
133,133.0,87.0,2276.0,-6.863943,957.13
134,134.0,87.0,2290.0,-6.86374,956.94
135,135.0,87.0,2304.0,-6.863749,956.95
136,136.0,87.0,2319.0,-6.862973,956.21
137,137.0,87.0,2333.0,-6.861792,955.08
138,138.0,87.0,2347.0,-6.861664,954.95
139,139.0,87.0,2362.0,-6.860479,953.82
140,140.0,87.0,2375.0,-6.859963,953.33
141,141.0,87.0,2390.0,-6.859614,953.0
142,142.0,87.0,2404.0,-6.859418,952.81
143,143.0,87.0,2418.0,-6.859577,952.96
144,144.0,87.0,2432.0,-6.859441,952.83
145,145.0,87.0,2446.0,-6.858884,952.3
146,146.0,87.0,2460.0,-6.85847,951.91
147,147.0,87.0,2474.0,-6.858427,951.87
148,148.0,87.0,2487.0,-6.857302,950.8
149,149.0,87.0,2501.0,-6.856064,949.62
150,150.0,87.0,2514.0,-6.855305,948.9
151,151.0,87.0,2528.0,-6.855159,948.76
152,152.0,87.0,2542.0,-6.855484,949.07
153,153.0,87.0,2556.0,-6.855075,948.68
154,154.0,87.0,2570.0,-6.854119,947.78
155,155.0,87.0,2584.0,-6.853273,946.98
156,156.0,87.0,2598.0,-6.853076,946.79
157,157.0,87.0,2612.0,-6.852739,946.47
158,158.0,87.0,2626.0,-6.852052,945.82
159,159.0,87.0,2640.0,-6.851895,945.67
160,160.0,87.0,2654.0,-6.851028,944.85
161,161.0,87.0,2668.0,-6.849759,943.65
162,162.0,87.0,2682.0,-6.850121,944.0
163,163.0,87.0,2696.0,-6.849601,943.5
164,164.0,87.0,2710.0,-6.849533,943.44
165,165.0,87.0,2723.0,-6.849224,943.15
166,166.0,87.0,2737.0,-6.849131,943.06
167,167.0,87.0,2751.0,-6.849054,942.99
168,168.0,87.0,2765.0,-6.848891,942.83
169,169.0,87.0,2779.0,-6.8489,942.84
170,170.0,87.0,2794.0,-6.848337,942.31
171,171.0,87.0,2808.0,-6.848109,942.1
172,172.0,87.0,2822.0,-6.847156,941.2
173,173.0,87.0,2836.0,-6.84657,940.65
174,174.0,87.0,2849.0,-6.845843,939.97
175,175.0,87.0,2863.0,-6.845883,940.0
176,176.0,87.0,2877.0,-6.845509,939.65
177,177.0,87.0,2891.0,-6.844822,939.01
178,178.0,87.0,2906.0,-6.844913,939.09
179,179.0,87.0,2921.0,-6.844511,938.71
180,180.0,87.0,2937.0,-6.843528,937.79
181,181.0,87.0,2953.0,-6.842445,936.78
182,182.0,87.0,2969.0,-6.842191,936.54
183,183.0,87.0,2986.0,-6.8419,936.27
184,184.0,87.0,3003.0,-6.841947,936.31
185,185.0,87.0,3020.0,-6.841636,936.02
186,186.0,87.0,3035.0,-6.84119,935.6
187,187.0,87.0,3050.0,-6.841327,935.73
188,188.0,87.0,3065.0,-6.840115,934.6
189,189.0,87.0,3080.0,-6.83998,934.47
190,190.0,87.0,3095.0,-6.83976,934.26
191,191.0,87.0,3109.0,-6.839256,933.79
192,192.0,87.0,3123.0,-6.839487,934.01
193,193.0,88.0,3138.0,-6.838725,933.3
194,194.0,88.0,3153.0,-6.839358,933.89
195,195.0,88.0,3168.0,-6.838663,933.24
196,196.0,88.0,3183.0,-6.838105,932.72
197,197.0,88.0,3197.0,-6.837706,932.35
198,198.0,88.0,3211.0,-6.837066,931.75
199,199.0,88.0,3225.0,-6.836524,931.25
200,200.0,88.0,3240.0,-6.837003,931.69
201,201.0,88.0,3255.0,-6.836992,931.68
202,202.0,88.0,3270.0,-6.836394,931.13
203,203.0,88.0,3284.0,-6.835474,930.27
204,204.0,88.0,3299.0,-6.835466,930.26
205,205.0,88.0,3314.0,-6.835194,930.01
206,206.0,88.0,3328.0,-6.835183,930.0
207,207.0,88.0,3343.0,-6.834784,929.63
208,208.0,88.0,3358.0,-6.834498,929.36
209,209.0,88.0,3372.0,-6.834911,929.75
210,210.0,88.0,3387.0,-6.834357,929.23
211,211.0,88.0,3402.0,-6.833962,928.86
212,212.0,88.0,3418.0,-6.83361,928.54
213,213.0,88.0,3433.0,-6.833401,928.34
214,214.0,88.0,3448.0,-6.832659,927.65
215,215.0,88.0,3463.0,-6.832359,927.38
216,216.0,88.0,3477.0,-6.832187,927.22
217,217.0,88.0,3491.0,-6.832225,927.25
218,218.0,88.0,3505.0,-6.831728,926.79
219,219.0,88.0,3519.0,-6.831085,926.2
220,220.0,88.0,3534.0,-6.830942,926.06
221,221.0,88.0,3548.0,-6.830376,925.54
222,222.0,88.0,3563.0,-6.830116,925.3
223,223.0,88.0,3578.0,-6.830176,925.35
224,224.0,88.0,3593.0,-6.830421,925.58
225,225.0,88.0,3607.0,-6.829908,925.11
226,226.0,88.0,3621.0,-6.829898,925.1
227,227.0,88.0,3637.0,-6.829971,925.16
228,228.0,88.0,3651.0,-6.829786,924.99
229,229.0,88.0,3665.0,-6.829897,925.1
230,230.0,88.0,3680.0,-6.829551,924.78
231,231.0,88.0,3695.0,-6.828272,923.59
232,232.0,88.0,3710.0,-6.827697,923.06
233,233.0,88.0,3725.0,-6.827466,922.85
234,234.0,88.0,3740.0,-6.827436,922.82
235,235.0,88.0,3755.0,-6.827706,923.07
236,236.0,88.0,3770.0,-6.827553,922.93
237,237.0,88.0,3785.0,-6.827712,923.08
238,238.0,88.0,3800.0,-6.826929,922.35
239,239.0,88.0,3815.0,-6.827013,922.43
240,240.0,88.0,3830.0,-6.826633,922.08
241,241.0,88.0,3844.0,-6.826599,922.05
242,242.0,88.0,3858.0,-6.826657,922.1
243,243.0,88.0,3873.0,-6.826428,921.89
244,244.0,88.0,3888.0,-6.826151,921.64
245,245.0,88.0,3902.0,-6.826879,922.31
246,246.0,88.0,3917.0,-6.82683,922.26
247,247.0,88.0,3931.0,-6.826375,921.84
248,248.0,88.0,3945.0,-6.826476,921.94
249,249.0,88.0,3959.0,-6.826418,921.88
250,250.0,88.0,3974.0,-6.825886,921.39
251,251.0,88.0,3989.0,-6.825848,921.36
252,252.0,88.0,4003.0,-6.825743,921.26
253,253.0,88.0,4017.0,-6.82524,920.8
254,254.0,88.0,4032.0,-6.825136,920.7
255,255.0,88.0,4047.0,-6.825303,920.86
256,256.0,88.0,4061.0,-6.825271,920.83
257,257.0,88.0,4075.0,-6.824813,920.4
258,258.0,88.0,4090.0,-6.824475,920.09
259,259.0,88.0,4104.0,-6.824446,920.07
260,260.0,88.0,4119.0,-6.823736,919.41
261,261.0,88.0,4133.0,-6.823653,919.34
262,262.0,88.0,4148.0,-6.823795,919.47
263,263.0,88.0,4162.0,-6.823336,919.05
264,264.0,88.0,4177.0,-6.823459,919.16
265,265.0,88.0,4192.0,-6.823015,918.75
266,266.0,88.0,4207.0,-6.822255,918.05
267,267.0,88.0,4222.0,-6.821969,917.79
268,268.0,88.0,4237.0,-6.82154,917.4
269,269.0,88.0,4251.0,-6.821958,917.78
270,270.0,88.0,4266.0,-6.821391,917.26
271,271.0,88.0,4280.0,-6.821677,917.52
272,272.0,88.0,4295.0,-6.82109,916.98
273,273.0,88.0,4309.0,-6.82073,916.65
274,274.0,88.0,4323.0,-6.821223,917.11
275,275.0,88.0,4338.0,-6.820958,916.86
276,276.0,88.0,4352.0,-6.820656,916.59
277,277.0,88.0,4367.0,-6.820221,916.19
278,278.0,88.0,4382.0,-6.819846,915.84
279,279.0,88.0,4397.0,-6.819407,915.44
280,280.0,88.0,4412.0,-6.819371,915.41
281,281.0,88.0,4427.0,-6.819837,915.84
282,282.0,88.0,4441.0,-6.820219,916.19
283,283.0,88.0,4456.0,-6.820043,916.02
284,284.0,88.0,4471.0,-6.819551,915.57
285,285.0,88.0,4485.0,-6.8198,915.8
286,286.0,88.0,4501.0,-6.819426,915.46
287,287.0,88.0,4515.0,-6.818855,914.94
288,288.0,88.0,4530.0,-6.818854,914.94
289,289.0,88.0,4545.0,-6.81891,914.99
290,290.0,88.0,4559.0,-6.817928,914.09
291,291.0,88.0,4575.0,-6.817656,913.84
292,292.0,88.0,4589.0,-6.81725,913.47
293,293.0,88.0,4603.0,-6.818027,914.18
294,294.0,88.0,4617.0,-6.818139,914.28
295,295.0,88.0,4632.0,-6.817392,913.6
296,296.0,88.0,4647.0,-6.817283,913.5
297,297.0,88.0,4661.0,-6.816596,912.87
298,298.0,88.0,4676.0,-6.816461,912.75
299,299.0,88.0,4690.0,-6.81695,913.2
300,300.0,88.0,4705.0,-6.816106,912.43
301,301.0,88.0,4717.0,-6.816478,912.76
302,302.0,88.0,4729.0,-6.815856,912.2
303,303.0,88.0,4740.0,-6.815703,912.06
304,304.0,88.0,4751.0,-6.815577,911.94
305,305.0,88.0,4763.0,-6.815535,911.9
306,306.0,88.0,4775.0,-6.81506,911.47
307,307.0,88.0,4786.0,-6.814944,911.37
308,308.0,88.0,4798.0,-6.814629,911.08
309,309.0,88.0,4810.0,-6.814697,911.14
310,310.0,88.0,4822.0,-6.814719,911.16
311,311.0,88.0,4833.0,-6.814851,911.28
312,312.0,88.0,4845.0,-6.815057,911.47
313,313.0,88.0,4856.0,-6.81523,911.63
314,314.0,88.0,4867.0,-6.815053,911.46
315,315.0,88.0,4879.0,-6.81461,911.06
316,316.0,88.0,4891.0,-6.814241,910.73
317,317.0,88.0,4903.0,-6.814158,910.65
318,318.0,88.0,4915.0,-6.81384,910.36
319,319.0,88.0,4927.0,-6.813453,910.01
320,320.0,88.0,4939.0,-6.812814,909.43
321,321.0,88.0,4950.0,-6.812964,909.56
322,322.0,88.0,4961.0,-6.813078,909.67
323,323.0,88.0,4973.0,-6.812483,909.13
324,324.0,88.0,4984.0,-6.813165,909.75
325,325.0,88.0,4995.0,-6.813732,910.26
326,326.0,88.0,5007.0,-6.813018,909.61
327,327.0,88.0,5018.0,-6.812739,909.36
328,328.0,88.0,5030.0,-6.812808,909.42
329,329.0,88.0,5042.0,-6.8126,909.23
330,330.0,88.0,5055.0,-6.812364,909.02
331,331.0,88.0,5067.0,-6.812027,908.71
332,332.0,88.0,5078.0,-6.811923,908.62
333,333.0,88.0,5089.0,-6.811913,908.61
334,334.0,88.0,5101.0,-6.811632,908.35
335,335.0,88.0,5112.0,-6.811715,908.43
336,336.0,88.0,5123.0,-6.81095,907.73
337,337.0,88.0,5134.0,-6.81104,907.81
338,338.0,88.0,5145.0,-6.810598,907.41
339,339.0,88.0,5157.0,-6.809946,906.82
340,340.0,88.0,5170.0,-6.810444,907.27
341,341.0,88.0,5182.0,-6.809924,906.8
342,342.0,88.0,5194.0,-6.809936,906.81
343,343.0,88.0,5206.0,-6.809966,906.84
344,344.0,88.0,5218.0,-6.810102,906.96
345,345.0,88.0,5230.0,-6.810399,907.23
346,346.0,88.0,5242.0,-6.809942,906.82
347,347.0,88.0,5254.0,-6.809855,906.74
348,348.0,88.0,5266.0,-6.809813,906.7
349,349.0,88.0,5277.0,-6.809884,906.77
350,350.0,88.0,5289.0,-6.809871,906.75
351,351.0,88.0,5301.0,-6.809759,906.65
352,352.0,88.0,5313.0,-6.80948,906.4
353,353.0,88.0,5325.0,-6.809256,906.2
354,354.0,88.0,5337.0,-6.809126,906.08
355,355.0,88.0,5348.0,-6.809041,906.0
356,356.0,88.0,5360.0,-6.809368,906.3
357,357.0,88.0,5371.0,-6.809056,906.02
358,358.0,88.0,5383.0,-6.809064,906.02
359,359.0,88.0,5395.0,-6.809108,906.06
360,360.0,88.0,5406.0,-6.808742,905.73
361,361.0,88.0,5418.0,-6.808281,905.31
362,362.0,88.0,5430.0,-6.808184,905.23
363,363.0,88.0,5441.0,-6.808451,905.47
364,364.0,88.0,5453.0,-6.808707,905.7
365,365.0,88.0,5464.0,-6.808777,905.76
366,366.0,88.0,5476.0,-6.807763,904.84
367,367.0,88.0,5488.0,-6.807952,905.02
368,368.0,88.0,5499.0,-6.807366,904.49
369,369.0,88.0,5511.0,-6.807184,904.32
370,370.0,88.0,5522.0,-6.806868,904.03
371,371.0,88.0,5534.0,-6.806682,903.87
372,372.0,88.0,5546.0,-6.806956,904.11
373,373.0,88.0,5557.0,-6.806397,903.61
374,374.0,88.0,5568.0,-6.80625,903.48
375,375.0,88.0,5579.0,-6.805761,903.03
376,376.0,88.0,5591.0,-6.805914,903.17
377,377.0,88.0,5603.0,-6.805318,902.63
378,378.0,88.0,5614.0,-6.805379,902.69
379,379.0,88.0,5626.0,-6.805316,902.63
380,380.0,88.0,5638.0,-6.805317,902.63
381,381.0,88.0,5649.0,-6.8052,902.53
382,382.0,88.0,5660.0,-6.805147,902.48
383,383.0,88.0,5672.0,-6.804974,902.32
384,384.0,88.0,5683.0,-6.804928,902.28
385,385.0,88.0,5695.0,-6.805039,902.38
386,386.0,88.0,5706.0,-6.805083,902.42
387,387.0,88.0,5718.0,-6.804834,902.2
388,388.0,88.0,5730.0,-6.804349,901.76
389,389.0,88.0,5741.0,-6.804058,901.5
390,390.0,88.0,5752.0,-6.803577,901.06
391,391.0,88.0,5763.0,-6.803109,900.64
392,392.0,88.0,5775.0,-6.802984,900.53
393,393.0,88.0,5787.0,-6.803093,900.63
394,394.0,88.0,5799.0,-6.80303,900.57
395,395.0,88.0,5810.0,-6.803228,900.75
396,396.0,88.0,5821.0,-6.802716,900.29
397,397.0,88.0,5832.0,-6.802727,900.3
398,398.0,88.0,5843.0,-6.802511,900.1
399,399.0,88.0,5854.0,-6.802511,900.1
400,400.0,88.0,5865.0,-6.802453,900.05
401,401.0,88.0,5877.0,-6.802395,900.0
402,402.0,88.0,5888.0,-6.802913,900.47
403,403.0,88.0,5900.0,-6.802333,899.94
404,404.0,88.0,5911.0,-6.802405,900.01
405,405.0,88.0,5922.0,-6.802139,899.77
406,406.0,88.0,5934.0,-6.802669,900.25
407,407.0,88.0,5946.0,-6.802257,899.88
408,408.0,88.0,5958.0,-6.802598,900.18
409,409.0,88.0,5969.0,-6.802132,899.76
410,410.0,88.0,5981.0,-6.802281,899.9
411,411.0,88.0,5992.0,-6.802198,899.82
412,412.0,89.0,6003.0,-6.802255,899.87
413,413.0,89.0,6014.0,-6.802396,900.0
414,414.0,89.0,6026.0,-6.802332,899.94
415,415.0,89.0,6038.0,-6.802674,900.25
416,416.0,89.0,6050.0,-6.803062,900.6
417,417.0,89.0,6061.0,-6.802613,900.2
418,418.0,89.0,6073.0,-6.802384,899.99
419,419.0,89.0,6084.0,-6.802079,899.72
420,420.0,89.0,6095.0,-6.802155,899.78
421,421.0,89.0,6107.0,-6.802012,899.66
422,422.0,89.0,6118.0,-6.802056,899.7
423,423.0,89.0,6131.0,-6.801813,899.48
424,424.0,89.0,6142.0,-6.801691,899.37
425,425.0,89.0,6153.0,-6.801485,899.18
426,426.0,89.0,6165.0,-6.801242,898.96
427,427.0,89.0,6177.0,-6.800989,898.74
428,428.0,89.0,6188.0,-6.801071,898.81
429,429.0,89.0,6199.0,-6.801257,898.98
430,430.0,89.0,6210.0,-6.801318,899.03
431,431.0,89.0,6222.0,-6.801165,898.89
432,432.0,89.0,6233.0,-6.800966,898.72
433,433.0,89.0,6245.0,-6.801443,899.14
434,434.0,89.0,6256.0,-6.801047,898.79
435,435.0,89.0,6267.0,-6.801397,899.1
436,436.0,89.0,6279.0,-6.801132,898.86
437,437.0,89.0,6289.0,-6.800852,898.61
438,438.0,89.0,6301.0,-6.800591,898.38
439,439.0,89.0,6312.0,-6.800529,898.32
440,440.0,89.0,6324.0,-6.80024,898.06
441,441.0,89.0,6335.0,-6.800101,897.94
442,442.0,89.0,6346.0,-6.800223,898.05
443,443.0,89.0,6358.0,-6.799935,897.79
444,444.0,89.0,6369.0,-6.799728,897.6
445,445.0,89.0,6380.0,-6.799525,897.42
446,446.0,89.0,6392.0,-6.799784,897.65
447,447.0,89.0,6403.0,-6.79918,897.11
448,448.0,89.0,6415.0,-6.799067,897.01
449,449.0,89.0,6427.0,-6.799022,896.97
450,450.0,89.0,6438.0,-6.799019,896.97
451,451.0,89.0,6450.0,-6.799245,897.17
452,452.0,89.0,6461.0,-6.799259,897.18
453,453.0,89.0,6473.0,-6.799669,897.55
454,454.0,89.0,6484.0,-6.79911,897.05
455,455.0,89.0,6496.0,-6.799388,897.3
456,456.0,89.0,6508.0,-6.799286,897.21
457,457.0,89.0,6519.0,-6.799175,897.11
458,458.0,89.0,6530.0,-6.799085,897.03
459,459.0,89.0,6542.0,-6.799092,897.03
460,460.0,89.0,6553.0,-6.799062,897.01
461,461.0,89.0,6564.0,-6.799244,897.17
462,462.0,89.0,6576.0,-6.799024,896.97
463,463.0,89.0,6587.0,-6.79916,897.09
464,464.0,89.0,6598.0,-6.798796,896.77
465,465.0,89.0,6610.0,-6.798806,896.78
466,466.0,89.0,6622.0,-6.798577,896.57
467,467.0,89.0,6632.0,-6.798738,896.71
468,468.0,89.0,6642.0,-6.799161,897.09
469,469.0,89.0,6653.0,-6.798686,896.67
470,470.0,89.0,6665.0,-6.797951,896.01
471,471.0,89.0,6677.0,-6.798013,896.07
472,472.0,89.0,6688.0,-6.797935,896.0
473,473.0,89.0,6700.0,-6.798018,896.07
474,474.0,89.0,6711.0,-6.797926,895.99
475,475.0,89.0,6723.0,-6.797715,895.8
476,476.0,89.0,6734.0,-6.797959,896.02
477,477.0,89.0,6746.0,-6.798028,896.08
478,478.0,89.0,6757.0,-6.797665,895.75
479,479.0,89.0,6768.0,-6.797673,895.76
480,480.0,89.0,6780.0,-6.797316,895.44
481,481.0,89.0,6791.0,-6.797119,895.26
482,482.0,89.0,6802.0,-6.797029,895.18
483,483.0,89.0,6814.0,-6.797267,895.4
484,484.0,89.0,6826.0,-6.797247,895.38
485,485.0,89.0,6838.0,-6.797276,895.4
486,486.0,90.0,6849.0,-6.797278,895.41
487,487.0,90.0,6861.0,-6.797294,895.42
488,488.0,90.0,6873.0,-6.797153,895.29
489,489.0,90.0,6885.0,-6.797182,895.32
490,490.0,90.0,6896.0,-6.797028,895.18
491,491.0,90.0,6907.0,-6.796952,895.11
492,492.0,90.0,6918.0,-6.796669,894.86
493,493.0,90.0,6929.0,-6.796848,895.02
494,494.0,90.0,6940.0,-6.796438,894.65
495,495.0,90.0,6951.0,-6.796417,894.64
496,496.0,90.0,6962.0,-6.796151,894.4
497,497.0,90.0,6973.0,-6.795888,894.16
498,498.0,90.0,6985.0,-6.795547,893.86
499,499.0,90.0,6996.0,-6.795845,894.12
500,500.0,90.0,7007.0,-6.79539,893.72
501,501.0,90.0,7019.0,-6.794601,893.01
502,502.0,90.0,7030.0,-6.794147,892.61
503,503.0,90.0,7042.0,-6.794553,892.97
504,504.0,90.0,7054.0,-6.794273,892.72
505,505.0,90.0,7065.0,-6.794103,892.57
506,506.0,90.0,7076.0,-6.79422,892.67
507,507.0,90.0,7087.0,-6.794253,892.7
508,508.0,90.0,7098.0,-6.79421,892.66
509,509.0,90.0,7109.0,-6.794222,892.67
510,510.0,90.0,7120.0,-6.794209,892.66
511,511.0,90.0,7131.0,-6.794611,893.02
512,512.0,90.0,7142.0,-6.794347,892.79
513,513.0,90.0,7154.0,-6.794406,892.84
514,514.0,90.0,7165.0,-6.794683,893.09
515,515.0,90.0,7176.0,-6.794749,893.15
516,516.0,90.0,7188.0,-6.794485,892.91
517,517.0,90.0,7199.0,-6.794078,892.55
518,518.0,90.0,7211.0,-6.794033,892.51
519,519.0,90.0,7222.0,-6.794038,892.51
520,520.0,90.0,7233.0,-6.793839,892.33
521,521.0,90.0,7245.0,-6.793017,891.6
522,522.0,90.0,7256.0,-6.793436,891.97
523,523.0,90.0,7268.0,-6.792773,891.38
524,524.0,90.0,7280.0,-6.793036,891.62
525,525.0,90.0,7291.0,-6.793018,891.6
526,526.0,90.0,7302.0,-6.792808,891.41
527,527.0,90.0,7313.0,-6.792327,890.98
528,528.0,90.0,7325.0,-6.792175,890.85
529,529.0,90.0,7336.0,-6.791745,890.47
530,530.0,90.0,7347.0,-6.791644,890.38
531,531.0,90.0,7359.0,-6.791745,890.47
532,532.0,90.0,7370.0,-6.791339,890.1
533,533.0,90.0,7382.0,-6.791559,890.3
534,534.0,90.0,7394.0,-6.791613,890.35
535,535.0,90.0,7405.0,-6.791348,890.11
536,536.0,90.0,7416.0,-6.791557,890.3
537,537.0,90.0,7427.0,-6.790997,889.8
538,538.0,90.0,7438.0,-6.790885,889.7
539,539.0,90.0,7448.0,-6.791078,889.87
540,540.0,90.0,7460.0,-6.790566,889.42
541,541.0,90.0,7471.0,-6.79074,889.57
542,542.0,90.0,7482.0,-6.79024,889.13
543,543.0,90.0,7494.0,-6.789979,888.89
544,544.0,90.0,7505.0,-6.790335,889.21
545,545.0,90.0,7516.0,-6.790064,888.97
546,546.0,90.0,7528.0,-6.790285,889.17
547,547.0,90.0,7540.0,-6.790264,889.15
548,548.0,90.0,7551.0,-6.789737,888.68
549,549.0,90.0,7562.0,-6.789591,888.55
550,550.0,90.0,7574.0,-6.789993,888.91
551,551.0,90.0,7585.0,-6.789845,888.78
552,552.0,90.0,7596.0,-6.789308,888.3
553,553.0,90.0,7607.0,-6.789219,888.22
554,554.0,90.0,7618.0,-6.789443,888.42
555,555.0,90.0,7629.0,-6.789065,888.08
556,556.0,90.0,7640.0,-6.789438,888.41
557,557.0,90.0,7651.0,-6.788795,887.84
558,558.0,90.0,7663.0,-6.788467,887.55
559,559.0,90.0,7674.0,-6.788202,887.32
560,560.0,90.0,7685.0,-6.787738,886.91
561,561.0,90.0,7696.0,-6.788316,887.42
562,562.0,90.0,7707.0,-6.788302,887.41
563,563.0,90.0,7719.0,-6.788229,887.34
564,564.0,90.0,7731.0,-6.788228,887.34
565,565.0,90.0,7742.0,-6.788073,887.2
566,566.0,90.0,7753.0,-6.787856,887.01
567,567.0,90.0,7764.0,-6.787842,887.0
568,568.0,90.0,7776.0,-6.787821,886.98
569,569.0,90.0,7787.0,-6.787827,886.98
570,570.0,90.0,7798.0,-6.787638,886.82
571,571.0,90.0,7810.0,-6.78774,886.91
572,572.0,90.0,7821.0,-6.78746,886.66
573,573.0,90.0,7832.0,-6.787763,886.93
574,574.0,90.0,7843.0,-6.787653,886.83
575,575.0,90.0,7855.0,-6.78732,886.53
576,576.0,90.0,7866.0,-6.787716,886.89
577,577.0,90.0,7877.0,-6.78778,886.94
578,578.0,90.0,7889.0,-6.787948,887.09
579,579.0,90.0,7900.0,-6.787633,886.81
580,580.0,90.0,7911.0,-6.787028,886.28
581,581.0,90.0,7922.0,-6.787391,886.6
582,582.0,90.0,7933.0,-6.787485,886.68
583,583.0,90.0,7944.0,-6.787118,886.36
584,584.0,90.0,7955.0,-6.787076,886.32
585,585.0,90.0,7966.0,-6.787283,886.5
586,586.0,90.0,7976.0,-6.787372,886.58
587,587.0,90.0,7986.0,-6.787711,886.88
588,588.0,90.0,7997.0,-6.786984,886.24
589,589.0,90.0,8008.0,-6.786938,886.2
590,590.0,90.0,8019.0,-6.786805,886.08
591,591.0,90.0,8030.0,-6.786995,886.25
592,592.0,90.0,8042.0,-6.786632,885.92
593,593.0,90.0,8053.0,-6.78646,885.77
594,594.0,90.0,8064.0,-6.78665,885.94
595,595.0,90.0,8075.0,-6.786482,885.79
596,596.0,90.0,8087.0,-6.786037,885.4
597,597.0,90.0,8098.0,-6.786505,885.81
598,598.0,90.0,8110.0,-6.785839,885.22
599,599.0,90.0,8121.0,-6.785941,885.31
600,600.0,90.0,8133.0,-6.785343,884.78
601,601.0,90.0,8144.0,-6.785644,885.05
602,602.0,90.0,8155.0,-6.785486,884.91
603,603.0,90.0,8166.0,-6.785008,884.49
604,604.0,90.0,8177.0,-6.784739,884.25
605,605.0,90.0,8188.0,-6.784791,884.3
606,606.0,90.0,8200.0,-6.784897,884.39
607,607.0,90.0,8211.0,-6.785246,884.7
608,608.0,90.0,8223.0,-6.785024,884.5
609,609.0,90.0,8234.0,-6.784844,884.34
610,610.0,90.0,8245.0,-6.784712,884.23
611,611.0,90.0,8256.0,-6.78476,884.27
612,612.0,90.0,8267.0,-6.784993,884.47
613,613.0,90.0,8279.0,-6.785257,884.71
614,614.0,90.0,8290.0,-6.785163,884.62
615,615.0,90.0,8301.0,-6.785129,884.59
616,616.0,90.0,8312.0,-6.784894,884.39
617,617.0,90.0,8324.0,-6.78466,884.18
618,618.0,90.0,8335.0,-6.784737,884.25
619,619.0,90.0,8346.0,-6.784761,884.27
620,620.0,90.0,8357.0,-6.784822,884.32
621,621.0,90.0,8368.0,-6.784761,884.27
622,622.0,90.0,8379.0,-6.78473,884.24
623,623.0,90.0,8390.0,-6.784392,883.94
624,624.0,90.0,8401.0,-6.784659,884.18
625,625.0,90.0,8413.0,-6.784745,884.25
626,626.0,90.0,8424.0,-6.784742,884.25
627,627.0,90.0,8436.0,-6.785154,884.62
628,628.0,90.0,8447.0,-6.784803,884.31
629,629.0,90.0,8458.0,-6.784943,884.43
630,630.0,90.0,8469.0,-6.784761,884.27
631,631.0,90.0,8481.0,-6.784454,884.0
632,632.0,90.0,8492.0,-6.784055,883.64
633,633.0,90.0,8503.0,-6.784058,883.65
634,634.0,90.0,8513.0,-6.783785,883.41
635,635.0,90.0,8523.0,-6.784274,883.84
636,636.0,90.0,8534.0,-6.784417,883.96
637,637.0,90.0,8546.0,-6.78433,883.89
638,638.0,90.0,8558.0,-6.784192,883.77
639,639.0,90.0,8569.0,-6.783897,883.51
640,640.0,90.0,8580.0,-6.783478,883.13
641,641.0,90.0,8591.0,-6.783702,883.33
642,642.0,90.0,8602.0,-6.783599,883.24
643,643.0,90.0,8613.0,-6.783816,883.43
644,644.0,90.0,8625.0,-6.78377,883.39
645,645.0,90.0,8636.0,-6.783791,883.41
646,646.0,90.0,8647.0,-6.78406,883.65
647,647.0,90.0,8658.0,-6.783854,883.47
648,648.0,90.0,8669.0,-6.783851,883.46
649,649.0,90.0,8681.0,-6.783551,883.2
650,650.0,90.0,8693.0,-6.783456,883.12
651,651.0,90.0,8704.0,-6.783204,882.89
652,652.0,90.0,8716.0,-6.783314,882.99
653,653.0,90.0,8727.0,-6.783432,883.09
654,654.0,90.0,8738.0,-6.782682,882.43
655,655.0,90.0,8749.0,-6.782694,882.44
656,656.0,90.0,8761.0,-6.782577,882.34
657,657.0,90.0,8773.0,-6.782353,882.14
658,658.0,90.0,8784.0,-6.782599,882.36
659,659.0,90.0,8795.0,-6.782901,882.63
660,660.0,90.0,8807.0,-6.782724,882.47
661,661.0,90.0,8817.0,-6.783002,882.71
662,662.0,90.0,8829.0,-6.782909,882.63
663,663.0,90.0,8840.0,-6.782889,882.61
664,664.0,90.0,8851.0,-6.782283,882.08
665,665.0,90.0,8862.0,-6.782569,882.33
666,666.0,90.0,8873.0,-6.782213,882.02
667,667.0,90.0,8884.0,-6.782351,882.14
668,668.0,90.0,8895.0,-6.78208,881.9
669,669.0,90.0,8906.0,-6.782065,881.89
670,670.0,90.0,8917.0,-6.78237,882.16
671,671.0,90.0,8929.0,-6.782888,882.61
672,672.0,90.0,8939.0,-6.782678,882.43
673,673.0,90.0,8951.0,-6.782756,882.5
674,674.0,90.0,8962.0,-6.782472,882.25
675,675.0,90.0,8974.0,-6.782509,882.28
676,676.0,90.0,8985.0,-6.782539,882.31
677,677.0,90.0,8996.0,-6.782685,882.43
678,678.0,90.0,9007.0,-6.782061,881.88
679,679.0,90.0,9018.0,-6.78274,882.48
680,680.0,90.0,9029.0,-6.781966,881.8
681,681.0,90.0,9041.0,-6.781839,881.69
682,682.0,90.0,9052.0,-6.782161,881.97
683,683.0,90.0,9064.0,-6.782302,882.1
684,684.0,90.0,9074.0,-6.782092,881.91
685,685.0,90.0,9085.0,-6.781965,881.8
686,686.0,90.0,9096.0,-6.781762,881.62
687,687.0,90.0,9107.0,-6.781692,881.56
688,688.0,90.0,9118.0,-6.78202,881.85
689,689.0,90.0,9129.0,-6.782064,881.89
690,690.0,90.0,9141.0,-6.781689,881.56
691,691.0,90.0,9152.0,-6.781292,881.21
692,692.0,90.0,9164.0,-6.781706,881.57
693,693.0,90.0,9175.0,-6.781651,881.52
694,694.0,90.0,9187.0,-6.781158,881.09
695,695.0,90.0,9198.0,-6.781498,881.39
696,696.0,90.0,9210.0,-6.781105,881.04
697,697.0,90.0,9221.0,-6.781238,881.16
698,698.0,90.0,9232.0,-6.781311,881.22
699,699.0,90.0,9244.0,-6.780886,880.85
700,700.0,90.0,9255.0,-6.780801,880.77
701,701.0,90.0,9267.0,-6.780164,880.21
702,702.0,90.0,9278.0,-6.780421,880.44
703,703.0,90.0,9289.0,-6.780593,880.59
704,704.0,90.0,9300.0,-6.780726,880.71
705,705.0,90.0,9311.0,-6.780801,880.77
706,706.0,90.0,9323.0,-6.780789,880.76
707,707.0,90.0,9334.0,-6.780623,880.62
708,708.0,90.0,9345.0,-6.780648,880.64
709,709.0,90.0,9356.0,-6.780212,880.26
710,710.0,90.0,9367.0,-6.780142,880.19
711,711.0,90.0,9378.0,-6.780066,880.13
712,712.0,90.0,9389.0,-6.780281,880.32
713,713.0,90.0,9400.0,-6.780112,880.17
714,714.0,90.0,9411.0,-6.78035,880.38
715,715.0,90.0,9422.0,-6.779768,879.86
716,716.0,90.0,9433.0,-6.780039,880.1
717,717.0,90.0,9444.0,-6.779704,879.81
718,718.0,90.0,9456.0,-6.779976,880.05
719,719.0,90.0,9467.0,-6.779742,879.84
720,720.0,90.0,9478.0,-6.77982,879.91
721,721.0,90.0,9489.0,-6.779936,880.01
722,722.0,90.0,9500.0,-6.779794,879.89
723,723.0,90.0,9512.0,-6.779177,879.34
724,724.0,90.0,9523.0,-6.779593,879.71
725,725.0,90.0,9534.0,-6.779491,879.62
726,726.0,90.0,9545.0,-6.77933,879.48
727,727.0,90.0,9556.0,-6.779227,879.39
728,728.0,90.0,9567.0,-6.779257,879.42
729,729.0,90.0,9579.0,-6.779106,879.28
730,730.0,90.0,9590.0,-6.778545,878.79
731,731.0,90.0,9601.0,-6.778686,878.91
732,732.0,90.0,9612.0,-6.778502,878.75
733,733.0,90.0,9623.0,-6.778633,878.87
734,734.0,90.0,9634.0,-6.778736,878.96
735,735.0,90.0,9646.0,-6.77892,879.12
736,736.0,90.0,9657.0,-6.778753,878.97
737,737.0,90.0,9668.0,-6.778369,878.63
738,738.0,90.0,9680.0,-6.778311,878.58
739,739.0,91.0,9691.0,-6.7785,878.75
740,740.0,91.0,9703.0,-6.778396,878.66
741,741.0,91.0,9715.0,-6.778512,878.76
742,742.0,91.0,9726.0,-6.778693,878.92
743,743.0,91.0,9737.0,-6.778637,878.87
744,744.0,91.0,9748.0,-6.778613,878.85
745,745.0,91.0,9759.0,-6.77839,878.65
746,746.0,91.0,9771.0,-6.778296,878.57
747,747.0,91.0,9782.0,-6.778181,878.47
748,748.0,91.0,9793.0,-6.778432,878.69
749,749.0,91.0,9804.0,-6.778423,878.68
750,750.0,91.0,9815.0,-6.778432,878.69
751,751.0,91.0,9826.0,-6.778646,878.88
752,752.0,91.0,9837.0,-6.778853,879.06
753,753.0,91.0,9849.0,-6.778319,878.59
754,754.0,91.0,9860.0,-6.778256,878.54
755,755.0,91.0,9872.0,-6.778378,878.64
756,756.0,91.0,9883.0,-6.778087,878.39
757,757.0,91.0,9894.0,-6.777879,878.2
758,758.0,91.0,9906.0,-6.778065,878.37
759,759.0,91.0,9917.0,-6.778216,878.5
760,760.0,91.0,9928.0,-6.778016,878.32
761,761.0,91.0,9939.0,-6.778083,878.38
762,762.0,91.0,9950.0,-6.777948,878.26
763,763.0,91.0,9961.0,-6.778139,878.43
764,764.0,91.0,9973.0,-6.778121,878.42
765,765.0,91.0,9984.0,-6.778125,878.42
766,766.0,91.0,9995.0,-6.778101,878.4
767,767.0,91.0,10007.0,-6.777852,878.18
768,768.0,92.0,10018.0,-6.777355,877.74
769,769.0,92.0,10030.0,-6.777548,877.91
770,770.0,92.0,10041.0,-6.777441,877.82
771,771.0,92.0,10051.0,-6.777633,877.99
772,772.0,92.0,10063.0,-6.777587,877.95
773,773.0,92.0,10073.0,-6.777479,877.85
774,774.0,92.0,10084.0,-6.777292,877.69
775,775.0,92.0,10095.0,-6.777496,877.87
776,776.0,92.0,10107.0,-6.777312,877.71
777,777.0,92.0,10118.0,-6.777062,877.49
778,778.0,92.0,10129.0,-6.776973,877.41
779,779.0,92.0,10141.0,-6.77724,877.64
780,780.0,92.0,10152.0,-6.777432,877.81
781,781.0,92.0,10164.0,-6.777608,877.97
782,782.0,92.0,10175.0,-6.777327,877.72
783,783.0,92.0,10186.0,-6.777353,877.74
784,784.0,92.0,10197.0,-6.776875,877.32
785,785.0,92.0,10208.0,-6.776795,877.25
786,786.0,92.0,10220.0,-6.777211,877.62
787,787.0,92.0,10231.0,-6.776854,877.3
788,788.0,92.0,10242.0,-6.776899,877.34
789,789.0,92.0,10253.0,-6.777237,877.64
790,790.0,92.0,10264.0,-6.777295,877.69
791,791.0,92.0,10275.0,-6.776979,877.41
792,792.0,92.0,10286.0,-6.777136,877.55
793,793.0,92.0,10298.0,-6.776894,877.34
794,794.0,92.0,10309.0,-6.776804,877.26
795,795.0,92.0,10320.0,-6.776903,877.35
796,796.0,92.0,10331.0,-6.776751,877.21
797,797.0,92.0,10342.0,-6.777016,877.45
798,798.0,92.0,10354.0,-6.776551,877.04
799,799.0,92.0,10365.0,-6.776698,877.17
800,800.0,92.0,10376.0,-6.776618,877.1
801,801.0,92.0,10387.0,-6.776623,877.1
802,802.0,92.0,10398.0,-6.77665,877.13
803,803.0,92.0,10409.0,-6.77631,876.83
804,804.0,92.0,10421.0,-6.776386,876.89
805,805.0,92.0,10431.0,-6.775872,876.44
806,806.0,92.0,10442.0,-6.775532,876.15
807,807.0,92.0,10453.0,-6.775372,876.01
808,808.0,92.0,10465.0,-6.775291,875.93
809,809.0,92.0,10476.0,-6.775136,875.8
810,810.0,92.0,10487.0,-6.775539,876.15
811,811.0,92.0,10499.0,-6.775805,876.38
812,812.0,92.0,10510.0,-6.77594,876.5
813,813.0,92.0,10521.0,-6.775827,876.4
814,814.0,92.0,10532.0,-6.775468,876.09
815,815.0,92.0,10543.0,-6.775223,875.87
816,816.0,92.0,10554.0,-6.775212,875.87
817,817.0,92.0,10565.0,-6.775283,875.93
818,818.0,92.0,10576.0,-6.77527,875.92
819,819.0,92.0,10587.0,-6.775203,875.86
820,820.0,92.0,10598.0,-6.77482,875.52
821,821.0,92.0,10609.0,-6.774788,875.49
822,822.0,92.0,10620.0,-6.775045,875.72
823,823.0,92.0,10631.0,-6.775324,875.96
824,824.0,92.0,10643.0,-6.775054,875.73
825,825.0,92.0,10654.0,-6.774835,875.53
826,826.0,92.0,10665.0,-6.77493,875.62
827,827.0,92.0,10676.0,-6.774499,875.24
828,828.0,92.0,10687.0,-6.774868,875.56
829,829.0,92.0,10699.0,-6.774515,875.25
830,830.0,92.0,10709.0,-6.774431,875.18
831,831.0,92.0,10720.0,-6.774707,875.42
832,832.0,92.0,10730.0,-6.774558,875.29
833,833.0,92.0,10741.0,-6.774392,875.15
834,834.0,92.0,10752.0,-6.774252,875.02
835,835.0,92.0,10763.0,-6.77405,874.85
836,836.0,92.0,10774.0,-6.773562,874.42
837,837.0,92.0,10785.0,-6.773772,874.6
838,838.0,92.0,10796.0,-6.773698,874.54
839,839.0,92.0,10808.0,-6.773426,874.3
840,840.0,92.0,10819.0,-6.773502,874.37
841,841.0,92.0,10830.0,-6.773138,874.05
842,842.0,92.0,10841.0,-6.773418,874.3
843,843.0,92.0,10852.0,-6.773529,874.39
844,844.0,92.0,10863.0,-6.773602,874.46
845,845.0,92.0,10874.0,-6.773378,874.26
846,846.0,92.0,10886.0,-6.773303,874.19
847,847.0,92.0,10897.0,-6.77328,874.17
848,848.0,92.0,10909.0,-6.773325,874.21
849,849.0,92.0,10920.0,-6.773242,874.14
850,850.0,92.0,10933.0,-6.773225,874.13
851,851.0,92.0,10945.0,-6.773099,874.02
852,852.0,92.0,10957.0,-6.773204,874.11
853,853.0,92.0,10970.0,-6.773068,873.99
854,854.0,92.0,10982.0,-6.772988,873.92
855,855.0,92.0,10994.0,-6.772799,873.75
856,856.0,92.0,11006.0,-6.772578,873.56
857,857.0,92.0,11019.0,-6.772436,873.44
858,858.0,92.0,11031.0,-6.772349,873.36
859,859.0,93.0,11043.0,-6.772478,873.47
860,860.0,93.0,11056.0,-6.772758,873.72
861,861.0,93.0,11069.0,-6.772827,873.78
862,862.0,93.0,11083.0,-6.772281,873.3
863,863.0,93.0,11095.0,-6.772435,873.44
864,864.0,93.0,11108.0,-6.77263,873.61
865,865.0,93.0,11121.0,-6.772509,873.5
866,866.0,93.0,11133.0,-6.772382,873.39
867,867.0,93.0,11146.0,-6.772764,873.72
868,868.0,93.0,11159.0,-6.773006,873.93
869,869.0,93.0,11171.0,-6.772637,873.61
870,870.0,93.0,11184.0,-6.772639,873.61
871,871.0,93.0,11197.0,-6.772547,873.53
872,872.0,93.0,11210.0,-6.772594,873.58
873,873.0,93.0,11223.0,-6.77269,873.66
874,874.0,93.0,11236.0,-6.772462,873.46
875,875.0,93.0,11249.0,-6.772443,873.44
876,876.0,93.0,11262.0,-6.772061,873.11
877,877.0,93.0,11275.0,-6.771664,872.76
878,878.0,93.0,11287.0,-6.771616,872.72
879,879.0,93.0,11299.0,-6.771601,872.71
880,880.0,93.0,11312.0,-6.771367,872.5
881,881.0,93.0,11324.0,-6.771341,872.48
882,882.0,93.0,11337.0,-6.771497,872.62
883,883.0,93.0,11350.0,-6.771114,872.28
884,884.0,93.0,11363.0,-6.770931,872.12
885,885.0,94.0,11375.0,-6.77132,872.46
886,886.0,94.0,11388.0,-6.771374,872.51
887,887.0,94.0,11401.0,-6.771498,872.62
888,888.0,94.0,11412.0,-6.771248,872.4
889,889.0,94.0,11424.0,-6.771063,872.24
890,890.0,94.0,11436.0,-6.771163,872.33
891,891.0,94.0,11449.0,-6.771128,872.3
892,892.0,94.0,11462.0,-6.771103,872.27
893,893.0,94.0,11475.0,-6.771065,872.24
894,894.0,94.0,11488.0,-6.771174,872.34
895,895.0,94.0,11500.0,-6.770954,872.14
896,896.0,94.0,11512.0,-6.770835,872.04
897,897.0,94.0,11525.0,-6.770325,871.6
898,898.0,94.0,11538.0,-6.77042,871.68
899,899.0,94.0,11550.0,-6.770403,871.66
900,900.0,94.0,11562.0,-6.770309,871.58
901,901.0,94.0,11574.0,-6.770479,871.73
902,902.0,94.0,11587.0,-6.769913,871.24
903,903.0,94.0,11599.0,-6.769808,871.14
904,904.0,94.0,11610.0,-6.769893,871.22
905,905.0,94.0,11622.0,-6.769743,871.09
906,906.0,94.0,11634.0,-6.769693,871.04
907,907.0,94.0,11647.0,-6.769502,870.88
908,908.0,94.0,11659.0,-6.769556,870.93
909,909.0,94.0,11672.0,-6.769487,870.87
910,910.0,94.0,11684.0,-6.769198,870.61
911,911.0,94.0,11697.0,-6.769445,870.83
912,912.0,94.0,11709.0,-6.769615,870.98
913,913.0,94.0,11722.0,-6.769512,870.89
914,914.0,94.0,11735.0,-6.769763,871.11
915,915.0,94.0,11747.0,-6.769318,870.72
916,916.0,94.0,11760.0,-6.769682,871.03
917,917.0,94.0,11771.0,-6.769801,871.14
918,918.0,94.0,11783.0,-6.769868,871.2
919,919.0,94.0,11796.0,-6.76963,870.99
920,920.0,94.0,11809.0,-6.76958,870.95
921,921.0,94.0,11822.0,-6.769694,871.05
922,922.0,95.0,11835.0,-6.769669,871.02
923,923.0,95.0,11847.0,-6.769643,871.0
924,924.0,95.0,11859.0,-6.769538,870.91
925,925.0,95.0,11871.0,-6.769319,870.72
926,926.0,95.0,11883.0,-6.769214,870.63
927,927.0,95.0,11896.0,-6.768885,870.34
928,928.0,95.0,11908.0,-6.768879,870.34
929,929.0,95.0,11921.0,-6.769147,870.57
930,930.0,95.0,11934.0,-6.769025,870.46
931,931.0,95.0,11947.0,-6.768707,870.19
932,932.0,95.0,11959.0,-6.768364,869.89
933,933.0,95.0,11972.0,-6.768213,869.76
934,934.0,95.0,11985.0,-6.768214,869.76
935,935.0,95.0,11998.0,-6.767868,869.46
936,936.0,95.0,12011.0,-6.768058,869.62
937,937.0,95.0,12023.0,-6.7682,869.74
938,938.0,95.0,12036.0,-6.768484,869.99
939,939.0,95.0,12049.0,-6.768678,870.16
940,940.0,95.0,12061.0,-6.768726,870.2
941,941.0,95.0,12074.0,-6.768441,869.95
942,942.0,95.0,12086.0,-6.768603,870.1
943,943.0,95.0,12098.0,-6.768534,870.04
944,944.0,95.0,12110.0,-6.768617,870.11
945,945.0,95.0,12122.0,-6.768182,869.73
946,946.0,95.0,12135.0,-6.768415,869.93
947,947.0,95.0,12148.0,-6.768418,869.93
948,948.0,95.0,12161.0,-6.768246,869.78
949,949.0,95.0,12174.0,-6.768262,869.8
950,950.0,95.0,12186.0,-6.768306,869.84
951,951.0,95.0,12197.0,-6.768213,869.76
952,952.0,95.0,12209.0,-6.768078,869.64
953,953.0,95.0,12221.0,-6.768027,869.59
954,954.0,95.0,12233.0,-6.768251,869.79
955,955.0,95.0,12245.0,-6.768252,869.79
956,956.0,95.0,12257.0,-6.768333,869.86
957,957.0,95.0,12269.0,-6.768662,870.15
958,958.0,95.0,12281.0,-6.768841,870.3
959,959.0,95.0,12294.0,-6.768486,869.99
960,960.0,95.0,12306.0,-6.768407,869.92
961,961.0,95.0,12318.0,-6.768291,869.82
962,962.0,95.0,12330.0,-6.768209,869.75
963,963.0,95.0,12343.0,-6.768394,869.91
964,964.0,95.0,12355.0,-6.767976,869.55
965,965.0,95.0,12367.0,-6.76784,869.43
966,966.0,95.0,12379.0,-6.768006,869.58
967,967.0,95.0,12391.0,-6.768014,869.58
968,968.0,95.0,12403.0,-6.767923,869.5
969,969.0,95.0,12415.0,-6.767651,869.27
970,970.0,95.0,12427.0,-6.767663,869.28
971,971.0,95.0,12439.0,-6.76784,869.43
972,972.0,95.0,12450.0,-6.768465,869.98
973,973.0,95.0,12462.0,-6.768003,869.57
974,974.0,95.0,12475.0,-6.768369,869.89
975,975.0,95.0,12488.0,-6.768227,869.77
976,976.0,95.0,12500.0,-6.768395,869.91
977,977.0,95.0,12513.0,-6.768195,869.74
978,978.0,95.0,12525.0,-6.76771,869.32
979,979.0,95.0,12537.0,-6.767807,869.4
980,980.0,95.0,12549.0,-6.767988,869.56
981,981.0,95.0,12562.0,-6.767815,869.41
982,982.0,95.0,12574.0,-6.767794,869.39
983,983.0,95.0,12587.0,-6.768103,869.66
984,984.0,95.0,12600.0,-6.76821,869.75
985,985.0,95.0,12612.0,-6.767959,869.54
986,986.0,95.0,12624.0,-6.767793,869.39
987,987.0,95.0,12637.0,-6.767737,869.34
988,988.0,95.0,12649.0,-6.767549,869.18
989,989.0,95.0,12661.0,-6.767474,869.11
990,990.0,95.0,12674.0,-6.767644,869.26
991,991.0,95.0,12686.0,-6.767404,869.05
992,992.0,95.0,12698.0,-6.767043,868.74
993,993.0,95.0,12711.0,-6.767273,868.94
994,994.0,95.0,12723.0,-6.767504,869.14
995,995.0,95.0,12736.0,-6.767343,869.0
996,996.0,95.0,12748.0,-6.767677,869.29
997,997.0,95.0,12760.0,-6.767664,869.28
998,998.0,95.0,12772.0,-6.767351,869.01
999,999.0,95.0,12784.0,-6.767254,868.92
1000,1000.0,95.0,12796.0,-6.76706,868.75
1001,1001.0,95.0,12808.0,-6.767262,868.93
1002,1002.0,95.0,12820.0,-6.767172,868.85
1003,1003.0,95.0,12832.0,-6.767267,868.93
1004,1004.0,95.0,12844.0,-6.767376,869.03
1005,1005.0,95.0,12856.0,-6.767403,869.05
1006,1006.0,95.0,12868.0,-6.767292,868.96
1007,1007.0,95.0,12880.0,-6.767084,868.77
1008,1008.0,95.0,12892.0,-6.767388,869.04
1009,1009.0,95.0,12904.0,-6.767435,869.08
1010,1010.0,95.0,12917.0,-6.767377,869.03
1011,1011.0,95.0,12929.0,-6.767283,868.95
1012,1012.0,95.0,12941.0,-6.767791,869.39
1013,1013.0,95.0,12953.0,-6.76751,869.15
1014,1014.0,95.0,12965.0,-6.767717,869.32
1015,1015.0,95.0,12978.0,-6.767602,869.22
1016,1016.0,95.0,12991.0,-6.767421,869.07
1017,1017.0,95.0,13004.0,-6.767559,869.19
1018,1018.0,95.0,13016.0,-6.767394,869.04
1019,1019.0,95.0,13029.0,-6.767346,869.0
1020,1020.0,95.0,13041.0,-6.767285,868.95
1021,1021.0,95.0,13054.0,-6.767227,868.9
1022,1022.0,95.0,13067.0,-6.767334,868.99
1023,1023.0,95.0,13079.0,-6.766855,868.58
1024,1024.0,95.0,13092.0,-6.766757,868.49
1025,1025.0,95.0,13104.0,-6.766611,868.36
1026,1026.0,95.0,13116.0,-6.766836,868.56
1027,1027.0,95.0,13129.0,-6.766981,868.69
1028,1028.0,95.0,13142.0,-6.766616,868.37
1029,1029.0,95.0,13155.0,-6.766564,868.32
1030,1030.0,95.0,13167.0,-6.766656,868.4
1031,1031.0,95.0,13180.0,-6.766227,868.03
1032,1032.0,95.0,13193.0,-6.766276,868.07
1033,1033.0,95.0,13206.0,-6.766203,868.01
1034,1034.0,95.0,13219.0,-6.766466,868.24
1035,1035.0,95.0,13231.0,-6.766413,868.19
1036,1036.0,95.0,13244.0,-6.766627,868.38
1037,1037.0,95.0,13256.0,-6.766733,868.47
1038,1038.0,95.0,13268.0,-6.76683,868.55
1039,1039.0,95.0,13281.0,-6.7666,868.35
1040,1040.0,95.0,13293.0,-6.766694,868.44
1041,1041.0,95.0,13306.0,-6.766639,868.39
1042,1042.0,95.0,13318.0,-6.766719,868.46
1043,1043.0,95.0,13331.0,-6.766598,868.35
1044,1044.0,95.0,13344.0,-6.766743,868.48
1045,1045.0,95.0,13356.0,-6.76675,868.48
1046,1046.0,95.0,13369.0,-6.766483,868.25
1047,1047.0,95.0,13382.0,-6.766548,868.31
1048,1048.0,95.0,13394.0,-6.766449,868.22
1049,1049.0,95.0,13408.0,-6.766567,868.33
1050,1050.0,95.0,13421.0,-6.766625,868.38
1051,1051.0,95.0,13433.0,-6.766551,868.31
1052,1052.0,95.0,13445.0,-6.766439,868.21
1053,1053.0,95.0,13457.0,-6.766277,868.07
1054,1054.0,95.0,13470.0,-6.766254,868.05
1055,1055.0,95.0,13482.0,-6.765924,867.77
1056,1056.0,95.0,13494.0,-6.766077,867.9
1057,1057.0,95.0,13506.0,-6.766167,867.98
1058,1058.0,95.0,13519.0,-6.766304,868.1
1059,1059.0,95.0,13532.0,-6.766159,867.97
1060,1060.0,95.0,13544.0,-6.766138,867.95
1061,1061.0,95.0,13556.0,-6.766225,868.03
1062,1062.0,95.0,13569.0,-6.76607,867.89
1063,1063.0,95.0,13582.0,-6.766141,867.96
1064,1064.0,95.0,13596.0,-6.766412,868.19
1065,1065.0,95.0,13609.0,-6.766234,868.04
1066,1066.0,95.0,13622.0,-6.766529,868.29
1067,1067.0,95.0,13635.0,-6.766247,868.05
1068,1068.0,95.0,13647.0,-6.76597,867.81
1069,1069.0,95.0,13659.0,-6.765776,867.64
1070,1070.0,95.0,13672.0,-6.766064,867.89
1071,1071.0,95.0,13684.0,-6.765834,867.69
1072,1072.0,95.0,13696.0,-6.765453,867.36
1073,1073.0,95.0,13708.0,-6.76547,867.37
1074,1074.0,95.0,13719.0,-6.765402,867.31
1075,1075.0,95.0,13731.0,-6.765376,867.29
1076,1076.0,95.0,13743.0,-6.765412,867.32
1077,1077.0,95.0,13755.0,-6.764867,866.85
1078,1078.0,95.0,13766.0,-6.7648,866.79
1079,1079.0,95.0,13778.0,-6.765056,867.01
1080,1080.0,95.0,13790.0,-6.764994,866.96
1081,1081.0,95.0,13802.0,-6.765156,867.1
1082,1082.0,95.0,13815.0,-6.765224,867.16
1083,1083.0,95.0,13828.0,-6.765051,867.01
1084,1084.0,95.0,13840.0,-6.765097,867.05
1085,1085.0,95.0,13853.0,-6.764999,866.97
1086,1086.0,95.0,13866.0,-6.764795,866.79
1087,1087.0,95.0,13879.0,-6.764783,866.78
1088,1088.0,95.0,13892.0,-6.764378,866.43
1089,1089.0,95.0,13905.0,-6.764472,866.51
1090,1090.0,95.0,13918.0,-6.764555,866.58
1091,1091.0,95.0,13930.0,-6.764678,866.69
1092,1092.0,95.0,13943.0,-6.764638,866.65
1093,1093.0,95.0,13956.0,-6.764501,866.53
1094,1094.0,95.0,13969.0,-6.764281,866.34
1095,1095.0,95.0,13981.0,-6.764447,866.49
1096,1096.0,95.0,13993.0,-6.764162,866.24
1097,1097.0,95.0,14005.0,-6.763893,866.01
1098,1098.0,95.0,14017.0,-6.763892,866.01
1099,1099.0,95.0,14030.0,-6.763958,866.06
1100,1100.0,95.0,14042.0,-6.764098,866.18
1101,1101.0,95.0,14054.0,-6.763911,866.02
1102,1102.0,95.0,14067.0,-6.76373,865.87
1103,1103.0,95.0,14080.0,-6.764046,866.14
1104,1104.0,95.0,14093.0,-6.763924,866.03
1105,1105.0,95.0,14105.0,-6.763682,865.82
1106,1106.0,95.0,14118.0,-6.763661,865.81
1107,1107.0,95.0,14130.0,-6.76375,865.88
1108,1108.0,95.0,14143.0,-6.763632,865.78
1109,1109.0,95.0,14156.0,-6.763861,865.98
1110,1110.0,95.0,14170.0,-6.764224,866.29
1111,1111.0,95.0,14183.0,-6.76431,866.37
1112,1112.0,95.0,14196.0,-6.764024,866.12
1113,1113.0,95.0,14209.0,-6.763782,865.91
1114,1114.0,95.0,14221.0,-6.763722,865.86
1115,1115.0,95.0,14235.0,-6.763429,865.61
1116,1116.0,95.0,14248.0,-6.763333,865.52
1117,1117.0,95.0,14260.0,-6.763488,865.66
1118,1118.0,95.0,14274.0,-6.763236,865.44
1119,1119.0,95.0,14286.0,-6.763255,865.45
1120,1120.0,95.0,14298.0,-6.762942,865.18
1121,1121.0,95.0,14310.0,-6.762963,865.2
1122,1122.0,95.0,14322.0,-6.763153,865.37
1123,1123.0,95.0,14334.0,-6.763209,865.41
1124,1124.0,95.0,14347.0,-6.763162,865.37
1125,1125.0,95.0,14359.0,-6.763472,865.64
1126,1126.0,95.0,14371.0,-6.763388,865.57
1127,1127.0,95.0,14384.0,-6.76333,865.52
1128,1128.0,95.0,14396.0,-6.76344,865.61
1129,1129.0,95.0,14408.0,-6.7637,865.84
1130,1130.0,95.0,14420.0,-6.763812,865.94
1131,1131.0,95.0,14434.0,-6.763386,865.57
1132,1132.0,95.0,14447.0,-6.76329,865.48
1133,1133.0,95.0,14459.0,-6.76335,865.54
1134,1134.0,95.0,14472.0,-6.763557,865.72
1135,1135.0,95.0,14485.0,-6.763273,865.47
1136,1136.0,95.0,14498.0,-6.763161,865.37
1137,1137.0,95.0,14511.0,-6.763181,865.39
1138,1138.0,95.0,14523.0,-6.763039,865.27
1139,1139.0,95.0,14536.0,-6.762825,865.08
1140,1140.0,95.0,14549.0,-6.76293,865.17
1141,1141.0,95.0,14562.0,-6.762949,865.19
1142,1142.0,95.0,14575.0,-6.762958,865.2
1143,1143.0,95.0,14587.0,-6.763122,865.34
1144,1144.0,95.0,14599.0,-6.763168,865.38
1145,1145.0,95.0,14612.0,-6.763009,865.24
1146,1146.0,95.0,14625.0,-6.763021,865.25
1147,1147.0,95.0,14637.0,-6.763271,865.47
1148,1148.0,95.0,14649.0,-6.763137,865.35
1149,1149.0,95.0,14661.0,-6.763289,865.48
1150,1150.0,95.0,14674.0,-6.763139,865.35
1151,1151.0,95.0,14686.0,-6.762845,865.1
1152,1152.0,95.0,14699.0,-6.762782,865.05
1153,1153.0,95.0,14712.0,-6.762638,864.92
1154,1154.0,95.0,14725.0,-6.762664,864.94
1155,1155.0,95.0,14739.0,-6.762812,865.07
1156,1156.0,95.0,14751.0,-6.762825,865.08
1157,1157.0,95.0,14764.0,-6.762946,865.19
1158,1158.0,95.0,14777.0,-6.762908,865.15
1159,1159.0,95.0,14789.0,-6.762591,864.88
1160,1160.0,95.0,14801.0,-6.762119,864.47
1161,1161.0,95.0,14813.0,-6.762098,864.45
1162,1162.0,95.0,14826.0,-6.762259,864.59
1163,1163.0,95.0,14839.0,-6.76222,864.56
1164,1164.0,95.0,14851.0,-6.762211,864.55
1165,1165.0,95.0,14864.0,-6.762306,864.63
1166,1166.0,95.0,14877.0,-6.762211,864.55
1167,1167.0,95.0,14889.0,-6.762422,864.73
1168,1168.0,95.0,14902.0,-6.762428,864.74
1169,1169.0,95.0,14915.0,-6.762237,864.57
1170,1170.0,95.0,14928.0,-6.762183,864.53
1171,1171.0,95.0,14941.0,-6.76235,864.67
1172,1172.0,95.0,14954.0,-6.762262,864.6
1173,1173.0,95.0,14967.0,-6.762322,864.65
1174,1174.0,95.0,14980.0,-6.762518,864.82
1175,1175.0,95.0,14992.0,-6.762265,864.6
1176,1176.0,95.0,15005.0,-6.762272,864.6
1177,1177.0,95.0,15018.0,-6.761977,864.35
1178,1178.0,95.0,15030.0,-6.76182,864.21
1179,1179.0,95.0,15043.0,-6.761892,864.28
1180,1180.0,95.0,15055.0,-6.761828,864.22
1181,1181.0,95.0,15069.0,-6.762017,864.38
1182,1182.0,95.0,15082.0,-6.761884,864.27
1183,1183.0,95.0,15095.0,-6.762055,864.42
1184,1184.0,95.0,15108.0,-6.761916,864.3
1185,1185.0,95.0,15120.0,-6.762039,864.4
1186,1186.0,95.0,15133.0,-6.762343,864.67
1187,1187.0,95.0,15145.0,-6.762337,864.66
1188,1188.0,95.0,15157.0,-6.762261,864.59
1189,1189.0,95.0,15169.0,-6.762344,864.67
1190,1190.0,95.0,15182.0,-6.762152,864.5
1191,1191.0,95.0,15194.0,-6.762035,864.4
1192,1192.0,95.0,15206.0,-6.761779,864.18
1193,1193.0,95.0,15219.0,-6.761857,864.25
1194,1194.0,95.0,15231.0,-6.761436,863.88
1195,1195.0,95.0,15244.0,-6.761328,863.79
1196,1196.0,95.0,15257.0,-6.760899,863.42
1197,1197.0,95.0,15270.0,-6.761127,863.61
1198,1198.0,95.0,15282.0,-6.760856,863.38
1199,1199.0,95.0,15295.0,-6.760848,863.37
1200,1200.0,95.0,15308.0,-6.761085,863.58
1201,1201.0,95.0,15321.0,-6.761152,863.64
1202,1202.0,95.0,15333.0,-6.760871,863.39
1203,1203.0,95.0,15345.0,-6.761104,863.6
1204,1204.0,95.0,15357.0,-6.761367,863.82
1205,1205.0,95.0,15368.0,-6.76139,863.84
1206,1206.0,95.0,15381.0,-6.761605,864.03
1207,1207.0,95.0,15394.0,-6.761435,863.88
1208,1208.0,95.0,15406.0,-6.761016,863.52
1209,1209.0,95.0,15419.0,-6.76084,863.37
1210,1210.0,95.0,15431.0,-6.760965,863.48
1211,1211.0,95.0,15444.0,-6.760929,863.44
1212,1212.0,95.0,15457.0,-6.760714,863.26
1213,1213.0,95.0,15469.0,-6.760547,863.11
1214,1214.0,95.0,15481.0,-6.760576,863.14
1215,1215.0,95.0,15494.0,-6.760666,863.22
1216,1216.0,95.0,15507.0,-6.760822,863.35
1217,1217.0,95.0,15519.0,-6.760667,863.22
1218,1218.0,95.0,15532.0,-6.760921,863.44
1219,1219.0,95.0,15544.0,-6.761136,863.62
1220,1220.0,95.0,15555.0,-6.761128,863.62
1221,1221.0,95.0,15566.0,-6.761312,863.77
1222,1222.0,95.0,15578.0,-6.761134,863.62
1223,1223.0,95.0,15591.0,-6.760896,863.42
1224,1224.0,95.0,15604.0,-6.760898,863.42
1225,1225.0,95.0,15616.0,-6.761111,863.6
1226,1226.0,95.0,15628.0,-6.761317,863.78
1227,1227.0,95.0,15640.0,-6.761043,863.54
1228,1228.0,95.0,15652.0,-6.761203,863.68
1229,1229.0,95.0,15664.0,-6.760968,863.48
1230,1230.0,95.0,15677.0,-6.761313,863.78
1231,1231.0,95.0,15691.0,-6.761237,863.71
1232,1232.0,95.0,15704.0,-6.761459,863.9
1233,1233.0,95.0,15717.0,-6.761532,863.96
1234,1234.0,95.0,15729.0,-6.761032,863.53
1235,1235.0,95.0,15742.0,-6.76134,863.8
1236,1236.0,95.0,15755.0,-6.761143,863.63
1237,1237.0,95.0,15768.0,-6.761272,863.74
1238,1238.0,95.0,15781.0,-6.760677,863.23
1239,1239.0,95.0,15795.0,-6.761107,863.6
1240,1240.0,95.0,15808.0,-6.761009,863.51
1241,1241.0,95.0,15821.0,-6.760884,863.41
1242,1242.0,95.0,15834.0,-6.760842,863.37
1243,1243.0,95.0,15846.0,-6.76089,863.41
1244,1244.0,95.0,15859.0,-6.760747,863.29
1245,1245.0,95.0,15872.0,-6.760937,863.45
1246,1246.0,95.0,15884.0,-6.761134,863.62
1247,1247.0,95.0,15897.0,-6.760664,863.22
1248,1248.0,95.0,15910.0,-6.760465,863.04
1249,1249.0,95.0,15924.0,-6.760472,863.05
1250,1250.0,95.0,15937.0,-6.760318,862.92
1251,1251.0,95.0,15950.0,-6.759905,862.56
1252,1252.0,95.0,15963.0,-6.76034,862.94
1253,1253.0,95.0,15976.0,-6.760392,862.98
1254,1254.0,95.0,15990.0,-6.760211,862.82
1255,1255.0,95.0,16002.0,-6.760455,863.03
1256,1256.0,95.0,16015.0,-6.7601,862.73
1257,1257.0,95.0,16028.0,-6.759889,862.55
1258,1258.0,95.0,16040.0,-6.760232,862.84
1259,1259.0,95.0,16052.0,-6.760616,863.17
1260,1260.0,95.0,16064.0,-6.760065,862.7
1261,1261.0,95.0,16076.0,-6.760152,862.77
1262,1262.0,95.0,16088.0,-6.760629,863.18
1263,1263.0,95.0,16100.0,-6.760573,863.14
1264,1264.0,95.0,16113.0,-6.760718,863.26
1265,1265.0,95.0,16126.0,-6.760859,863.38
1266,1266.0,95.0,16139.0,-6.760626,863.18
1267,1267.0,95.0,16152.0,-6.760442,863.02
1268,1268.0,95.0,16165.0,-6.760573,863.14
1269,1269.0,95.0,16179.0,-6.760523,863.09
1270,1270.0,95.0,16192.0,-6.760285,862.89
1271,1271.0,95.0,16204.0,-6.76046,863.04
1272,1272.0,95.0,16217.0,-6.760165,862.78
1273,1273.0,95.0,16230.0,-6.760146,862.77
1274,1274.0,95.0,16243.0,-6.759997,862.64
1275,1275.0,95.0,16255.0,-6.759943,862.59
1276,1276.0,95.0,16268.0,-6.759943,862.59
1277,1277.0,95.0,16280.0,-6.760029,862.67
1278,1278.0,95.0,16293.0,-6.760042,862.68
1279,1279.0,95.0,16304.0,-6.760002,862.64
1280,1280.0,95.0,16316.0,-6.759658,862.35
1281,1281.0,95.0,16328.0,-6.759748,862.42
1282,1282.0,95.0,16340.0,-6.759962,862.61
1283,1283.0,95.0,16352.0,-6.760129,862.75
1284,1284.0,95.0,16365.0,-6.760014,862.65
1285,1285.0,95.0,16377.0,-6.760022,862.66
1286,1286.0,95.0,16390.0,-6.759722,862.4
1287,1287.0,95.0,16403.0,-6.759366,862.1
1288,1288.0,95.0,16417.0,-6.759646,862.34
1289,1289.0,95.0,16430.0,-6.759463,862.18
1290,1290.0,95.0,16442.0,-6.759387,862.11
1291,1291.0,95.0,16456.0,-6.759239,861.99
1292,1292.0,95.0,16469.0,-6.759335,862.07
1293,1293.0,95.0,16481.0,-6.759296,862.04
1294,1294.0,95.0,16493.0,-6.759145,861.9
1295,1295.0,95.0,16506.0,-6.758825,861.63
1296,1296.0,95.0,16518.0,-6.758835,861.64
1297,1297.0,95.0,16531.0,-6.758976,861.76
1298,1298.0,95.0,16543.0,-6.759144,861.9
1299,1299.0,95.0,16555.0,-6.759145,861.9
1300,1300.0,95.0,16568.0,-6.759291,862.03
1301,1301.0,95.0,16580.0,-6.759306,862.04
1302,1302.0,95.0,16593.0,-6.759616,862.31
1303,1303.0,95.0,16606.0,-6.759752,862.43
1304,1304.0,95.0,16619.0,-6.75918,861.94
1305,1305.0,95.0,16632.0,-6.758833,861.64
1306,1306.0,95.0,16645.0,-6.75916,861.92
1307,1307.0,95.0,16657.0,-6.759019,861.8
1308,1308.0,95.0,16669.0,-6.758866,861.66
1309,1309.0,95.0,16682.0,-6.758892,861.69
1310,1310.0,95.0,16694.0,-6.758851,861.65
1311,1311.0,95.0,16706.0,-6.759322,862.06
1312,1312.0,95.0,16719.0,-6.75935,862.08
1313,1313.0,95.0,16731.0,-6.759428,862.15
1314,1314.0,95.0,16744.0,-6.759281,862.02
1315,1315.0,95.0,16757.0,-6.759179,861.93
1316,1316.0,95.0,16770.0,-6.758728,861.55
1317,1317.0,95.0,16782.0,-6.759132,861.89
1318,1318.0,95.0,16796.0,-6.758825,861.63
1319,1319.0,95.0,16809.0,-6.759123,861.89
1320,1320.0,95.0,16822.0,-6.759235,861.98
1321,1321.0,95.0,16835.0,-6.759334,862.07
1322,1322.0,95.0,16848.0,-6.759216,861.97
1323,1323.0,95.0,16860.0,-6.75885,861.65
1324,1324.0,96.0,16872.0,-6.759084,861.85
1325,1325.0,96.0,16885.0,-6.759227,861.98
1326,1326.0,96.0,16898.0,-6.759123,861.89
1327,1327.0,96.0,16911.0,-6.758689,861.51
1328,1328.0,96.0,16924.0,-6.758774,861.59
1329,1329.0,96.0,16936.0,-6.758776,861.59
1330,1330.0,96.0,16949.0,-6.758648,861.48
1331,1331.0,96.0,16962.0,-6.758655,861.48
1332,1332.0,96.0,16974.0,-6.758486,861.34
1333,1333.0,96.0,16986.0,-6.758598,861.43
1334,1334.0,96.0,16999.0,-6.758595,861.43
1335,1335.0,96.0,17013.0,-6.75843,861.29
1336,1336.0,96.0,17026.0,-6.758624,861.46
1337,1337.0,96.0,17038.0,-6.758374,861.24
1338,1338.0,96.0,17051.0,-6.758542,861.39
1339,1339.0,96.0,17063.0,-6.758806,861.61
1340,1340.0,96.0,17076.0,-6.758891,861.69
1341,1341.0,96.0,17089.0,-6.758657,861.48
1342,1342.0,96.0,17101.0,-6.758745,861.56
1343,1343.0,96.0,17113.0,-6.758537,861.38
1344,1344.0,96.0,17126.0,-6.758512,861.36
1345,1345.0,96.0,17139.0,-6.758916,861.71
1346,1346.0,96.0,17152.0,-6.758629,861.46
1347,1347.0,96.0,17166.0,-6.758667,861.49
1348,1348.0,96.0,17179.0,-6.758746,861.56
1349,1349.0,96.0,17193.0,-6.758608,861.44
1350,1350.0,96.0,17206.0,-6.758765,861.58
1351,1351.0,96.0,17219.0,-6.758935,861.72
1352,1352.0,96.0,17231.0,-6.758586,861.42
1353,1353.0,97.0,17243.0,-6.758654,861.48
1354,1354.0,97.0,17255.0,-6.758666,861.49
1355,1355.0,97.0,17268.0,-6.758692,861.51
1356,1356.0,97.0,17280.0,-6.758476,861.33
1357,1357.0,97.0,17292.0,-6.758197,861.09
1358,1358.0,97.0,17304.0,-6.757842,860.78
1359,1359.0,97.0,17316.0,-6.75791,860.84
1360,1360.0,97.0,17329.0,-6.758247,861.13
1361,1361.0,97.0,17342.0,-6.757697,860.66
1362,1362.0,97.0,17355.0,-6.757742,860.7
1363,1363.0,97.0,17368.0,-6.757818,860.76
1364,1364.0,97.0,17380.0,-6.757813,860.76
1365,1365.0,97.0,17393.0,-6.757685,860.65
1366,1366.0,97.0,17406.0,-6.757554,860.53
1367,1367.0,97.0,17418.0,-6.757903,860.84
1368,1368.0,97.0,17430.0,-6.757641,860.61
1369,1369.0,97.0,17443.0,-6.757709,860.67
1370,1370.0,97.0,17456.0,-6.758169,861.06
1371,1371.0,97.0,17468.0,-6.7581,861.0
1372,1372.0,97.0,17480.0,-6.757927,860.86
1373,1373.0,97.0,17492.0,-6.75794,860.87
1374,1374.0,97.0,17504.0,-6.758372,861.24
1375,1375.0,97.0,17516.0,-6.758314,861.19
1376,1376.0,97.0,17529.0,-6.758298,861.18
1377,1377.0,97.0,17541.0,-6.758146,861.04
1378,1378.0,97.0,17554.0,-6.758155,861.05
1379,1379.0,97.0,17567.0,-6.757888,860.82
1380,1380.0,97.0,17580.0,-6.758103,861.01
1381,1381.0,97.0,17592.0,-6.757668,860.63
1382,1382.0,97.0,17605.0,-6.757805,860.75
1383,1383.0,97.0,17618.0,-6.757746,860.7
1384,1384.0,97.0,17631.0,-6.75758,860.56
1385,1385.0,97.0,17644.0,-6.757455,860.45
1386,1386.0,98.0,17657.0,-6.75786,860.8
1387,1387.0,98.0,17668.0,-6.758091,861.0
1388,1388.0,98.0,17679.0,-6.757921,860.85
1389,1389.0,98.0,17690.0,-6.757788,860.74
1390,1390.0,98.0,17701.0,-6.757651,860.62
1391,1391.0,98.0,17712.0,-6.757701,860.66
1392,1392.0,98.0,17723.0,-6.757688,860.65
1393,1393.0,98.0,17734.0,-6.757825,860.77
1394,1394.0,98.0,17746.0,-6.757939,860.87
1395,1395.0,98.0,17757.0,-6.75789,860.82
1396,1396.0,98.0,17769.0,-6.757898,860.83
1397,1397.0,98.0,17780.0,-6.758121,861.02
1398,1398.0,98.0,17792.0,-6.758044,860.96
1399,1399.0,98.0,17804.0,-6.757934,860.86
1400,1400.0,98.0,17816.0,-6.757889,860.82
1401,1401.0,98.0,17828.0,-6.757731,860.69
1402,1402.0,98.0,17840.0,-6.757559,860.54
1403,1403.0,98.0,17852.0,-6.757562,860.54
1404,1404.0,98.0,17864.0,-6.757635,860.6
1405,1405.0,98.0,17874.0,-6.757663,860.63
1406,1406.0,98.0,17885.0,-6.757514,860.5
1407,1407.0,98.0,17897.0,-6.757629,860.6
1408,1408.0,98.0,17909.0,-6.757547,860.53
1409,1409.0,98.0,17920.0,-6.757364,860.37
1410,1410.0,98.0,17931.0,-6.757181,860.21
1411,1411.0,98.0,17942.0,-6.756966,860.03
1412,1412.0,98.0,17954.0,-6.757214,860.24
1413,1413.0,98.0,17966.0,-6.757173,860.21
1414,1414.0,98.0,17978.0,-6.757164,860.2
1415,1415.0,98.0,17991.0,-6.757131,860.17
1416,1416.0,98.0,18003.0,-6.75707,860.12


==> data/HPO/INITIALK/60.csv <==
iter_no0,iter_no,K,time,likelihood,perplexity
1,1,91,0.014722222,-7.819967,2489.82
2,2,94,0.025555556,-7.640263,2080.29
3,3,94,0.034444444,-7.536787,1875.79
4,4,94,0.041388889,-7.458711,1734.91
5,5,94,0.048055556,-7.4011,1637.79
6,6,94,0.054722222,-7.352991,1560.86
7,7,96,0.060833333,-7.318652,1508.17
8,8,96,0.066944444,-7.286719,1460.77
9,9,96,0.073055556,-7.26023,1422.58
10,10,96,0.078611111,-7.238751,1392.35
11,11,96,0.083888889,-7.21662,1361.88
12,12,96,0.089166667,-7.197892,1336.61
13,13,96,0.094444444,-7.180153,1313.11
14,14,97,0.099444444,-7.166752,1295.63
15,15,97,0.104722222,-7.153485,1278.55
16,16,97,0.109722222,-7.138906,1260.05
17,17,98,0.114444444,-7.127516,1245.78
18,18,98,0.119444444,-7.118513,1234.61
19,19,98,0.124166667,-7.109782,1223.88
20,20,98,0.129166667,-7.100483,1212.55
21,21,98,0.133888889,-7.09343,1204.03
22,22,98,0.138888889,-7.085436,1194.44
23,23,98,0.143611111,-7.078365,1186.03
24,24,98,0.148611111,-7.070738,1177.02
25,25,99,0.153333333,-7.064158,1169.3
26,26,99,0.157777778,-7.057721,1161.79
27,27,99,0.1625,-7.051376,1154.45
28,28,99,0.167222222,-7.044986,1147.09
29,29,99,0.171666667,-7.038993,1140.24
30,30,99,0.176111111,-7.032814,1133.21
31,31,99,0.180833333,-7.028174,1127.97
32,32,99,0.185277778,-7.022697,1121.81
33,33,99,0.19,-7.018453,1117.06
34,34,99,0.194722222,-7.014058,1112.16
35,35,99,0.199166667,-7.009442,1107.04
36,36,99,0.203611111,-7.004594,1101.68
37,37,99,0.208055556,-7.001048,1097.78
38,38,99,0.2125,-6.99803,1094.47
39,39,99,0.216944444,-6.994076,1090.16
40,40,99,0.221388889,-6.990903,1086.7
41,41,99,0.225833333,-6.987879,1083.42
42,42,99,0.230555556,-6.983904,1079.12
43,43,99,0.235277778,-6.981002,1076
44,44,99,0.239722222,-6.976596,1071.27
45,45,100,0.243888889,-6.974668,1069.2
46,46,100,0.247777778,-6.971916,1066.26
47,47,100,0.251944444,-6.967309,1061.36
48,48,100,0.256388889,-6.964384,1058.26
49,49,100,0.260555556,-6.962026,1055.77
50,50,100,0.264722222,-6.959815,1053.44
51,51,100,0.268888889,-6.956414,1049.86
52,52,100,0.273055556,-6.954557,1047.91
53,53,100,0.277222222,-6.951681,1044.9
54,54,100,0.281944444,-6.94912,1042.23
55,55,100,0.286111111,-6.946704,1039.72
56,56,100,0.290277778,-6.944626,1037.56
57,57,100,0.294722222,-6.940569,1033.36
58,58,100,0.298888889,-6.939371,1032.12
59,59,100,0.302777778,-6.938234,1030.95
60,60,101,0.307222222,-6.936738,1029.41
61,61,101,0.311388889,-6.93458,1027.19
62,62,101,0.315555556,-6.932176,1024.72
63,63,101,0.319722222,-6.930148,1022.65
64,64,101,0.323888889,-6.928261,1020.72
65,65,101,0.328055556,-6.925916,1018.33
66,66,101,0.332222222,-6.925302,1017.7
67,67,101,0.336388889,-6.922905,1015.27
68,68,101,0.340833333,-6.921077,1013.41
69,69,101,0.345277778,-6.919928,1012.25
70,70,101,0.349444444,-6.91778,1010.08
71,71,101,0.353611111,-6.916149,1008.43
72,72,101,0.357777778,-6.915182,1007.45
73,73,101,0.361666667,-6.913319,1005.58
74,74,101,0.365833333,-6.911697,1003.95
75,75,101,0.37,-6.909761,1002.01
76,76,101,0.374166667,-6.90792,1000.16
77,77,101,0.378333333,-6.906082,998.33
78,78,101,0.3825,-6.904524,996.77
79,79,101,0.386666667,-6.902874,995.13
80,80,101,0.390833333,-6.901526,993.79
81,81,101,0.395,-6.900048,992.32
82,82,101,0.399166667,-6.898184,990.47
83,83,101,0.403333333,-6.896732,989.04
84,84,101,0.4075,-6.895968,988.28
85,85,101,0.411666667,-6.894874,987.2
86,86,101,0.415833333,-6.893197,985.55
87,87,101,0.419722222,-6.891794,984.17
88,88,101,0.423888889,-6.890899,983.28
89,89,101,0.428055556,-6.889276,981.69
90,90,101,0.432222222,-6.88854,980.97
91,91,101,0.436388889,-6.887452,979.9
92,92,101,0.440555556,-6.886016,978.5
93,93,101,0.444722222,-6.884933,977.44
94,94,101,0.448888889,-6.883687,976.22
95,95,101,0.453055556,-6.882681,975.24
96,96,101,0.457222222,-6.881599,974.18
97,97,101,0.461388889,-6.880833,973.44
98,98,101,0.465277778,-6.879637,972.27
99,99,101,0.469166667,-6.879108,971.76
100,100,101,0.473333333,-6.877383,970.08
101,101,101,0.4775,-6.876757,969.48
102,102,101,0.481666667,-6.875146,967.92
103,103,101,0.485833333,-6.874489,967.28
104,104,101,0.489722222,-6.87328,966.11
105,105,101,0.493055556,-6.872607,965.46
106,106,101,0.496388889,-6.871034,963.94
107,107,101,0.499444444,-6.869713,962.67
108,108,101,0.5025,-6.868787,961.78
109,109,101,0.505555556,-6.867541,960.58
110,110,101,0.508888889,-6.866517,959.6
111,111,101,0.512222222,-6.865738,958.85
112,112,101,0.515555556,-6.864974,958.12
113,113,101,0.518611111,-6.864615,957.78
114,114,101,0.521666667,-6.863178,956.4
115,115,101,0.524722222,-6.862181,955.45
116,116,101,0.528055556,-6.861422,954.72
117,117,101,0.531111111,-6.860437,953.78
118,118,101,0.534166667,-6.859538,952.93
119,119,102,0.5375,-6.858935,952.35
120,120,102,0.540555556,-6.858513,951.95
121,121,102,0.543611111,-6.857912,951.38
122,122,102,0.546944444,-6.857433,950.92
123,123,102,0.550277778,-6.856522,950.06
124,124,102,0.553333333,-6.855297,948.89
125,125,102,0.556666667,-6.855062,948.67
126,126,102,0.559722222,-6.854657,948.29
127,127,102,0.562777778,-6.853789,947.46
128,128,102,0.566111111,-6.852974,946.69
129,129,102,0.569166667,-6.852305,946.06
130,130,102,0.572222222,-6.851268,945.08
131,131,102,0.575277778,-6.849951,943.83
132,132,102,0.578611111,-6.849737,943.63
133,133,102,0.581666667,-6.848882,942.83
134,134,102,0.584722222,-6.849039,942.97
135,135,102,0.587777778,-6.84817,942.16
136,136,102,0.591111111,-6.847338,941.37
137,137,102,0.593888889,-6.847549,941.57
138,138,102,0.596944444,-6.846662,940.74
139,139,102,0.6,-6.845311,939.47
140,140,102,0.603055556,-6.844795,938.98
141,141,102,0.606111111,-6.844391,938.6
142,142,102,0.609166667,-6.844208,938.43
143,143,102,0.612222222,-6.843575,937.84
144,144,102,0.615555556,-6.843713,937.97
145,145,103,0.618611111,-6.843649,937.91
146,146,103,0.621944444,-6.84337,937.64
147,147,103,0.625277778,-6.843098,937.39
148,148,103,0.628611111,-6.842343,936.68
149,149,103,0.631944444,-6.841226,935.64
150,150,103,0.635,-6.841029,935.45
151,151,103,0.638333333,-6.840683,935.13
152,152,103,0.641388889,-6.840176,934.65
153,153,103,0.644444444,-6.840046,934.53
154,154,103,0.647777778,-6.838723,933.3
155,155,103,0.650833333,-6.837531,932.18
156,156,103,0.653888889,-6.837239,931.91
157,157,103,0.656944444,-6.836518,931.24
158,158,103,0.66,-6.836563,931.28
159,159,103,0.662777778,-6.836454,931.18
160,160,103,0.666111111,-6.835984,930.74
161,161,103,0.669444444,-6.834806,929.65
162,162,103,0.6725,-6.834031,928.93
163,163,103,0.675555556,-6.83411,929
164,164,103,0.678888889,-6.833837,928.75
165,165,103,0.681944444,-6.833657,928.58
166,166,103,0.685,-6.832999,927.97
167,167,103,0.688055556,-6.831894,926.94
168,168,103,0.691111111,-6.831535,926.61
169,169,103,0.694166667,-6.831597,926.67
170,170,103,0.697222222,-6.83088,926.01
171,171,103,0.700555556,-6.830886,926.01
172,172,103,0.703611111,-6.830408,925.57
173,173,103,0.706388889,-6.83038,925.54
174,174,103,0.709444444,-6.830145,925.32
175,175,103,0.712777778,-6.829565,924.79
176,176,103,0.715833333,-6.829293,924.54
177,177,103,0.718888889,-6.829403,924.64
178,178,103,0.721944444,-6.828823,924.1
179,179,103,0.724722222,-6.828088,923.42
180,180,103,0.727777778,-6.82764,923.01
181,181,103,0.731111111,-6.827167,922.57
182,182,103,0.734166667,-6.827401,922.79
183,183,103,0.737222222,-6.827348,922.74
184,184,103,0.740277778,-6.827202,922.61
185,185,103,0.743333333,-6.826832,922.26
186,186,103,0.746666667,-6.826303,921.78
187,187,103,0.749722222,-6.826548,922
188,188,103,0.752777778,-6.826199,921.68
189,189,103,0.755833333,-6.825619,921.15
190,190,103,0.758888889,-6.824415,920.04
191,191,103,0.761944444,-6.824304,919.94
192,192,103,0.765,-6.824264,919.9
193,193,103,0.768055556,-6.824612,920.22
194,194,103,0.771111111,-6.823862,919.53
195,195,103,0.774166667,-6.823181,918.9
196,196,103,0.777222222,-6.822888,918.63
197,197,103,0.780277778,-6.822501,918.28
198,198,103,0.783333333,-6.822108,917.92
199,199,103,0.786388889,-6.821976,917.8
200,200,103,0.789722222,-6.820797,916.72
201,201,103,0.792777778,-6.820629,916.56
202,202,103,0.795833333,-6.820111,916.09
203,203,103,0.798611111,-6.819945,915.93
204,204,103,0.801666667,-6.819084,915.15
205,205,103,0.804722222,-6.818429,914.55
206,206,103,0.807777778,-6.818607,914.71
207,207,103,0.811111111,-6.818179,914.32
208,208,103,0.814166667,-6.817816,913.99
209,209,103,0.817222222,-6.817412,913.62
210,210,103,0.82,-6.817195,913.42
211,211,103,0.823055556,-6.817092,913.33
212,212,103,0.826111111,-6.81682,913.08
213,213,103,0.828888889,-6.816745,913.01
214,214,103,0.831666667,-6.816792,913.05
215,215,103,0.834444444,-6.81596,912.29
216,216,103,0.837222222,-6.816208,912.52
217,217,103,0.84,-6.815759,912.11
218,218,103,0.842777778,-6.816047,912.37
219,219,103,0.845833333,-6.815459,911.83
220,220,103,0.848888889,-6.815706,912.06
221,221,103,0.851944444,-6.815066,911.48
222,222,103,0.855,-6.814346,910.82
223,223,103,0.858055556,-6.813563,910.11
224,224,103,0.861388889,-6.813549,910.1
225,225,103,0.864444444,-6.813081,909.67
226,226,103,0.8675,-6.812839,909.45
227,227,103,0.870555556,-6.812138,908.81
228,228,103,0.873611111,-6.812033,908.72
229,229,103,0.876666667,-6.812251,908.91
230,230,103,0.879722222,-6.812421,909.07
231,231,103,0.882777778,-6.811977,908.67
232,232,103,0.885833333,-6.811562,908.29
233,233,103,0.888888889,-6.810653,907.46
234,234,103,0.891944444,-6.810214,907.06
235,235,103,0.894722222,-6.809933,906.81
236,236,103,0.897777778,-6.809449,906.37
237,237,103,0.900833333,-6.809538,906.45
238,238,103,0.903611111,-6.809207,906.15
239,239,103,0.906666667,-6.808474,905.49
240,240,103,0.909722222,-6.808369,905.39
241,241,103,0.912777778,-6.808142,905.19
242,242,103,0.915555556,-6.807849,904.92
243,243,103,0.918333333,-6.807602,904.7
244,244,103,0.921111111,-6.807445,904.56
245,245,103,0.924166667,-6.807328,904.45
246,246,103,0.927222222,-6.806761,903.94
247,247,103,0.930277778,-6.806813,903.99
248,248,103,0.933333333,-6.806457,903.66
249,249,103,0.936388889,-6.80598,903.23
250,250,103,0.939166667,-6.805669,902.95
251,251,103,0.942222222,-6.805083,902.42
252,252,103,0.945277778,-6.804719,902.09
253,253,103,0.948055556,-6.804856,902.22
254,254,103,0.951111111,-6.805052,902.39
255,255,103,0.954166667,-6.80453,901.92
256,256,103,0.956944444,-6.80493,902.28
257,257,103,0.96,-6.804269,901.69
258,258,103,0.962777778,-6.804045,901.49
259,259,103,0.965833333,-6.803855,901.32
260,260,103,0.968888889,-6.803377,900.88
261,261,103,0.971666667,-6.803287,900.8
262,262,103,0.974722222,-6.803045,900.59
263,263,103,0.977777778,-6.802423,900.03
264,264,103,0.980833333,-6.802438,900.04
265,265,103,0.983888889,-6.802144,899.77
266,266,103,0.986944444,-6.801595,899.28
267,267,103,0.99,-6.801847,899.51
268,268,103,0.993055556,-6.801044,898.79
269,269,103,0.995833333,-6.801117,898.85
270,270,103,0.998888889,-6.800778,898.55
271,271,103,1.001666667,-6.799923,897.78
272,272,103,1.004722222,-6.800015,897.86
273,273,103,1.007777778,-6.799604,897.49
274,274,103,1.010833333,-6.799526,897.42
275,275,103,1.014166667,-6.799502,897.4
276,276,103,1.016944444,-6.799379,897.29
277,277,103,1.02,-6.799715,897.59
278,278,103,1.023055556,-6.79956,897.45
279,279,103,1.026111111,-6.798756,896.73
280,280,103,1.029166667,-6.798562,896.56
281,281,103,1.032222222,-6.798458,896.46
282,282,103,1.035,-6.798429,896.44
283,283,103,1.038055556,-6.79802,896.07
284,284,103,1.040833333,-6.797602,895.7
285,285,103,1.043611111,-6.797137,895.28
286,286,103,1.046944444,-6.797586,895.68
287,287,103,1.05,-6.79752,895.62
288,288,103,1.052777778,-6.797838,895.91
289,289,103,1.055833333,-6.79676,894.94
290,290,103,1.058888889,-6.796417,894.64
291,291,103,1.061944444,-6.796932,895.1
292,292,103,1.064722222,-6.796616,894.81
293,293,103,1.0675,-6.796883,895.05
294,294,103,1.070277778,-6.796396,894.62
295,295,103,1.073055556,-6.796651,894.85
296,296,103,1.076111111,-6.796166,894.41
297,297,103,1.079166667,-6.79624,894.48
298,298,103,1.082222222,-6.796199,894.44
299,299,103,1.085277778,-6.796085,894.34
300,300,103,1.088333333,-6.796062,894.32
301,301,103,1.091388889,-6.795049,893.41
302,302,103,1.094444444,-6.795447,893.77
303,303,103,1.097222222,-6.795524,893.84
304,304,103,1.100277778,-6.79528,893.62
305,305,103,1.103055556,-6.795061,893.42
306,306,103,1.106111111,-6.79522,893.57
307,307,103,1.109166667,-6.794528,892.95
308,308,103,1.112222222,-6.794539,892.96
309,309,103,1.115277778,-6.794194,892.65
310,310,103,1.118333333,-6.794223,892.68
311,311,103,1.121388889,-6.793625,892.14
312,312,103,1.124444444,-6.793078,891.65
313,313,103,1.1275,-6.792925,891.52
314,314,103,1.130555556,-6.793012,891.6
315,315,103,1.133611111,-6.792554,891.19
316,316,103,1.136666667,-6.791878,890.58
317,317,103,1.139722222,-6.792113,890.79
318,318,103,1.142777778,-6.792101,890.78
319,319,103,1.145833333,-6.791907,890.61
320,320,103,1.148611111,-6.792116,890.8
321,321,103,1.151388889,-6.791571,890.31
322,322,103,1.154166667,-6.791648,890.38
323,323,103,1.156944444,-6.791826,890.54
324,324,103,1.16,-6.791742,890.46
325,325,104,1.162777778,-6.791559,890.3
326,326,104,1.165833333,-6.791373,890.13
327,327,104,1.168611111,-6.791878,890.58
328,328,104,1.171388889,-6.791598,890.34
329,329,104,1.174166667,-6.791687,890.41
330,330,104,1.177222222,-6.791306,890.08
331,331,104,1.180277778,-6.790936,889.75
332,332,104,1.183333333,-6.790037,888.95
333,333,104,1.186388889,-6.79082,889.64
334,334,104,1.189166667,-6.79028,889.16
335,335,104,1.191944444,-6.790042,888.95
336,336,104,1.194722222,-6.789673,888.62
337,337,104,1.1975,-6.789944,888.86
338,338,104,1.200277778,-6.78938,888.36
339,339,104,1.203055556,-6.789625,888.58
340,340,104,1.206111111,-6.789452,888.43
341,341,104,1.208888889,-6.789213,888.21
342,342,104,1.211666667,-6.788977,888
343,343,104,1.214444444,-6.789362,888.35
344,344,104,1.2175,-6.789504,888.47
345,345,104,1.220555556,-6.789462,888.44
346,346,104,1.223333333,-6.789395,888.38
347,347,104,1.226111111,-6.789194,888.2
348,348,104,1.228888889,-6.789314,888.3
349,349,104,1.231666667,-6.789084,888.1
350,350,104,1.234722222,-6.788657,887.72
351,351,104,1.237777778,-6.788462,887.55
352,352,104,1.240555556,-6.788326,887.43
353,353,104,1.243611111,-6.788575,887.65
354,354,104,1.246666667,-6.788023,887.16
355,355,104,1.249444444,-6.787849,887
356,356,104,1.252222222,-6.788404,887.5
357,357,104,1.255277778,-6.788005,887.14
358,358,104,1.258055556,-6.787523,886.71
359,359,104,1.261111111,-6.786968,886.22
360,360,104,1.264166667,-6.786568,885.87
361,361,104,1.267222222,-6.786426,885.74
362,362,104,1.270277778,-6.786294,885.63
363,363,104,1.273055556,-6.786143,885.49
364,364,104,1.275833333,-6.78625,885.59
365,365,104,1.278611111,-6.78579,885.18
366,366,104,1.281666667,-6.785942,885.31
367,367,104,1.284444444,-6.78606,885.42
368,368,104,1.2875,-6.785746,885.14
369,369,104,1.290555556,-6.785978,885.35
370,370,104,1.293611111,-6.785572,884.99
371,371,104,1.296666667,-6.785562,884.98
372,372,104,1.299444444,-6.784932,884.42
373,373,104,1.3025,-6.785014,884.49
374,374,104,1.305277778,-6.785201,884.66
375,375,104,1.308333333,-6.784943,884.43
376,376,104,1.311388889,-6.785326,884.77
377,377,104,1.314444444,-6.785205,884.66
378,378,104,1.317222222,-6.785388,884.82
379,379,104,1.320277778,-6.784979,884.46
380,380,104,1.323333333,-6.785103,884.57
381,381,104,1.326111111,-6.785301,884.75
382,382,104,1.329166667,-6.785226,884.68
383,383,104,1.332222222,-6.785562,884.98
384,384,104,1.335,-6.785876,885.26
385,385,104,1.338055556,-6.785937,885.31
386,386,104,1.341111111,-6.785996,885.36
387,387,104,1.344166667,-6.786229,885.57
388,388,104,1.347222222,-6.786044,885.4
389,389,104,1.350277778,-6.786013,885.38
390,390,104,1.353055556,-6.785679,885.08
391,391,104,1.356111111,-6.78555,884.97
392,392,104,1.358888889,-6.785074,884.55
393,393,104,1.361666667,-6.784593,884.12
394,394,104,1.364444444,-6.784779,884.28
395,395,104,1.367222222,-6.784511,884.05
396,396,104,1.37,-6.784283,883.85
397,397,104,1.373055556,-6.784252,883.82
398,398,104,1.375833333,-6.784074,883.66
399,399,104,1.378611111,-6.783757,883.38
400,400,104,1.381388889,-6.783846,883.46
401,401,104,1.384166667,-6.783875,883.49
402,402,104,1.386944444,-6.783817,883.43
403,403,104,1.39,-6.783612,883.25
404,404,104,1.392777778,-6.783952,883.55
405,405,104,1.395555556,-6.783683,883.32
406,406,104,1.398611111,-6.783995,883.59
407,407,104,1.401666667,-6.784297,883.86
408,408,104,1.404722222,-6.783972,883.57
409,409,104,1.407777778,-6.783968,883.57
410,410,104,1.410833333,-6.783627,883.27
411,411,104,1.413888889,-6.783114,882.81
412,412,104,1.416666667,-6.782836,882.57
413,413,104,1.419722222,-6.78306,882.77
414,414,104,1.422777778,-6.782852,882.58
415,415,104,1.425555556,-6.782769,882.51
416,416,104,1.428611111,-6.783266,882.95
417,417,104,1.431666667,-6.78328,882.96
418,418,104,1.434722222,-6.783514,883.17
419,419,104,1.4375,-6.78321,882.9
420,420,104,1.440277778,-6.782875,882.6
421,421,104,1.443333333,-6.782672,882.42
422,422,104,1.446388889,-6.78276,882.5
423,423,104,1.449444444,-6.78222,882.02
424,424,104,1.4525,-6.782184,881.99
425,425,104,1.455277778,-6.782133,881.95
426,426,104,1.458333333,-6.781747,881.61
427,427,104,1.461388889,-6.782127,881.94
428,428,104,1.464166667,-6.782078,881.9
429,429,104,1.467222222,-6.781964,881.8
430,430,104,1.47,-6.781828,881.68
431,431,104,1.473055556,-6.78149,881.38
432,432,104,1.476111111,-6.781889,881.73
433,433,104,1.479166667,-6.781776,881.63
434,434,104,1.481944444,-6.781251,881.17
435,435,104,1.484722222,-6.781619,881.49
436,436,104,1.487777778,-6.781107,881.04
437,437,104,1.490555556,-6.780967,880.92
438,438,104,1.493611111,-6.78031,880.34
439,439,104,1.496388889,-6.780094,880.15
440,440,104,1.499166667,-6.780147,880.2
441,441,104,1.501944444,-6.779695,879.8
442,442,104,1.505,-6.779512,879.64
443,443,104,1.508055556,-6.779678,879.79
444,444,104,1.511111111,-6.779128,879.3
445,445,104,1.513888889,-6.779371,879.52
446,446,104,1.516944444,-6.779064,879.25
447,447,104,1.519722222,-6.779085,879.26
448,448,104,1.5225,-6.779298,879.45
449,449,104,1.525277778,-6.778994,879.18
450,450,104,1.528055556,-6.778992,879.18
451,451,104,1.531111111,-6.779061,879.24
452,452,104,1.533888889,-6.778864,879.07
453,453,104,1.537222222,-6.778617,878.85
454,454,105,1.540277778,-6.778916,879.12
455,455,105,1.543055556,-6.778807,879.02
456,456,105,1.546111111,-6.778777,878.99
457,457,105,1.549166667,-6.778466,878.72
458,458,105,1.551944444,-6.778204,878.49
459,459,105,1.554722222,-6.77819,878.48
460,460,105,1.557777778,-6.777967,878.28
461,461,105,1.560555556,-6.778164,878.45
462,462,106,1.563611111,-6.778314,878.59
463,463,106,1.566666667,-6.77785,878.18
464,464,106,1.569444444,-6.778275,878.55
465,465,106,1.572222222,-6.778258,878.54
466,466,106,1.575277778,-6.778528,878.77
467,467,106,1.578055556,-6.77853,878.78
468,468,106,1.580555556,-6.778316,878.59
469,469,106,1.583333333,-6.778636,878.87
470,470,106,1.586111111,-6.778662,878.89
471,471,106,1.589166667,-6.778652,878.88
472,472,106,1.591944444,-6.778136,878.43
473,473,106,1.595,-6.778032,878.34
474,474,106,1.597777778,-6.777492,877.86
475,475,106,1.600555556,-6.777358,877.75
476,476,106,1.603333333,-6.777307,877.7
477,477,106,1.606111111,-6.777135,877.55
478,478,106,1.608888889,-6.777025,877.45
479,479,106,1.611666667,-6.777454,877.83
480,480,106,1.614722222,-6.777694,878.04
481,481,106,1.6175,-6.77767,878.02
482,482,106,1.620277778,-6.777473,877.85
483,483,106,1.623055556,-6.77759,877.95
484,484,106,1.625833333,-6.777575,877.94
485,485,106,1.628611111,-6.777505,877.88
486,486,106,1.631388889,-6.777379,877.77
487,487,106,1.634444444,-6.777486,877.86
488,488,106,1.6375,-6.776988,877.42
489,489,106,1.640555556,-6.777236,877.64
490,490,106,1.643333333,-6.776886,877.33
491,491,106,1.646111111,-6.777484,877.86
492,492,106,1.649166667,-6.777127,877.54
493,493,106,1.651944444,-6.777044,877.47
494,494,106,1.655,-6.776953,877.39
495,495,106,1.657777778,-6.777119,877.54
496,496,106,1.660833333,-6.777065,877.49
497,497,106,1.663611111,-6.777012,877.44
498,498,106,1.666388889,-6.776932,877.37
499,499,106,1.669166667,-6.777287,877.68
500,500,106,1.672222222,-6.776954,877.39
501,501,106,1.675,-6.777366,877.75
502,502,106,1.677777778,-6.77757,877.93
503,503,106,1.680555556,-6.777703,878.05
504,504,106,1.683333333,-6.777497,877.87
505,505,107,1.686388889,-6.778071,878.37
506,506,107,1.689166667,-6.777585,877.95
507,507,107,1.6925,-6.777064,877.49
508,508,107,1.695555556,-6.777284,877.68
509,509,107,1.698333333,-6.776931,877.37
510,510,107,1.701111111,-6.776539,877.03
511,511,107,1.703888889,-6.776577,877.06
512,512,107,1.706666667,-6.776223,876.75
513,513,107,1.709444444,-6.776515,877.01
514,514,107,1.7125,-6.77606,876.61
515,515,107,1.715555556,-6.775938,876.5
516,516,107,1.718333333,-6.775714,876.3
517,517,107,1.721111111,-6.775793,876.37
518,518,107,1.723888889,-6.776163,876.7
519,519,107,1.726666667,-6.776071,876.62
520,520,107,1.729722222,-6.7756,876.2
521,521,107,1.7325,-6.775935,876.5
522,522,107,1.735277778,-6.775391,876.02
523,523,107,1.738055556,-6.775732,876.32
524,524,107,1.741111111,-6.775438,876.06
525,525,107,1.743888889,-6.77584,876.42
526,526,107,1.746666667,-6.775437,876.06
527,527,107,1.749444444,-6.775301,875.94
528,528,107,1.7525,-6.775108,875.77
529,529,107,1.755277778,-6.774985,875.67
530,530,107,1.758333333,-6.774837,875.54
531,531,107,1.761111111,-6.774764,875.47
532,532,107,1.763888889,-6.774098,874.89
533,533,107,1.766944444,-6.774281,875.05
534,534,107,1.769722222,-6.774202,874.98
535,535,107,1.772777778,-6.774593,875.32
536,536,108,1.775555556,-6.774609,875.34
537,537,108,1.778333333,-6.77447,875.22
538,538,108,1.781111111,-6.774723,875.44
539,539,108,1.783888889,-6.77485,875.55
540,540,108,1.786944444,-6.774869,875.56
541,541,108,1.789444444,-6.775102,875.77
542,542,108,1.7925,-6.774788,875.49
543,543,108,1.795555556,-6.774418,875.17
544,544,108,1.798333333,-6.774398,875.15
545,545,108,1.801111111,-6.774407,875.16
546,546,108,1.803888889,-6.774519,875.26
547,547,108,1.806666667,-6.774236,875.01
548,548,108,1.809444444,-6.773916,874.73
549,549,108,1.8125,-6.774013,874.82
550,550,108,1.815277778,-6.773573,874.43
551,551,108,1.818333333,-6.773372,874.25
552,552,108,1.821388889,-6.773384,874.27
553,553,108,1.824166667,-6.773456,874.33
554,554,108,1.826944444,-6.773314,874.2
555,555,108,1.829722222,-6.773234,874.13
556,556,108,1.8325,-6.773169,874.08
557,557,108,1.835277778,-6.773235,874.14
558,558,108,1.838055556,-6.773556,874.42
559,559,108,1.840833333,-6.773555,874.41
560,560,108,1.843611111,-6.773324,874.21
561,561,108,1.846666667,-6.773525,874.39
562,562,108,1.849444444,-6.773564,874.42
563,563,108,1.8525,-6.773552,874.41
564,564,108,1.855277778,-6.773428,874.3
565,565,108,1.858333333,-6.773212,874.12
566,566,108,1.861111111,-6.773027,873.95
567,567,108,1.863611111,-6.772668,873.64
568,568,108,1.866388889,-6.772764,873.72
569,569,108,1.869444444,-6.772625,873.6
570,570,108,1.872222222,-6.772825,873.78
571,571,108,1.875,-6.772952,873.89
572,572,108,1.877777778,-6.773074,873.99
573,573,108,1.880555556,-6.772961,873.9
574,574,108,1.883333333,-6.772825,873.78
575,575,108,1.886388889,-6.773076,874
576,576,108,1.889166667,-6.772517,873.51
577,577,108,1.891944444,-6.772049,873.1
578,578,108,1.895,-6.772184,873.22
579,579,108,1.898055556,-6.772306,873.32
580,580,108,1.900833333,-6.772238,873.26
581,581,108,1.903611111,-6.771871,872.94
582,582,108,1.906666667,-6.771722,872.81
583,583,108,1.909444444,-6.771822,872.9
584,584,108,1.912222222,-6.771755,872.84
585,585,108,1.915277778,-6.772075,873.12
586,586,108,1.918055556,-6.772402,873.41
587,587,108,1.920833333,-6.772247,873.27
588,588,108,1.923611111,-6.77161,872.72
589,589,108,1.926388889,-6.771481,872.6
590,590,108,1.929166667,-6.771786,872.87
591,591,108,1.931944444,-6.771904,872.97
592,592,108,1.934722222,-6.771636,872.74
593,593,108,1.937777778,-6.771781,872.87
594,594,108,1.940555556,-6.772175,873.21
595,595,108,1.943333333,-6.771757,872.84
596,596,108,1.946111111,-6.771526,872.64
597,597,108,1.948888889,-6.771651,872.75
598,598,108,1.951944444,-6.771408,872.54
599,599,108,1.954444444,-6.771105,872.28
600,600,108,1.957222222,-6.771002,872.19
601,601,108,1.96,-6.770898,872.09
602,602,108,1.962777778,-6.770697,871.92
603,603,108,1.966111111,-6.770437,871.69
604,604,108,1.968888889,-6.770547,871.79
605,605,108,1.971944444,-6.770767,871.98
606,606,108,1.974722222,-6.770907,872.1
607,607,108,1.9775,-6.770718,871.94
608,608,108,1.980277778,-6.770742,871.96
609,609,108,1.983055556,-6.77042,871.68
610,610,108,1.985833333,-6.7705,871.75
611,611,108,1.988888889,-6.770176,871.47
612,612,108,1.991666667,-6.76997,871.29
613,613,108,1.994722222,-6.769941,871.26
614,614,109,1.9975,-6.770169,871.46
615,615,109,2.000277778,-6.770175,871.46
616,616,109,2.003055556,-6.770228,871.51
617,617,109,2.006111111,-6.769864,871.19
618,618,109,2.008888889,-6.769662,871.02
619,619,109,2.011388889,-6.769898,871.22
620,620,109,2.014444444,-6.769705,871.05
621,621,109,2.017222222,-6.769795,871.13
622,622,109,2.020277778,-6.769739,871.08
623,623,109,2.023055556,-6.769862,871.19
624,624,109,2.026111111,-6.770008,871.32
625,625,109,2.029166667,-6.769912,871.24
626,626,109,2.032222222,-6.769861,871.19
627,627,109,2.035277778,-6.76972,871.07
628,628,109,2.038055556,-6.769645,871
629,629,109,2.040833333,-6.769674,871.03
630,630,109,2.043611111,-6.76932,870.72
631,631,109,2.046666667,-6.769165,870.58
632,632,109,2.049722222,-6.769447,870.83
633,633,109,2.0525,-6.769372,870.76
634,634,109,2.055277778,-6.768809,870.27
635,635,109,2.058055556,-6.768875,870.33
636,636,109,2.060833333,-6.768931,870.38
637,637,109,2.063888889,-6.768825,870.29
638,638,109,2.066666667,-6.768805,870.27
639,639,109,2.069444444,-6.768736,870.21
640,640,109,2.0725,-6.768651,870.14
641,641,109,2.075277778,-6.768655,870.14
642,642,109,2.078055556,-6.768831,870.29
643,643,109,2.080833333,-6.768834,870.3
644,644,109,2.083888889,-6.768444,869.96
645,645,109,2.086666667,-6.769191,870.61
646,646,109,2.089444444,-6.769054,870.49
647,647,109,2.092222222,-6.768504,870.01
648,648,109,2.095,-6.768494,870
649,649,109,2.097777778,-6.767918,869.5
650,650,109,2.100555556,-6.767467,869.11
651,651,109,2.103333333,-6.767395,869.05
652,652,109,2.106111111,-6.767297,868.96
653,653,109,2.108888889,-6.767588,869.21
654,654,109,2.112222222,-6.767489,869.13
655,655,109,2.115,-6.767689,869.3
656,656,109,2.117777778,-6.767597,869.22
657,657,109,2.120555556,-6.767321,868.98
658,658,109,2.123611111,-6.766982,868.69
659,659,109,2.126111111,-6.767182,868.86
660,660,109,2.128888889,-6.766831,868.56
661,661,109,2.131944444,-6.767006,868.71
662,662,109,2.135,-6.766773,868.5
663,663,109,2.137777778,-6.766807,868.53
664,664,109,2.140833333,-6.766796,868.52
665,665,109,2.143888889,-6.767362,869.02
666,666,109,2.146944444,-6.767121,868.81
667,667,109,2.150277778,-6.76733,868.99
668,668,109,2.153333333,-6.767452,869.09
669,669,109,2.156388889,-6.767399,869.05
670,670,109,2.159722222,-6.767692,869.3
671,671,109,2.163055556,-6.767469,869.11
672,672,109,2.166111111,-6.76755,869.18
673,673,109,2.169166667,-6.767718,869.33
674,674,109,2.1725,-6.767309,868.97
675,675,109,2.175555556,-6.767302,868.96
676,676,109,2.178611111,-6.767078,868.77
677,677,109,2.181666667,-6.766964,868.67
678,678,109,2.185,-6.767364,869.02
679,679,109,2.188055556,-6.767053,868.75
680,680,109,2.191111111,-6.767045,868.74
681,681,109,2.194166667,-6.767204,868.88
682,682,109,2.197777778,-6.767381,869.03
683,683,109,2.200833333,-6.767206,868.88
684,684,109,2.203888889,-6.767083,868.77
685,685,109,2.206944444,-6.766935,868.65
686,686,109,2.210277778,-6.766681,868.42
687,687,109,2.213611111,-6.766924,868.64
688,688,109,2.216666667,-6.766867,868.59
689,689,109,2.219722222,-6.767113,868.8
690,690,109,2.223055556,-6.766842,868.56
691,691,109,2.226111111,-6.766807,868.53
692,692,109,2.229166667,-6.766933,868.64
693,693,109,2.2325,-6.766613,868.37
694,694,109,2.235833333,-6.766462,868.23
695,695,109,2.238888889,-6.766363,868.15
696,696,109,2.242222222,-6.766548,868.31
697,697,109,2.245277778,-6.766575,868.33
698,698,109,2.248333333,-6.766342,868.13
699,699,109,2.251666667,-6.766246,868.05
700,700,109,2.254722222,-6.766191,868
701,701,109,2.258055556,-6.766308,868.1
702,702,109,2.261111111,-6.766499,868.27
703,703,109,2.264166667,-6.766302,868.1
704,704,109,2.2675,-6.766286,868.08
705,705,109,2.270555556,-6.765932,867.77
706,706,109,2.273888889,-6.766142,867.96
707,707,109,2.277222222,-6.766208,868.01
708,708,109,2.280555556,-6.766541,868.3
709,709,109,2.283888889,-6.766231,868.03
710,710,109,2.286944444,-6.76646,868.23
711,711,109,2.29,-6.766609,868.36
712,712,109,2.293055556,-6.766462,868.23
713,713,109,2.296111111,-6.766309,868.1
714,714,109,2.299166667,-6.766262,868.06
715,715,109,2.3025,-6.766239,868.04
716,716,109,2.305833333,-6.765864,867.72
717,717,109,2.308888889,-6.765823,867.68
718,718,109,2.311944444,-6.765904,867.75
719,719,109,2.315277778,-6.765789,867.65
720,720,109,2.318333333,-6.766148,867.96
721,721,109,2.321388889,-6.765748,867.61
722,722,109,2.324722222,-6.76603,867.86
723,723,109,2.328055556,-6.765898,867.75
724,724,109,2.331388889,-6.765971,867.81
725,725,109,2.335,-6.765795,867.66
726,726,109,2.338055556,-6.766,867.83
727,727,109,2.341388889,-6.766006,867.84
728,728,109,2.344444444,-6.765957,867.8
729,729,109,2.347777778,-6.765912,867.76
730,730,109,2.351111111,-6.765973,867.81
731,731,109,2.354444444,-6.76615,867.96
732,732,109,2.357777778,-6.766157,867.97
733,733,109,2.360833333,-6.765704,867.58
734,734,109,2.364166667,-6.765933,867.78
735,735,109,2.367777778,-6.765976,867.81
736,736,109,2.371388889,-6.765507,867.41
737,737,109,2.374444444,-6.765453,867.36
738,738,109,2.377777778,-6.765573,867.46
739,739,109,2.381111111,-6.765992,867.83
740,740,109,2.384444444,-6.765951,867.79
741,741,109,2.387777778,-6.765439,867.35
742,742,109,2.390833333,-6.765442,867.35
743,743,109,2.393888889,-6.765847,867.7
744,744,109,2.396944444,-6.765512,867.41
745,745,109,2.400277778,-6.765389,867.3
746,746,109,2.403611111,-6.764895,866.88
747,747,109,2.406944444,-6.764883,866.86
748,748,110,2.41,-6.764962,866.93
749,749,110,2.413611111,-6.764447,866.49
750,750,110,2.416666667,-6.764493,866.53
751,751,110,2.419722222,-6.764469,866.51
752,752,110,2.422777778,-6.7647,866.71
753,753,110,2.426111111,-6.765093,867.05
754,754,110,2.429444444,-6.76487,866.85
755,755,110,2.4325,-6.764726,866.73
756,756,110,2.435555556,-6.764562,866.59
757,757,110,2.438888889,-6.764536,866.56
758,758,110,2.442222222,-6.764884,866.87
759,759,110,2.445277778,-6.764986,866.95
760,760,110,2.448333333,-6.764924,866.9
761,761,110,2.451666667,-6.764653,866.67
762,762,110,2.455,-6.764783,866.78
763,763,110,2.458333333,-6.764574,866.6
764,764,110,2.461388889,-6.764633,866.65
765,765,110,2.464444444,-6.764797,866.79
766,766,110,2.4675,-6.764878,866.86
767,767,110,2.470555556,-6.764694,866.7
768,768,110,2.473611111,-6.764704,866.71
769,769,110,2.476666667,-6.764851,866.84
770,770,110,2.479722222,-6.764752,866.75
771,771,110,2.482777778,-6.764842,866.83
772,772,110,2.486111111,-6.764904,866.88
773,773,110,2.489166667,-6.764703,866.71
774,774,110,2.4925,-6.764875,866.86
775,775,110,2.495833333,-6.764718,866.72
776,776,110,2.499444444,-6.764698,866.7
777,777,110,2.502777778,-6.764949,866.92
778,778,110,2.506111111,-6.765251,867.18
779,779,110,2.509166667,-6.76489,866.87
780,780,110,2.512222222,-6.765041,867
781,781,110,2.515555556,-6.7647,866.71
782,782,110,2.518611111,-6.764539,866.57
783,783,110,2.521666667,-6.763943,866.05
784,784,110,2.524722222,-6.763544,865.7
785,785,110,2.528055556,-6.763525,865.69
786,786,110,2.531388889,-6.763649,865.8
787,787,110,2.534444444,-6.763237,865.44
788,788,110,2.5375,-6.762857,865.11
789,789,110,2.540555556,-6.762799,865.06
790,790,110,2.543611111,-6.763023,865.25
791,791,110,2.546666667,-6.762614,864.9
792,792,110,2.549722222,-6.762463,864.77
793,793,110,2.553055556,-6.76245,864.76
794,794,110,2.556111111,-6.762666,864.95
795,795,110,2.559444444,-6.762677,864.95
796,796,110,2.562777778,-6.762307,864.63
797,797,110,2.565833333,-6.762136,864.49
798,798,110,2.569444444,-6.761764,864.17
799,799,110,2.572777778,-6.761561,863.99
800,800,110,2.575833333,-6.761759,864.16
801,801,110,2.579166667,-6.761872,864.26
802,802,110,2.582222222,-6.761969,864.34
803,803,110,2.585555556,-6.76189,864.27
804,804,110,2.588888889,-6.76212,864.47
805,805,110,2.591944444,-6.762003,864.37
806,806,110,2.595,-6.76207,864.43
807,807,110,2.598055556,-6.762263,864.6
808,808,110,2.601111111,-6.762322,864.65
809,809,110,2.604166667,-6.761962,864.34
810,810,110,2.6075,-6.761964,864.34
811,811,110,2.610833333,-6.761711,864.12
812,812,110,2.613888889,-6.761778,864.18
813,813,110,2.616944444,-6.761567,864
814,814,110,2.62,-6.761541,863.97
815,815,110,2.623333333,-6.761659,864.07
816,816,110,2.626388889,-6.761722,864.13
817,817,110,2.629444444,-6.761511,863.95
818,818,110,2.633055556,-6.761536,863.97
819,819,110,2.636388889,-6.761293,863.76
820,820,110,2.639722222,-6.761528,863.96
821,821,110,2.643055556,-6.761438,863.88
822,822,110,2.646388889,-6.761135,863.62
823,823,110,2.649722222,-6.761037,863.54
824,824,110,2.653055556,-6.761476,863.92
825,825,110,2.656388889,-6.761251,863.72
826,826,110,2.659444444,-6.761182,863.66
827,827,110,2.662777778,-6.760956,863.47
828,828,110,2.665833333,-6.760893,863.41
829,829,110,2.668888889,-6.760746,863.29
830,830,110,2.671944444,-6.76089,863.41
831,831,110,2.675,-6.76111,863.6
832,832,110,2.678055556,-6.760883,863.4
833,833,110,2.681111111,-6.760534,863.1
834,834,110,2.684166667,-6.760204,862.82
835,835,110,2.687222222,-6.760097,862.73
836,836,110,2.690277778,-6.760023,862.66
837,837,110,2.693333333,-6.75984,862.5
838,838,110,2.696388889,-6.760027,862.67
839,839,110,2.699166667,-6.759821,862.49
840,840,110,2.702222222,-6.759655,862.34
841,841,110,2.705555556,-6.759892,862.55
842,842,110,2.708611111,-6.759828,862.49
843,843,110,2.711944444,-6.759704,862.39
844,844,110,2.715277778,-6.759918,862.57
845,845,110,2.718611111,-6.759975,862.62
846,846,110,2.721944444,-6.759808,862.48
847,847,110,2.725,-6.759693,862.38
848,848,110,2.728055556,-6.759818,862.49
849,849,110,2.731388889,-6.759776,862.45
850,850,110,2.734722222,-6.760048,862.68
851,851,110,2.737777778,-6.759845,862.51
852,852,110,2.740833333,-6.7599,862.56
853,853,110,2.744166667,-6.75948,862.19
854,854,110,2.7475,-6.75967,862.36
855,855,110,2.750555556,-6.759544,862.25
856,856,110,2.754166667,-6.759616,862.31
857,857,110,2.7575,-6.759647,862.34
858,858,110,2.760833333,-6.759553,862.26
859,859,110,2.764444444,-6.759257,862
860,860,110,2.767777778,-6.759237,861.98
861,861,110,2.770833333,-6.759539,862.24
862,862,110,2.774166667,-6.759177,861.93
863,863,110,2.777222222,-6.75949,862.2
864,864,110,2.780555556,-6.759411,862.13
865,865,110,2.783888889,-6.759135,861.9
866,866,110,2.786944444,-6.758997,861.78
867,867,110,2.79,-6.758925,861.72
868,868,110,2.793333333,-6.759036,861.81
869,869,110,2.796666667,-6.759049,861.82
870,870,110,2.8,-6.758901,861.69
871,871,110,2.803333333,-6.75892,861.71
872,872,110,2.806388889,-6.758669,861.49
873,873,110,2.809444444,-6.75859,861.43
874,874,110,2.813611111,-6.758799,861.61
875,875,110,2.816666667,-6.758666,861.49
876,876,110,2.82,-6.758636,861.47
877,877,110,2.823333333,-6.758473,861.33
878,878,110,2.826666667,-6.758004,860.92
879,879,110,2.83,-6.758193,861.08
880,880,110,2.833611111,-6.75823,861.12
881,881,110,2.836944444,-6.758125,861.03
882,882,110,2.840277778,-6.758233,861.12
883,883,110,2.843611111,-6.758166,861.06
884,884,110,2.846666667,-6.758064,860.97
885,885,110,2.849722222,-6.758357,861.23
886,886,110,2.852777778,-6.758118,861.02
887,887,110,2.856111111,-6.758547,861.39
888,888,110,2.859166667,-6.757981,860.9
889,889,110,2.862222222,-6.757764,860.72
890,890,110,2.865555556,-6.757766,860.72
891,891,110,2.868888889,-6.75792,860.85
892,892,110,2.872222222,-6.758392,861.26
893,893,110,2.875277778,-6.758728,861.55
894,894,110,2.878611111,-6.758324,861.2
895,895,110,2.881666667,-6.757944,860.87
896,896,110,2.884722222,-6.757752,860.71
897,897,110,2.887777778,-6.757978,860.9
898,898,110,2.890833333,-6.758247,861.13
899,899,110,2.893888889,-6.7586,861.44
900,900,110,2.896944444,-6.75835,861.22
901,901,110,2.9,-6.758032,860.95
902,902,110,2.903055556,-6.758447,861.3
903,903,110,2.906111111,-6.758295,861.17
904,904,110,2.908888889,-6.758117,861.02
905,905,110,2.911944444,-6.758034,860.95
906,906,110,2.915277778,-6.758157,861.05
907,907,110,2.918333333,-6.757972,860.89
908,908,110,2.921666667,-6.75785,860.79
909,909,110,2.924722222,-6.757784,860.73
910,910,110,2.928055556,-6.757745,860.7
911,911,110,2.931388889,-6.757916,860.85
912,912,110,2.934722222,-6.757486,860.48
913,913,110,2.937777778,-6.757533,860.52
914,914,110,2.940833333,-6.757727,860.68
915,915,110,2.943888889,-6.757806,860.75
916,916,110,2.947222222,-6.757887,860.82
917,917,110,2.950277778,-6.757748,860.7
918,918,110,2.953333333,-6.758006,860.92
919,919,110,2.956388889,-6.758133,861.03
920,920,110,2.959444444,-6.757947,860.87
921,921,110,2.962777778,-6.75796,860.88
922,922,110,2.965833333,-6.757517,860.5
923,923,110,2.969166667,-6.757377,860.38
924,924,110,2.972222222,-6.757524,860.51
925,925,110,2.975555556,-6.757628,860.6
926,926,110,2.979166667,-6.757857,860.8
927,927,110,2.9825,-6.757677,860.64
928,928,110,2.985555556,-6.757686,860.65
929,929,110,2.988611111,-6.75768,860.64
930,930,110,2.991944444,-6.757348,860.36
931,931,110,2.995555556,-6.757228,860.25
932,932,110,2.998611111,-6.757271,860.29
933,933,110,3.001666667,-6.757326,860.34
934,934,110,3.004722222,-6.756966,860.03
935,935,110,3.008055556,-6.756623,859.73
936,936,110,3.011111111,-6.756678,859.78
937,937,110,3.014166667,-6.757203,860.23
938,938,110,3.017222222,-6.757446,860.44
939,939,110,3.020555556,-6.757336,860.35
940,940,110,3.023888889,-6.757185,860.22
941,941,110,3.027222222,-6.75738,860.39
942,942,110,3.030555556,-6.757278,860.3
943,943,110,3.033888889,-6.757577,860.55
944,944,110,3.036944444,-6.756932,860
945,945,110,3.04,-6.757367,860.37
946,946,110,3.043055556,-6.757051,860.1
947,947,110,3.046111111,-6.757195,860.23
948,948,110,3.049166667,-6.757458,860.45
949,949,110,3.0525,-6.757299,860.32
950,950,110,3.055555556,-6.757121,860.16
951,951,110,3.058888889,-6.756963,860.03
952,952,110,3.061944444,-6.756957,860.02
953,953,110,3.065,-6.756694,859.8
954,954,110,3.068055556,-6.756576,859.69
955,955,110,3.071111111,-6.756628,859.74
956,956,110,3.074166667,-6.756459,859.59
957,957,110,3.0775,-6.75634,859.49
958,958,110,3.080555556,-6.756296,859.45
959,959,110,3.083888889,-6.756033,859.23
960,960,110,3.087222222,-6.756233,859.4
961,961,110,3.090555556,-6.75632,859.47
962,962,110,3.093611111,-6.756062,859.25
963,963,111,3.096666667,-6.756077,859.26
964,964,111,3.099722222,-6.756274,859.43
965,965,111,3.103055556,-6.756558,859.68
966,966,111,3.106388889,-6.756848,859.93
967,967,111,3.109444444,-6.756505,859.63
968,968,111,3.1125,-6.756399,859.54
969,969,111,3.115555556,-6.756422,859.56
970,970,111,3.118611111,-6.756527,859.65
971,971,111,3.121666667,-6.756378,859.52
972,972,111,3.124722222,-6.756576,859.69
973,973,111,3.1275,-6.756521,859.65
974,974,111,3.130555556,-6.75661,859.72
975,975,111,3.133888889,-6.756306,859.46
976,976,111,3.136666667,-6.756077,859.26
977,977,111,3.140277778,-6.756398,859.54
978,978,111,3.143333333,-6.756456,859.59
979,979,111,3.146666667,-6.756811,859.9
980,980,111,3.149722222,-6.756781,859.87
981,981,111,3.152777778,-6.7567,859.8
982,982,111,3.156111111,-6.757032,860.09
983,983,111,3.159444444,-6.756949,860.01
984,984,111,3.162777778,-6.756757,859.85
985,985,111,3.165833333,-6.756611,859.72
986,986,111,3.168888889,-6.756872,859.95
987,987,111,3.171944444,-6.756675,859.78
988,988,111,3.174722222,-6.756502,859.63
989,989,111,3.177777778,-6.756267,859.43
990,990,111,3.181111111,-6.755802,859.03
991,991,111,3.184166667,-6.755708,858.95
992,992,111,3.187222222,-6.755191,858.5
993,993,111,3.190555556,-6.755209,858.52
994,994,111,3.193611111,-6.755232,858.54
995,995,111,3.196666667,-6.755254,858.56
996,996,111,3.199722222,-6.755162,858.48
997,997,111,3.203055556,-6.755262,858.56
998,998,111,3.205833333,-6.755149,858.47
999,999,112,3.208888889,-6.755226,858.53
1000,1000,112,3.211944444,-6.755277,858.58
1001,1001,112,3.214722222,-6.755206,858.52
1002,1002,112,3.217777778,-6.755289,858.59
1003,1003,112,3.221111111,-6.755131,858.45
1004,1004,112,3.224444444,-6.755016,858.35
1005,1005,112,3.227777778,-6.754986,858.33
1006,1006,112,3.230833333,-6.754973,858.32
1007,1007,112,3.233888889,-6.754999,858.34
1008,1008,112,3.236944444,-6.75493,858.28
1009,1009,112,3.24,-6.754633,858.02
1010,1010,112,3.243055556,-6.75486,858.22
1011,1011,112,3.246111111,-6.754978,858.32
1012,1012,112,3.249166667,-6.755325,858.62
1013,1013,112,3.2525,-6.754811,858.18
1014,1014,112,3.255555556,-6.754539,857.94
1015,1015,112,3.258611111,-6.754493,857.9
1016,1016,112,3.261666667,-6.75453,857.94
1017,1017,112,3.265,-6.754677,858.06
1018,1018,112,3.268055556,-6.754457,857.87
1019,1019,112,3.271388889,-6.754622,858.02
1020,1020,112,3.274444444,-6.754573,857.97
1021,1021,112,3.2775,-6.754648,858.04
1022,1022,112,3.280833333,-6.754471,857.89
1023,1023,112,3.283888889,-6.754548,857.95
1024,1024,112,3.286944444,-6.754631,858.02
1025,1025,112,3.289722222,-6.754681,858.07
1026,1026,112,3.292777778,-6.754477,857.89
1027,1027,112,3.295833333,-6.754445,857.86
1028,1028,112,3.298888889,-6.754464,857.88
1029,1029,112,3.302222222,-6.754356,857.79
1030,1030,112,3.305277778,-6.75424,857.69
1031,1031,112,3.308333333,-6.754099,857.57
1032,1032,112,3.311111111,-6.753958,857.45
1033,1033,112,3.314444444,-6.754095,857.56
1034,1034,112,3.3175,-6.753955,857.44
1035,1035,112,3.320555556,-6.753724,857.25
1036,1036,112,3.323611111,-6.753761,857.28
1037,1037,112,3.326388889,-6.753933,857.42
1038,1038,112,3.329444444,-6.753812,857.32
1039,1039,112,3.3325,-6.753789,857.3
1040,1040,112,3.335833333,-6.753725,857.25
1041,1041,112,3.338888889,-6.753231,856.82
1042,1042,112,3.342222222,-6.753279,856.86
1043,1043,112,3.345277778,-6.753195,856.79
1044,1044,112,3.348333333,-6.752693,856.36
1045,1045,112,3.351666667,-6.752604,856.29
1046,1046,112,3.354722222,-6.752492,856.19
1047,1047,112,3.358055556,-6.752878,856.52
1048,1048,112,3.361111111,-6.75275,856.41
1049,1049,112,3.364166667,-6.752906,856.54
1050,1050,112,3.367222222,-6.752865,856.51
1051,1051,112,3.370555556,-6.752883,856.52
1052,1052,112,3.373611111,-6.753111,856.72
1053,1053,112,3.376666667,-6.753012,856.64
1054,1054,112,3.379722222,-6.753162,856.76
1055,1055,112,3.382777778,-6.752911,856.55
1056,1056,112,3.386111111,-6.752888,856.53
1057,1057,112,3.389166667,-6.752736,856.4
1058,1058,112,3.392222222,-6.752928,856.56
1059,1059,112,3.395555556,-6.752899,856.54
1060,1060,112,3.398611111,-6.752712,856.38
1061,1061,112,3.401944444,-6.7526,856.28
1062,1062,112,3.405,-6.752614,856.29
1063,1063,112,3.408333333,-6.752685,856.35
1064,1064,112,3.411388889,-6.752735,856.4
1065,1065,112,3.414444444,-6.75215,855.9
1066,1066,112,3.4175,-6.752475,856.18
1067,1067,112,3.420833333,-6.752416,856.12
1068,1068,112,3.424166667,-6.752212,855.95
1069,1069,112,3.427222222,-6.752093,855.85
1070,1070,112,3.430555556,-6.752235,855.97
1071,1071,112,3.433888889,-6.752348,856.07
1072,1072,112,3.436944444,-6.752268,856
1073,1073,112,3.44,-6.752467,856.17
1074,1074,112,3.443055556,-6.752485,856.18
1075,1075,112,3.446388889,-6.752374,856.09
1076,1076,112,3.449444444,-6.752223,855.96
1077,1077,112,3.4525,-6.75228,856.01
1078,1078,112,3.455555556,-6.751863,855.65
1079,1079,112,3.458888889,-6.752023,855.79
1080,1080,112,3.462222222,-6.75208,855.84
1081,1081,112,3.465277778,-6.751849,855.64
1082,1082,112,3.468611111,-6.751504,855.34
1083,1083,112,3.471666667,-6.751148,855.04
1084,1084,112,3.474722222,-6.751189,855.07
1085,1085,112,3.478055556,-6.751374,855.23
1086,1086,112,3.481388889,-6.751236,855.12
1087,1087,112,3.484444444,-6.751459,855.31
1088,1088,112,3.4875,-6.75166,855.48
1089,1089,112,3.490555556,-6.751707,855.52
1090,1090,112,3.493611111,-6.751543,855.38
1091,1091,112,3.496666667,-6.75129,855.16
1092,1092,112,3.499722222,-6.750671,854.63
1093,1093,112,3.502777778,-6.750751,854.7
1094,1094,112,3.505833333,-6.750656,854.62
1095,1095,112,3.508888889,-6.750882,854.81
1096,1096,112,3.511944444,-6.750921,854.85
1097,1097,112,3.515277778,-6.750824,854.76
1098,1098,112,3.518333333,-6.750635,854.6
1099,1099,112,3.521388889,-6.750999,854.91
1100,1100,112,3.524444444,-6.750426,854.42
1101,1101,112,3.5275,-6.750628,854.6
1102,1102,112,3.530833333,-6.750508,854.49
1103,1103,112,3.534166667,-6.750802,854.74
1104,1104,112,3.5375,-6.750725,854.68
1105,1105,112,3.540555556,-6.750842,854.78
1106,1106,112,3.543611111,-6.751118,855.01
1107,1107,112,3.546944444,-6.751472,855.32
1108,1108,112,3.550277778,-6.75113,855.02
1109,1109,112,3.553333333,-6.750912,854.84
1110,1110,112,3.556666667,-6.751004,854.92
1111,1111,112,3.559722222,-6.75106,854.96
1112,1112,112,3.562777778,-6.751021,854.93
1113,1113,112,3.565833333,-6.751006,854.92
1114,1114,112,3.568888889,-6.750881,854.81
1115,1115,112,3.571944444,-6.751266,855.14
1116,1116,112,3.575277778,-6.750828,854.77
1117,1117,112,3.578333333,-6.750372,854.38
1118,1118,112,3.581388889,-6.75032,854.33
1119,1119,112,3.584444444,-6.750312,854.33
1120,1120,112,3.5875,-6.750251,854.27
1121,1121,112,3.590555556,-6.749958,854.02
1122,1122,112,3.593611111,-6.749945,854.01
1123,1123,112,3.596666667,-6.750128,854.17
1124,1124,112,3.599722222,-6.749812,853.9
1125,1125,112,3.603333333,-6.749946,854.01
1126,1126,112,3.606388889,-6.750013,854.07
1127,1127,112,3.609444444,-6.750382,854.39
1128,1128,112,3.6125,-6.750735,854.69
1129,1129,112,3.615555556,-6.750931,854.85
1130,1130,112,3.618611111,-6.750598,854.57
1131,1131,112,3.621944444,-6.750468,854.46
1132,1132,112,3.625277778,-6.7506,854.57
1133,1133,112,3.628333333,-6.750348,854.36
1134,1134,112,3.631388889,-6.750552,854.53
1135,1135,112,3.634444444,-6.750513,854.5
1136,1136,112,3.6375,-6.750266,854.29
1137,1137,113,3.640555556,-6.750507,854.49
1138,1138,113,3.643611111,-6.750334,854.34
1139,1139,113,3.646666667,-6.750308,854.32
1140,1140,113,3.649722222,-6.750289,854.31
1141,1141,113,3.652777778,-6.750219,854.25
1142,1142,113,3.656111111,-6.7502,854.23
1143,1143,113,3.659444444,-6.750536,854.52
1144,1144,113,3.6625,-6.750411,854.41
1145,1145,113,3.665833333,-6.750571,854.55
1146,1146,113,3.668888889,-6.75065,854.61
1147,1147,113,3.671944444,-6.750704,854.66
1148,1148,113,3.675277778,-6.750828,854.77
1149,1149,113,3.678611111,-6.750685,854.64
1150,1150,113,3.681944444,-6.75106,854.96
1151,1151,113,3.685277778,-6.751001,854.91
1152,1152,113,3.688333333,-6.751126,855.02
1153,1153,113,3.691666667,-6.751103,855
1154,1154,113,3.694722222,-6.750998,854.91
1155,1155,113,3.697777778,-6.751124,855.02
1156,1156,113,3.700833333,-6.750754,854.7
1157,1157,113,3.704166667,-6.75111,855.01
1158,1158,113,3.707222222,-6.750809,854.75
1159,1159,113,3.710555556,-6.750525,854.51
1160,1160,113,3.713888889,-6.750381,854.38
1161,1161,113,3.717222222,-6.750429,854.43
1162,1162,113,3.720277778,-6.750345,854.35
1163,1163,113,3.723333333,-6.750295,854.31
1164,1164,113,3.726666667,-6.750148,854.19
1165,1165,113,3.73,-6.749996,854.06
1166,1166,113,3.733611111,-6.750168,854.2
1167,1167,113,3.736944444,-6.750018,854.07
1168,1168,113,3.740277778,-6.749665,853.77
1169,1169,113,3.743611111,-6.749868,853.95
1170,1170,113,3.747222222,-6.749872,853.95
1171,1171,113,3.750555556,-6.749566,853.69
1172,1172,113,3.753888889,-6.750044,854.1
1173,1173,113,3.757222222,-6.749971,854.03
1174,1174,113,3.760555556,-6.750013,854.07
1175,1175,113,3.763888889,-6.749793,853.88
1176,1176,113,3.767222222,-6.749859,853.94
1177,1177,113,3.770277778,-6.749479,853.61
1178,1178,113,3.773333333,-6.749119,853.31
1179,1179,113,3.776666667,-6.749509,853.64
1180,1180,113,3.78,-6.7495,853.63
1181,1181,113,3.783611111,-6.749854,853.93
1182,1182,113,3.786944444,-6.749751,853.85
1183,1183,113,3.790277778,-6.749789,853.88
1184,1184,113,3.793611111,-6.750106,854.15
1185,1185,113,3.796944444,-6.750004,854.06
1186,1186,113,3.8,-6.749553,853.68
1187,1187,113,3.803055556,-6.749519,853.65
1188,1188,113,3.806111111,-6.749728,853.83
1189,1189,113,3.809444444,-6.749804,853.89
1190,1190,113,3.812777778,-6.74966,853.77
1191,1191,113,3.816111111,-6.749709,853.81
1192,1192,113,3.818888889,-6.749656,853.77
1193,1193,113,3.822222222,-6.749133,853.32
1194,1194,113,3.825277778,-6.748931,853.15
1195,1195,113,3.828611111,-6.749078,853.27
1196,1196,113,3.831944444,-6.748966,853.18
1197,1197,113,3.835,-6.748972,853.18
1198,1198,113,3.838055556,-6.748913,853.13
1199,1199,113,3.841388889,-6.748522,852.8
1200,1200,113,3.844444444,-6.748829,853.06
1201,1201,113,3.847222222,-6.748721,852.97
1202,1202,113,3.850277778,-6.748949,853.16
1203,1203,113,3.853333333,-6.748738,852.98
1204,1204,113,3.856666667,-6.748752,852.99
1205,1205,113,3.859722222,-6.748655,852.91
1206,1206,113,3.862777778,-6.748372,852.67
1207,1207,113,3.865833333,-6.748175,852.5
1208,1208,113,3.869166667,-6.748118,852.45
1209,1209,113,3.872222222,-6.748326,852.63
1210,1210,113,3.875277778,-6.748444,852.73
1211,1211,113,3.878333333,-6.748807,853.04
1212,1212,113,3.881388889,-6.748754,853
1213,1213,113,3.884444444,-6.748629,852.89
1214,1214,113,3.8875,-6.748983,853.19
1215,1215,113,3.890555556,-6.749006,853.21
1216,1216,113,3.893611111,-6.749329,853.49
1217,1217,113,3.896944444,-6.749229,853.4
1218,1218,113,3.9,-6.749081,853.27
1219,1219,113,3.903055556,-6.748836,853.07
1220,1220,113,3.906111111,-6.748846,853.07
1221,1221,113,3.909166667,-6.748964,853.17
1222,1222,113,3.912222222,-6.749103,853.29
1223,1223,113,3.915555556,-6.749017,853.22
1224,1224,113,3.918611111,-6.749179,853.36
1225,1225,113,3.921666667,-6.748923,853.14
1226,1226,113,3.924722222,-6.749245,853.41
1227,1227,113,3.927777778,-6.748828,853.06
1228,1228,113,3.931111111,-6.7484,852.69
1229,1229,113,3.934166667,-6.748219,852.54
1230,1230,113,3.937222222,-6.748115,852.45
1231,1231,113,3.940277778,-6.747766,852.15
1232,1232,113,3.943333333,-6.747743,852.13
1233,1233,113,3.946388889,-6.747895,852.26
1234,1234,113,3.949444444,-6.747739,852.13
1235,1235,113,3.9525,-6.747677,852.08
1236,1236,113,3.955833333,-6.747518,851.94
1237,1237,113,3.958888889,-6.748127,852.46
1238,1238,113,3.961944444,-6.747827,852.2
1239,1239,113,3.965,-6.747976,852.33
1240,1240,113,3.967777778,-6.747693,852.09
1241,1241,113,3.970555556,-6.747515,851.94
1242,1242,113,3.973611111,-6.747458,851.89
1243,1243,113,3.976666667,-6.747659,852.06
1244,1244,113,3.979722222,-6.747358,851.81
1245,1245,113,3.983055556,-6.747312,851.77
1246,1246,113,3.986111111,-6.747183,851.66
1247,1247,113,3.988888889,-6.747647,852.05
1248,1248,113,3.991944444,-6.747885,852.25
1249,1249,113,3.995,-6.747979,852.33
1250,1250,113,3.997777778,-6.747983,852.34
1251,1251,113,4.000833333,-6.747642,852.05
1252,1252,113,4.004166667,-6.747611,852.02
1253,1253,113,4.007222222,-6.747475,851.9
1254,1254,113,4.010277778,-6.747422,851.86
1255,1255,113,4.013333333,-6.747188,851.66
1256,1256,113,4.016388889,-6.747284,851.74
1257,1257,113,4.019444444,-6.746954,851.46
1258,1258,113,4.022222222,-6.746771,851.31
1259,1259,113,4.025277778,-6.746975,851.48
1260,1260,113,4.028055556,-6.746965,851.47
1261,1261,113,4.030833333,-6.746951,851.46
1262,1262,113,4.033611111,-6.746854,851.38
1263,1263,113,4.036666667,-6.747025,851.52
1264,1264,113,4.039444444,-6.746669,851.22
1265,1265,113,4.042222222,-6.746743,851.28
1266,1266,113,4.045,-6.746243,850.86
1267,1267,113,4.047777778,-6.746719,851.26
1268,1268,113,4.050555556,-6.746458,851.04
1269,1269,113,4.053333333,-6.746561,851.13
1270,1270,113,4.056111111,-6.746676,851.22
1271,1271,113,4.058888889,-6.746608,851.17
1272,1272,113,4.061666667,-6.746534,851.1
1273,1273,113,4.064166667,-6.746844,851.37
1274,1274,113,4.066666667,-6.746629,851.18
1275,1275,113,4.069444444,-6.746512,851.08
1276,1276,113,4.071944444,-6.746362,850.96
1277,1277,113,4.074722222,-6.746243,850.86
1278,1278,113,4.0775,-6.746449,851.03
1279,1279,113,4.08,-6.746548,851.12
1280,1280,113,4.0825,-6.746452,851.03
1281,1281,113,4.085,-6.74634,850.94
1282,1282,113,4.088055556,-6.746187,850.81
1283,1283,113,4.090833333,-6.746246,850.86
1284,1284,113,4.093611111,-6.746507,851.08
1285,1285,113,4.096388889,-6.746445,851.03
1286,1286,113,4.099166667,-6.746098,850.73
1287,1287,113,4.101944444,-6.746179,850.8
1288,1288,113,4.104444444,-6.746112,850.74
1289,1289,113,4.106944444,-6.746252,850.86
1290,1290,113,4.109722222,-6.746141,850.77
1291,1291,113,4.1125,-6.746653,851.21
1292,1292,113,4.115277778,-6.746266,850.88
1293,1293,113,4.118055556,-6.746252,850.86
1294,1294,113,4.120833333,-6.745946,850.6
1295,1295,113,4.123333333,-6.745963,850.62
1296,1296,113,4.126111111,-6.746161,850.79
1297,1297,113,4.128888889,-6.746506,851.08
1298,1298,113,4.131666667,-6.746369,850.96
1299,1299,113,4.134166667,-6.746304,850.91
1300,1300,113,4.136944444,-6.746093,850.73
1301,1301,113,4.139444444,-6.746292,850.9
1302,1302,113,4.142222222,-6.746495,851.07
1303,1303,113,4.145,-6.746393,850.98
1304,1304,113,4.147777778,-6.746332,850.93
1305,1305,113,4.150555556,-6.746197,850.82
1306,1306,113,4.153333333,-6.746414,851
1307,1307,113,4.156111111,-6.746103,850.74
1308,1308,113,4.158611111,-6.74608,850.72
1309,1309,113,4.161666667,-6.745868,850.54
1310,1310,113,4.164444444,-6.746127,850.76
1311,1311,113,4.167222222,-6.746048,850.69
1312,1312,113,4.17,-6.745926,850.59
1313,1313,113,4.172777778,-6.746197,850.82
1314,1314,113,4.175555556,-6.746129,850.76
1315,1315,113,4.178055556,-6.745964,850.62
1316,1316,113,4.180833333,-6.746064,850.7
1317,1317,113,4.183611111,-6.745874,850.54
1318,1318,113,4.186666667,-6.745991,850.64
1319,1319,113,4.189444444,-6.746244,850.86
1320,1320,113,4.1925,-6.746238,850.85
1321,1321,113,4.195277778,-6.74626,850.87
1322,1322,113,4.198055556,-6.746175,850.8
1323,1323,113,4.200833333,-6.746196,850.82
1324,1324,113,4.203611111,-6.74631,850.91
1325,1325,113,4.206666667,-6.746309,850.91
1326,1326,113,4.209444444,-6.746122,850.75
1327,1327,113,4.2125,-6.746109,850.74
1328,1328,113,4.215555556,-6.74607,850.71
1329,1329,113,4.218333333,-6.745943,850.6
1330,1330,113,4.221666667,-6.74573,850.42
1331,1331,113,4.224444444,-6.745787,850.47
1332,1332,113,4.227222222,-6.745661,850.36
1333,1333,113,4.23,-6.745394,850.13
1334,1334,113,4.233333333,-6.745254,850.02
1335,1335,113,4.236111111,-6.745387,850.13
1336,1336,113,4.238888889,-6.745227,849.99
1337,1337,113,4.241944444,-6.745423,850.16
1338,1338,113,4.244722222,-6.745431,850.17
1339,1339,113,4.247777778,-6.745457,850.19
1340,1340,113,4.250555556,-6.74536,850.11
1341,1341,113,4.253611111,-6.745139,849.92
1342,1342,113,4.256388889,-6.74511,849.89
1343,1343,113,4.259166667,-6.745266,850.03
1344,1344,113,4.261944444,-6.744933,849.74
1345,1345,113,4.264722222,-6.74488,849.7
1346,1346,113,4.2675,-6.744918,849.73
1347,1347,113,4.270277778,-6.744986,849.79
1348,1348,113,4.273055556,-6.744793,849.62
1349,1349,113,4.275833333,-6.744719,849.56
1350,1350,113,4.278611111,-6.744947,849.75
1351,1351,113,4.281111111,-6.744828,849.65
1352,1352,113,4.283611111,-6.744905,849.72
1353,1353,113,4.286388889,-6.745136,849.91
1354,1354,113,4.289166667,-6.745193,849.96
1355,1355,113,4.291944444,-6.745101,849.88
1356,1356,113,4.294722222,-6.744966,849.77
1357,1357,113,4.2975,-6.744954,849.76
1358,1358,113,4.300277778,-6.744886,849.7
1359,1359,113,4.302777778,-6.744815,849.64
1360,1360,113,4.305555556,-6.744755,849.59
1361,1361,113,4.308333333,-6.744904,849.72
1362,1362,113,4.311111111,-6.74476,849.6
1363,1363,113,4.313611111,-6.744698,849.54
1364,1364,113,4.316111111,-6.744737,849.58
1365,1365,113,4.318888889,-6.744735,849.57
1366,1366,113,4.321944444,-6.744649,849.5
1367,1367,113,4.324722222,-6.744744,849.58
1368,1368,113,4.3275,-6.744237,849.15
1369,1369,113,4.330277778,-6.744322,849.22
1370,1370,113,4.333055556,-6.744592,849.45
1371,1371,113,4.335555556,-6.74492,849.73
1372,1372,113,4.338055556,-6.745013,849.81
1373,1373,113,4.340555556,-6.744851,849.67
1374,1374,113,4.343055556,-6.744597,849.46
1375,1375,113,4.345833333,-6.74469,849.54
1376,1376,113,4.348888889,-6.744805,849.63
1377,1377,113,4.351666667,-6.744787,849.62
1378,1378,113,4.354444444,-6.744273,849.18
1379,1379,113,4.357222222,-6.744605,849.46
1380,1380,113,4.36,-6.744528,849.4
1381,1381,113,4.362777778,-6.744199,849.12
1382,1382,113,4.365833333,-6.744388,849.28
1383,1383,113,4.368611111,-6.744641,849.49
1384,1384,113,4.371388889,-6.744725,849.57
1385,1385,113,4.374166667,-6.74469,849.54
1386,1386,113,4.376944444,-6.744796,849.63
1387,1387,113,4.380277778,-6.744808,849.64
1388,1388,113,4.383055556,-6.744541,849.41
1389,1389,113,4.385833333,-6.744662,849.51
1390,1390,113,4.388888889,-6.744438,849.32
1391,1391,113,4.391666667,-6.744563,849.43
1392,1392,113,4.394444444,-6.744583,849.44
1393,1393,113,4.397222222,-6.744899,849.71
1394,1394,113,4.4,-6.745038,849.83
1395,1395,113,4.403055556,-6.744756,849.59
1396,1396,113,4.405833333,-6.744482,849.36
1397,1397,113,4.408611111,-6.744432,849.32
1398,1398,113,4.411388889,-6.74446,849.34
1399,1399,113,4.414166667,-6.74435,849.25
1400,1400,113,4.416944444,-6.744511,849.38
1401,1401,113,4.419722222,-6.744647,849.5
1402,1402,113,4.4225,-6.744554,849.42
1403,1403,113,4.425277778,-6.744807,849.64
1404,1404,113,4.428055556,-6.744729,849.57
1405,1405,113,4.430833333,-6.74464,849.49
1406,1406,113,4.433611111,-6.744641,849.49
1407,1407,113,4.436388889,-6.744801,849.63
1408,1408,113,4.439166667,-6.745016,849.81
1409,1409,113,4.441944444,-6.744867,849.69
1410,1410,113,4.444722222,-6.7449,849.71
1411,1411,113,4.4475,-6.744764,849.6
1412,1412,113,4.450277778,-6.744874,849.69
1413,1413,113,4.453333333,-6.744708,849.55
1414,1414,113,4.456111111,-6.744638,849.49
1415,1415,113,4.458888889,-6.744504,849.38
1416,1416,113,4.461666667,-6.744147,849.07
1417,1417,113,4.464444444,-6.744206,849.12
1418,1418,113,4.467222222,-6.744249,849.16
1419,1419,113,4.47,-6.744347,849.24
1420,1420,113,4.472777778,-6.744068,849.01
1421,1421,113,4.475555556,-6.744282,849.19
1422,1422,113,4.478333333,-6.744436,849.32
1423,1423,113,4.481111111,-6.744423,849.31
1424,1424,113,4.483888889,-6.744462,849.34
1425,1425,113,4.486666667,-6.744615,849.47
1426,1426,113,4.489444444,-6.744422,849.31
1427,1427,113,4.492222222,-6.744734,849.57
1428,1428,113,4.495,-6.744585,849.45
1429,1429,113,4.497777778,-6.74437,849.26
1430,1430,113,4.500833333,-6.744935,849.74
1431,1431,113,4.503333333,-6.744723,849.56
1432,1432,113,4.506388889,-6.744713,849.56
1433,1433,113,4.509166667,-6.744631,849.49
1434,1434,113,4.511944444,-6.7444,849.29
1435,1435,113,4.514722222,-6.744491,849.37
1436,1436,113,4.5175,-6.744364,849.26
1437,1437,113,4.520555556,-6.744317,849.22
1438,1438,113,4.523611111,-6.74403,848.98
1439,1439,113,4.526388889,-6.744212,849.13
1440,1440,113,4.529722222,-6.743804,848.78
1441,1441,113,4.532777778,-6.74389,848.86
1442,1442,113,4.535555556,-6.743672,848.67
1443,1443,113,4.538611111,-6.743832,848.81
1444,1444,113,4.541666667,-6.744071,849.01
1445,1445,113,4.544444444,-6.743733,848.72
1446,1446,113,4.5475,-6.74424,849.15
1447,1447,113,4.550555556,-6.743972,848.93
1448,1448,113,4.553333333,-6.744084,849.02
1449,1449,113,4.556111111,-6.743942,848.9
1450,1450,113,4.558888889,-6.743766,848.75
1451,1451,113,4.561666667,-6.743524,848.55
1452,1452,113,4.564722222,-6.743286,848.34
1453,1453,113,4.5675,-6.743142,848.22
1454,1454,113,4.570555556,-6.742888,848.01
1455,1455,113,4.573611111,-6.743162,848.24
1456,1456,113,4.576388889,-6.742831,847.96
1457,1457,113,4.579166667,-6.742989,848.09
1458,1458,113,4.581944444,-6.743014,848.11
1459,1459,113,4.584444444,-6.742961,848.07
1460,1460,113,4.587222222,-6.743025,848.12
1461,1461,113,4.59,-6.74266,847.81
1462,1462,113,4.592777778,-6.742711,847.86
1463,1463,113,4.595555556,-6.742923,848.04
1464,1464,113,4.598333333,-6.742948,848.06
1465,1465,113,4.601111111,-6.742803,847.93
1466,1466,113,4.603888889,-6.742934,848.05
1467,1467,113,4.606666667,-6.742676,847.83
1468,1468,113,4.609444444,-6.742769,847.91
1469,1469,113,4.6125,-6.742647,847.8
1470,1470,113,4.615277778,-6.742923,848.04
1471,1471,113,4.618055556,-6.74272,847.86
1472,1472,113,4.620833333,-6.743036,848.13
1473,1473,113,4.623333333,-6.743057,848.15
1474,1474,113,4.625833333,-6.743056,848.15
1475,1475,113,4.628333333,-6.742938,848.05
1476,1476,113,4.631111111,-6.742867,847.99
1477,1477,113,4.633611111,-6.742814,847.94
1478,1478,113,4.636111111,-6.742818,847.95
1479,1479,113,4.638611111,-6.74285,847.97
1480,1480,113,4.641111111,-6.742661,847.81
1481,1481,113,4.643888889,-6.742554,847.72
1482,1482,113,4.646388889,-6.743035,848.13
1483,1483,113,4.648888889,-6.742843,847.97
1484,1484,113,4.651666667,-6.742766,847.9
1485,1485,113,4.654444444,-6.742948,848.06
1486,1486,113,4.657222222,-6.743086,848.17
1487,1487,113,4.66,-6.743263,848.32
1488,1488,113,4.6625,-6.743287,848.34
1489,1489,113,4.665,-6.743304,848.36
1490,1490,113,4.667777778,-6.743384,848.43
1491,1491,113,4.671111111,-6.74292,848.03
1492,1492,113,4.673888889,-6.742821,847.95
1493,1493,113,4.676666667,-6.742734,847.88
1494,1494,113,4.679444444,-6.742789,847.92
1495,1495,113,4.681944444,-6.742781,847.92
1496,1496,113,4.684444444,-6.742826,847.95
1497,1497,113,4.687222222,-6.742885,848
1498,1498,113,4.69,-6.742579,847.74
1499,1499,113,4.692777778,-6.74266,847.81
1500,1500,113,4.695555556,-6.742785,847.92
1501,1501,113,4.698333333,-6.742646,847.8
1502,1502,113,4.701388889,-6.742779,847.91
1503,1503,113,4.704166667,-6.742678,847.83
1504,1504,113,4.706944444,-6.742457,847.64
1505,1505,113,4.71,-6.742284,847.49
1506,1506,113,4.712777778,-6.742359,847.56
1507,1507,113,4.715833333,-6.742544,847.71
1508,1508,113,4.718888889,-6.742625,847.78
1509,1509,113,4.721388889,-6.74288,848
1510,1510,113,4.724722222,-6.742703,847.85
1511,1511,113,4.7275,-6.742783,847.92
1512,1512,113,4.730277778,-6.742516,847.69
1513,1513,113,4.733055556,-6.742569,847.74
1514,1514,113,4.735833333,-6.742494,847.67
1515,1515,113,4.738611111,-6.742693,847.84
1516,1516,113,4.741388889,-6.742723,847.87
1517,1517,113,4.743888889,-6.742755,847.89
1518,1518,113,4.746944444,-6.74279,847.92
1519,1519,113,4.749722222,-6.742784,847.92
1520,1520,113,4.7525,-6.742916,848.03
1521,1521,113,4.755277778,-6.743091,848.18
1522,1522,113,4.758055556,-6.743098,848.18
1523,1523,113,4.761111111,-6.74307,848.16
1524,1524,113,4.763888889,-6.742919,848.03
1525,1525,113,4.766666667,-6.742963,848.07
1526,1526,113,4.769444444,-6.743229,848.3
1527,1527,113,4.771944444,-6.743333,848.38
1528,1528,113,4.774722222,-6.743272,848.33
1529,1529,113,4.7775,-6.743309,848.36
1530,1530,113,4.780277778,-6.743232,848.3
1531,1531,113,4.783055556,-6.743213,848.28
1532,1532,113,4.785833333,-6.742993,848.1
1533,1533,113,4.788611111,-6.742821,847.95
1534,1534,113,4.791388889,-6.742179,847.41
1535,1535,113,4.794166667,-6.742292,847.5
1536,1536,113,4.796944444,-6.742208,847.43
1537,1537,113,4.799722222,-6.742269,847.48
1538,1538,113,4.8025,-6.742187,847.41
1539,1539,113,4.805277778,-6.74227,847.48
1540,1540,113,4.808055556,-6.741958,847.22
1541,1541,113,4.810555556,-6.741839,847.12
1542,1542,113,4.813333333,-6.741726,847.02
1543,1543,113,4.816111111,-6.742131,847.36
1544,1544,113,4.818888889,-6.742139,847.37
1545,1545,113,4.821666667,-6.742021,847.27
1546,1546,113,4.824444444,-6.74221,847.43
1547,1547,113,4.827222222,-6.742287,847.5
1548,1548,113,4.83,-6.741899,847.17
1549,1549,113,4.833055556,-6.742304,847.51
1550,1550,113,4.835833333,-6.742332,847.53
1551,1551,113,4.838611111,-6.74254,847.71
1552,1552,113,4.841388889,-6.742703,847.85
1553,1553,113,4.844166667,-6.74269,847.84
1554,1554,113,4.846944444,-6.742743,847.88
1555,1555,113,4.849444444,-6.742516,847.69
1556,1556,113,4.852222222,-6.742647,847.8
1557,1557,113,4.855,-6.742819,847.95
1558,1558,113,4.857777778,-6.742862,847.98
1559,1559,113,4.860277778,-6.74262,847.78
1560,1560,114,4.863333333,-6.742427,847.62
1561,1561,114,4.866111111,-6.742364,847.56
1562,1562,114,4.868888889,-6.742256,847.47
1563,1563,114,4.871944444,-6.742322,847.53
1564,1564,114,4.874722222,-6.742205,847.43
1565,1565,114,4.877777778,-6.742525,847.7
1566,1566,114,4.880555556,-6.742494,847.67
1567,1567,114,4.883611111,-6.742197,847.42
1568,1568,114,4.886666667,-6.742058,847.3
1569,1569,114,4.889444444,-6.742103,847.34
1570,1570,114,4.892222222,-6.742,847.25
1571,1571,114,4.895,-6.741978,847.23
1572,1572,114,4.897777778,-6.741848,847.12
1573,1573,114,4.900555556,-6.742018,847.27
1574,1574,114,4.903611111,-6.742009,847.26
1575,1575,114,4.906388889,-6.74194,847.2
1576,1576,114,4.909166667,-6.741951,847.21
1577,1577,115,4.912222222,-6.742031,847.28
1578,1578,115,4.915,-6.741995,847.25
1579,1579,115,4.917777778,-6.741687,846.99
1580,1580,115,4.920833333,-6.741538,846.86
1581,1581,115,4.923333333,-6.741852,847.13
1582,1582,115,4.925833333,-6.741916,847.18
1583,1583,115,4.928611111,-6.741683,846.99
1584,1584,115,4.931388889,-6.741849,847.13
1585,1585,115,4.934166667,-6.741944,847.21
1586,1586,115,4.937222222,-6.742172,847.4
1587,1587,115,4.94,-6.741674,846.98
1588,1588,115,4.942777778,-6.741975,847.23
1589,1589,115,4.945555556,-6.741711,847.01
1590,1590,115,4.948055556,-6.741746,847.04
1591,1591,115,4.950833333,-6.7414,846.75
1592,1592,115,4.953611111,-6.741167,846.55
1593,1593,115,4.956666667,-6.741071,846.47
1594,1594,115,4.959444444,-6.740935,846.35
1595,1595,115,4.962222222,-6.740871,846.3
1596,1596,115,4.965277778,-6.741185,846.56
1597,1597,115,4.968055556,-6.74114,846.53
1598,1598,115,4.970833333,-6.741139,846.52
1599,1599,115,4.973611111,-6.741206,846.58
1600,1600,115,4.976388889,-6.741386,846.73
1601,1601,115,4.979166667,-6.741284,846.65
1602,1602,115,4.981944444,-6.741379,846.73
1603,1603,115,4.984722222,-6.741448,846.79
1604,1604,115,4.987777778,-6.74124,846.61
1605,1605,115,4.990555556,-6.741346,846.7
1606,1606,115,4.993333333,-6.74128,846.64
1607,1607,115,4.996111111,-6.741549,846.87
1608,1608,115,4.998888889,-6.741818,847.1
1609,1609,115,5.001666667,-6.741532,846.86

==> data/HPO/INITIALK/80.csv <==
iter_no0,iter_no,K,time,likelihood,perplexity
1,1,113,0.011944444,-7.839436,2538.77
2,2,115,0.020277778,-7.651676,2104.17
3,3,117,0.027222222,-7.527046,1857.61
4,4,117,0.033055556,-7.444796,1710.94
5,5,117,0.038888889,-7.386327,1613.77
6,6,117,0.044166667,-7.34157,1543.13
7,7,117,0.049722222,-7.30493,1487.62
8,8,117,0.055,-7.272249,1439.78
9,9,117,0.06,-7.247693,1404.86
10,10,117,0.064722222,-7.225008,1373.35
11,11,117,0.07,-7.204489,1345.46
12,12,117,0.074722222,-7.184782,1319.2
13,13,117,0.079444444,-7.167239,1296.26
14,14,117,0.084166667,-7.153333,1278.36
15,15,117,0.089166667,-7.140659,1262.26
16,16,117,0.094166667,-7.127093,1245.25
17,17,118,0.098611111,-7.116431,1232.05
18,18,118,0.103055556,-7.107571,1221.18
19,19,118,0.107222222,-7.099234,1211.04
20,20,118,0.111666667,-7.088542,1198.16
21,21,118,0.116111111,-7.080026,1188
22,22,118,0.120555556,-7.072691,1179.32
23,23,118,0.124722222,-7.064113,1169.24
24,24,118,0.129166667,-7.058479,1162.68
25,25,119,0.133333333,-7.051736,1154.86
26,26,119,0.1375,-7.044751,1146.82
27,27,119,0.141666667,-7.039243,1140.52
28,28,119,0.145833333,-7.03421,1134.8
29,29,119,0.150277778,-7.028981,1128.88
30,30,119,0.154722222,-7.024027,1123.3
31,31,119,0.159166667,-7.018744,1117.38
32,32,119,0.163333333,-7.014138,1112.25
33,33,119,0.167777778,-7.008969,1106.51
34,34,119,0.171666667,-7.005797,1103.01
35,35,119,0.176111111,-7.001921,1098.74
36,36,119,0.180555556,-6.99793,1094.37
37,37,119,0.184722222,-6.993747,1089.8
38,38,120,0.188888889,-6.989451,1085.13
39,39,120,0.193055556,-6.98622,1081.63
40,40,120,0.196944444,-6.983536,1078.73
41,41,120,0.200833333,-6.9797,1074.6
42,42,120,0.205,-6.976361,1071.01
43,43,120,0.208888889,-6.972778,1067.18
44,44,120,0.212777778,-6.970088,1064.32
45,45,120,0.216666667,-6.967036,1061.07
46,46,120,0.221111111,-6.964068,1057.93
47,47,120,0.225,-6.961041,1054.73
48,48,120,0.229166667,-6.959166,1052.76
49,49,120,0.232777778,-6.956249,1049.69
50,50,120,0.236666667,-6.952976,1046.26
51,51,120,0.240833333,-6.948769,1041.87
52,52,120,0.244722222,-6.946286,1039.28
53,53,120,0.248611111,-6.943232,1036.11
54,54,120,0.253055556,-6.940909,1033.71
55,55,120,0.256944444,-6.938406,1031.13
56,56,120,0.261111111,-6.936702,1029.37
57,57,120,0.265,-6.934564,1027.17
58,58,120,0.268888889,-6.932165,1024.71
59,59,120,0.2725,-6.9314,1023.93
60,60,120,0.276666667,-6.929386,1021.87
61,61,120,0.280277778,-6.926816,1019.24
62,62,120,0.284166667,-6.925516,1017.92
63,63,120,0.288055556,-6.922627,1014.98
64,64,120,0.291111111,-6.921599,1013.94
65,65,120,0.293888889,-6.919649,1011.96
66,66,120,0.296944444,-6.916698,1008.98
67,67,120,0.300277778,-6.914597,1006.87
68,68,120,0.303333333,-6.913344,1005.6
69,69,120,0.306388889,-6.911758,1004.01
70,70,120,0.309444444,-6.911064,1003.31
71,71,120,0.312222222,-6.90838,1000.62
72,72,120,0.315277778,-6.90677,999.02
73,73,120,0.318333333,-6.90528,997.53
74,74,120,0.321388889,-6.902822,995.08
75,75,120,0.324722222,-6.900899,993.17
76,76,120,0.327777778,-6.898863,991.15
77,77,120,0.330555556,-6.897719,990.01
78,78,120,0.333611111,-6.89619,988.5
79,79,120,0.336666667,-6.895264,987.59
80,80,120,0.339722222,-6.893997,986.34
81,81,120,0.3425,-6.892939,985.29
82,82,120,0.345555556,-6.891404,983.78
83,83,120,0.348611111,-6.889975,982.38
84,84,120,0.351388889,-6.888933,981.35
85,85,120,0.354166667,-6.887305,979.76
86,86,120,0.357222222,-6.886559,979.03
87,87,120,0.360277778,-6.88572,978.21
88,88,120,0.363333333,-6.884338,976.85
89,89,120,0.366111111,-6.882861,975.41
90,90,120,0.368888889,-6.881676,974.26
91,91,120,0.371666667,-6.880483,973.1
92,92,120,0.374722222,-6.879415,972.06
93,93,120,0.377777778,-6.878536,971.2
94,94,120,0.380833333,-6.87726,969.97
95,95,120,0.383888889,-6.876484,969.21
96,96,120,0.386944444,-6.874885,967.66
97,97,120,0.39,-6.874323,967.12
98,98,120,0.393055556,-6.873335,966.17
99,99,120,0.395833333,-6.871774,964.66
100,100,120,0.398888889,-6.871356,964.26
101,101,120,0.401666667,-6.870542,963.47
102,102,120,0.404444444,-6.869982,962.93
103,103,120,0.4075,-6.868482,961.49
104,104,120,0.410555556,-6.866929,960
105,105,120,0.413611111,-6.866754,959.83
106,106,120,0.416666667,-6.866212,959.31
107,107,120,0.419722222,-6.865213,958.35
108,108,120,0.422777778,-6.864561,957.73
109,109,120,0.425833333,-6.863932,957.12
110,110,120,0.428888889,-6.862481,955.74
111,111,120,0.431944444,-6.862004,955.28
112,112,120,0.435,-6.861043,954.36
113,113,120,0.438055556,-6.860093,953.46
114,114,120,0.440833333,-6.860644,953.98
115,115,120,0.443888889,-6.859875,953.25
116,116,120,0.446944444,-6.859165,952.57
117,117,120,0.449722222,-6.857834,951.3
118,118,120,0.4525,-6.85685,950.37
119,119,120,0.455277778,-6.856218,949.77
120,120,120,0.458055556,-6.855156,948.76
121,121,120,0.460833333,-6.854405,948.05
122,122,120,0.463611111,-6.853557,947.24
123,123,120,0.466388889,-6.852592,946.33
124,124,120,0.469166667,-6.851613,945.4
125,125,120,0.471944444,-6.851436,945.24
126,126,120,0.474722222,-6.850366,944.23
127,127,120,0.4775,-6.849704,943.6
128,128,120,0.480555556,-6.848979,942.92
129,129,120,0.483611111,-6.847989,941.98
130,130,120,0.486944444,-6.847827,941.83
131,131,120,0.489722222,-6.846967,941.02
132,132,120,0.4925,-6.846703,940.77
133,133,120,0.495555556,-6.846077,940.19
134,134,120,0.498611111,-6.845569,939.71
135,135,120,0.501944444,-6.844721,938.91
136,136,120,0.504722222,-6.843674,937.93
137,137,120,0.5075,-6.843759,938.01
138,138,120,0.510277778,-6.844433,938.64
139,139,120,0.513055556,-6.843561,937.82
140,140,120,0.515833333,-6.842052,936.41
141,141,120,0.518611111,-6.84096,935.39
142,142,120,0.521666667,-6.840155,934.63
143,143,120,0.524722222,-6.839362,933.89
144,144,120,0.5275,-6.83872,933.29
145,145,120,0.530277778,-6.839149,933.69
146,146,120,0.533055556,-6.839158,933.7
147,147,120,0.536111111,-6.838324,932.92
148,148,120,0.538888889,-6.837762,932.4
149,149,120,0.541666667,-6.837005,931.69
150,150,120,0.544444444,-6.836252,930.99
151,151,120,0.547222222,-6.836061,930.82
152,152,120,0.55,-6.835757,930.53
153,153,120,0.552777778,-6.835387,930.19
154,154,120,0.555555556,-6.834247,929.13
155,155,120,0.558333333,-6.833428,928.37
156,156,120,0.561111111,-6.833853,928.76
157,157,120,0.563888889,-6.833536,928.47
158,158,120,0.566666667,-6.833364,928.31
159,159,120,0.569444444,-6.833083,928.05
160,160,120,0.572222222,-6.832512,927.52
161,161,120,0.575277778,-6.83241,927.42
162,162,120,0.578333333,-6.831454,926.54
163,163,120,0.581388889,-6.831122,926.23
164,164,120,0.584444444,-6.830769,925.9
165,165,120,0.587222222,-6.830493,925.65
166,166,120,0.59,-6.829755,924.96
167,167,120,0.592777778,-6.82931,924.55
168,168,120,0.595833333,-6.828719,924.01
169,169,121,0.598611111,-6.828836,924.11
170,170,121,0.601388889,-6.828832,924.11
171,171,121,0.604166667,-6.829043,924.31
172,172,121,0.607222222,-6.828149,923.48
173,173,121,0.61,-6.827833,923.19
174,174,121,0.612777778,-6.827254,922.65
175,175,121,0.615555556,-6.826728,922.17
176,176,121,0.618333333,-6.826762,922.2
177,177,121,0.621111111,-6.826694,922.14
178,178,121,0.623888889,-6.826454,921.92
179,179,121,0.626666667,-6.825733,921.25
180,180,121,0.629444444,-6.825682,921.2
181,181,121,0.632222222,-6.826252,921.73
182,182,121,0.634722222,-6.825449,920.99
183,183,121,0.637777778,-6.825031,920.6
184,184,121,0.640833333,-6.824638,920.24
185,185,121,0.643888889,-6.824361,919.99
186,186,121,0.646666667,-6.824035,919.69
187,187,121,0.649444444,-6.823742,919.42
188,188,121,0.652222222,-6.823283,919
189,189,121,0.655,-6.82332,919.03
190,190,121,0.657777778,-6.822829,918.58
191,191,121,0.660555556,-6.822316,918.11
192,192,121,0.663333333,-6.822376,918.16
193,193,122,0.666388889,-6.822158,917.96
194,194,122,0.669166667,-6.821411,917.28
195,195,122,0.672222222,-6.820525,916.47
196,196,122,0.675277778,-6.820429,916.38
197,197,122,0.678055556,-6.819097,915.16
198,198,122,0.680833333,-6.818716,914.81
199,199,122,0.683611111,-6.818633,914.73
200,200,122,0.686944444,-6.818843,914.93
201,201,122,0.689722222,-6.819029,915.1
202,202,122,0.692777778,-6.818527,914.64
203,203,122,0.695555556,-6.817865,914.03
204,204,122,0.698611111,-6.81716,913.39
205,205,122,0.701666667,-6.817331,913.54
206,206,122,0.704444444,-6.817432,913.64
207,207,122,0.7075,-6.816952,913.2
208,208,122,0.710277778,-6.816207,912.52
209,209,122,0.713055556,-6.815368,911.75
210,210,122,0.715833333,-6.814649,911.1
211,211,122,0.718611111,-6.814235,910.72
212,212,122,0.721388889,-6.81375,910.28
213,213,122,0.724166667,-6.814018,910.52
214,214,122,0.726944444,-6.813321,909.89
215,215,122,0.729722222,-6.812679,909.3
216,216,122,0.732777778,-6.812093,908.77
217,217,122,0.735277778,-6.811403,908.14
218,218,122,0.738055556,-6.811217,907.98
219,219,122,0.740833333,-6.810747,907.55
220,220,122,0.743611111,-6.810793,907.59
221,221,122,0.746388889,-6.810435,907.27
222,222,122,0.749444444,-6.810473,907.3
223,223,122,0.7525,-6.809403,906.33
224,224,123,0.755833333,-6.809891,906.77
225,225,123,0.758611111,-6.809571,906.48
226,226,123,0.761388889,-6.809625,906.53
227,227,123,0.764166667,-6.808726,905.72
228,228,123,0.766944444,-6.808483,905.5
229,229,123,0.77,-6.808088,905.14
230,230,123,0.773055556,-6.808275,905.31
231,231,123,0.775833333,-6.807974,905.04
232,232,123,0.778888889,-6.807809,904.89
233,233,123,0.781666667,-6.807917,904.98
234,234,123,0.784444444,-6.807103,904.25
235,235,123,0.786944444,-6.806951,904.11
236,236,123,0.789722222,-6.805808,903.08
237,237,123,0.7925,-6.805736,903.01
238,238,123,0.795277778,-6.805545,902.84
239,239,123,0.798055556,-6.805399,902.71
240,240,123,0.801111111,-6.804372,901.78
241,241,123,0.803888889,-6.804446,901.85
242,242,123,0.806666667,-6.803845,901.31
243,243,123,0.809722222,-6.803687,901.16
244,244,123,0.8125,-6.803558,901.05
245,245,123,0.815277778,-6.803322,900.83
246,246,123,0.818055556,-6.803251,900.77
247,247,123,0.820555556,-6.802821,900.38
248,248,123,0.823333333,-6.80282,900.38
249,249,123,0.826111111,-6.802488,900.08
250,250,123,0.828888889,-6.801982,899.63
251,251,123,0.831666667,-6.801544,899.23
252,252,123,0.834444444,-6.801212,898.94
253,253,123,0.837222222,-6.800956,898.71
254,254,123,0.84,-6.80027,898.09
255,255,123,0.842777778,-6.800117,897.95
256,256,124,0.845277778,-6.800167,898
257,257,124,0.848055556,-6.799407,897.32
258,258,124,0.850833333,-6.799139,897.07
259,259,124,0.853333333,-6.798716,896.7
260,260,124,0.856111111,-6.798458,896.46
261,261,124,0.858888889,-6.798293,896.32
262,262,124,0.861388889,-6.798484,896.49
263,263,124,0.864166667,-6.798193,896.23
264,264,124,0.866944444,-6.797567,895.67
265,265,124,0.869444444,-6.797182,895.32
266,266,124,0.871944444,-6.796747,894.93
267,267,124,0.874722222,-6.796828,895
268,268,124,0.8775,-6.796313,894.54
269,269,124,0.880277778,-6.796188,894.43
270,270,124,0.883055556,-6.796118,894.37
271,271,124,0.885833333,-6.796315,894.54
272,272,124,0.888611111,-6.795729,894.02
273,273,124,0.891388889,-6.795162,893.51
274,274,124,0.894166667,-6.794732,893.13
275,275,124,0.897222222,-6.794283,892.73
276,276,124,0.9,-6.794391,892.83
277,277,124,0.902777778,-6.794068,892.54
278,278,124,0.905277778,-6.794107,892.57
279,279,124,0.907777778,-6.793682,892.19
280,280,124,0.910555556,-6.794168,892.63
281,281,124,0.913333333,-6.794218,892.67
282,282,124,0.916111111,-6.794473,892.9
283,283,125,0.918888889,-6.794207,892.66
284,284,125,0.921388889,-6.794346,892.79
285,285,125,0.923888889,-6.794196,892.65
286,286,125,0.926666667,-6.794739,893.14
287,287,125,0.929444444,-6.794841,893.23
288,288,125,0.932222222,-6.794371,892.81
289,289,125,0.935277778,-6.794177,892.63
290,290,125,0.938055556,-6.793913,892.4
291,291,125,0.940833333,-6.794125,892.59
292,292,125,0.943333333,-6.793624,892.14
293,293,125,0.946111111,-6.793808,892.3
294,294,125,0.948611111,-6.793544,892.07
295,295,125,0.951666667,-6.793937,892.42
296,296,126,0.954444444,-6.793835,892.33
297,297,126,0.957222222,-6.794067,892.54
298,298,126,0.96,-6.793802,892.3
299,299,126,0.963055556,-6.793838,892.33
300,300,126,0.965833333,-6.793501,892.03
301,301,126,0.968611111,-6.793494,892.02
302,302,126,0.971666667,-6.793587,892.11
303,303,126,0.974444444,-6.793846,892.34
304,304,126,0.977222222,-6.793565,892.09
305,305,126,0.979722222,-6.793513,892.04
306,306,126,0.9825,-6.793373,891.92
307,307,126,0.985277778,-6.792957,891.55
308,308,126,0.988333333,-6.793154,891.72
309,309,126,0.991111111,-6.792152,890.83
310,310,126,0.993888889,-6.79184,890.55
311,311,126,0.996666667,-6.79169,890.42
312,312,126,0.999444444,-6.791685,890.41
313,313,126,1.002222222,-6.791408,890.17
314,314,126,1.005,-6.791472,890.22
315,315,126,1.007777778,-6.792184,890.86
316,316,126,1.010555556,-6.792049,890.74
317,317,126,1.013055556,-6.791506,890.25
318,318,126,1.016111111,-6.791037,889.84
319,319,126,1.018611111,-6.790754,889.58
320,320,126,1.021388889,-6.790394,889.26
321,321,126,1.023888889,-6.790522,889.38
322,322,126,1.026388889,-6.790498,889.36
323,323,126,1.028888889,-6.790308,889.19
324,324,126,1.031944444,-6.790341,889.22
325,325,126,1.034722222,-6.79025,889.14
326,326,126,1.0375,-6.790282,889.16
327,327,126,1.040277778,-6.789698,888.65
328,328,126,1.043055556,-6.789661,888.61
329,329,126,1.045833333,-6.789384,888.37
330,330,126,1.048611111,-6.789061,888.08
331,331,126,1.051388889,-6.788415,887.51
332,332,126,1.054166667,-6.787902,887.05
333,333,126,1.0575,-6.787575,886.76
334,334,126,1.060555556,-6.787743,886.91
335,335,126,1.063333333,-6.787495,886.69
336,336,126,1.066111111,-6.787264,886.48
337,337,126,1.068888889,-6.787531,886.72
338,338,126,1.071666667,-6.787252,886.47
339,339,126,1.074444444,-6.787429,886.63
340,340,126,1.076944444,-6.787087,886.33
341,341,126,1.08,-6.787256,886.48
342,342,126,1.082777778,-6.786652,885.94
343,343,126,1.085277778,-6.786785,886.06
344,344,126,1.087777778,-6.786945,886.2
345,345,126,1.090833333,-6.786172,885.52
346,346,126,1.093611111,-6.786282,885.61
347,347,126,1.096388889,-6.78601,885.37
348,348,126,1.098888889,-6.786565,885.87
349,349,126,1.101666667,-6.785942,885.31
350,350,126,1.104166667,-6.785783,885.17
351,351,126,1.106666667,-6.785172,884.63
352,352,126,1.109166667,-6.785078,884.55
353,353,126,1.111666667,-6.783944,883.55
354,354,126,1.114722222,-6.783756,883.38
355,355,126,1.1175,-6.783206,882.89
356,356,126,1.120277778,-6.783418,883.08
357,357,126,1.123333333,-6.783159,882.85
358,358,126,1.126111111,-6.782838,882.57
359,359,126,1.128888889,-6.78243,882.21
360,360,126,1.131388889,-6.78285,882.58
361,361,126,1.133888889,-6.782291,882.09
362,362,126,1.136944444,-6.782161,881.97
363,363,126,1.139722222,-6.78249,882.26
364,364,126,1.142222222,-6.782192,882
365,365,126,1.145,-6.782013,881.84
366,366,126,1.1475,-6.781935,881.77
367,367,126,1.150555556,-6.782177,881.99
368,368,126,1.153333333,-6.781572,881.45
369,369,126,1.156111111,-6.781034,880.98
370,370,126,1.158611111,-6.781378,881.28
371,371,126,1.161388889,-6.781027,880.97
372,372,126,1.163888889,-6.781099,881.04
373,373,126,1.166388889,-6.781305,881.22
374,374,126,1.168888889,-6.781144,881.08
375,375,126,1.171666667,-6.78043,880.45
376,376,126,1.174166667,-6.780564,880.57
377,377,126,1.176944444,-6.779609,879.72
378,378,126,1.179722222,-6.779924,880
379,379,126,1.1825,-6.779667,879.78
380,380,126,1.185277778,-6.779484,879.61
381,381,126,1.188055556,-6.77951,879.64
382,382,126,1.190833333,-6.779275,879.43
383,383,126,1.193611111,-6.779116,879.29
384,384,126,1.196388889,-6.779004,879.19
385,385,126,1.199166667,-6.778723,878.95
386,386,126,1.201944444,-6.778753,878.97
387,387,126,1.204722222,-6.778922,879.12
388,388,126,1.2075,-6.779031,879.22
389,389,126,1.210277778,-6.77805,878.35
390,390,126,1.213055556,-6.778299,878.57
391,391,126,1.215555556,-6.778414,878.67
392,392,126,1.218055556,-6.778295,878.57
393,393,126,1.220555556,-6.777682,878.03
394,394,126,1.223055556,-6.777421,877.8
395,395,126,1.225833333,-6.777584,877.95
396,396,126,1.228611111,-6.777279,877.68
397,397,126,1.231111111,-6.777535,877.9
398,398,126,1.233888889,-6.777581,877.94
399,399,126,1.236666667,-6.777284,877.68
400,400,126,1.239444444,-6.777069,877.49
401,401,126,1.242222222,-6.777078,877.5
402,402,126,1.245,-6.777007,877.44
403,403,126,1.247777778,-6.776713,877.18
404,404,126,1.250277778,-6.776675,877.15
405,405,126,1.252777778,-6.776316,876.83
406,406,126,1.255277778,-6.776357,876.87
407,407,126,1.257777778,-6.776873,877.32
408,408,126,1.260277778,-6.776901,877.35
409,409,126,1.262777778,-6.776897,877.34
410,410,126,1.265555556,-6.776751,877.21
411,411,126,1.268611111,-6.777227,877.63
412,412,126,1.271111111,-6.776827,877.28
413,413,126,1.273611111,-6.776863,877.31
414,414,126,1.276388889,-6.776838,877.29
415,415,126,1.279166667,-6.776437,876.94
416,416,126,1.281944444,-6.776536,877.03
417,417,126,1.284444444,-6.776342,876.86
418,418,126,1.286944444,-6.775528,876.14
419,419,126,1.289444444,-6.77543,876.06
420,420,126,1.291944444,-6.775313,875.95
421,421,126,1.294444444,-6.775581,876.19
422,422,126,1.297222222,-6.775078,875.75
423,423,126,1.3,-6.774962,875.65
424,424,126,1.3025,-6.774341,875.1
425,425,126,1.305555556,-6.774086,874.88
426,426,126,1.308055556,-6.774166,874.95
427,427,126,1.310555556,-6.774149,874.93
428,428,126,1.313055556,-6.774528,875.27
429,429,126,1.315555556,-6.774439,875.19
430,430,126,1.318333333,-6.774924,875.61
431,431,126,1.320833333,-6.773862,874.68
432,432,126,1.323333333,-6.773633,874.48
433,433,126,1.326111111,-6.773845,874.67
434,434,126,1.328888889,-6.773844,874.67
435,435,126,1.331388889,-6.773736,874.57
436,436,126,1.334166667,-6.773409,874.29
437,437,126,1.336944444,-6.773262,874.16
438,438,126,1.339722222,-6.773328,874.22
439,439,126,1.342222222,-6.773396,874.28
440,440,126,1.344722222,-6.772891,873.83
441,441,126,1.347777778,-6.772448,873.45
442,442,126,1.351111111,-6.772205,873.24
443,443,126,1.353888889,-6.771801,872.88
444,444,126,1.356666667,-6.77187,872.94
445,445,126,1.359444444,-6.771468,872.59
446,446,126,1.362222222,-6.771642,872.74
447,447,126,1.365,-6.77187,872.94
448,448,126,1.367777778,-6.771477,872.6
449,449,126,1.370833333,-6.771216,872.37
450,450,126,1.373611111,-6.771652,872.75
451,451,126,1.376388889,-6.770868,872.07
452,452,126,1.378888889,-6.771254,872.41
453,453,126,1.381666667,-6.771297,872.44
454,454,126,1.384444444,-6.771359,872.5
455,455,126,1.386944444,-6.771233,872.39
456,456,126,1.389444444,-6.770955,872.14
457,457,126,1.391944444,-6.770912,872.11
458,458,126,1.394444444,-6.77103,872.21
459,459,126,1.396944444,-6.770966,872.15
460,460,126,1.399444444,-6.771111,872.28
461,461,126,1.402222222,-6.770984,872.17
462,462,126,1.405,-6.770754,871.97
463,463,126,1.4075,-6.770382,871.64
464,464,126,1.41,-6.770517,871.76
465,465,126,1.413055556,-6.770638,871.87
466,466,126,1.415833333,-6.770629,871.86
467,467,126,1.418611111,-6.769958,871.28
468,468,126,1.421111111,-6.770169,871.46
469,469,126,1.423611111,-6.770952,872.14
470,470,126,1.426388889,-6.770546,871.79
471,471,126,1.429166667,-6.770404,871.66
472,472,126,1.431944444,-6.770176,871.47
473,473,126,1.434722222,-6.77006,871.36
474,474,126,1.4375,-6.769986,871.3
475,475,126,1.44,-6.769881,871.21
476,476,126,1.4425,-6.769301,870.7
477,477,126,1.445277778,-6.769125,870.55
478,478,126,1.448055556,-6.769509,870.88
479,479,126,1.450833333,-6.769727,871.07
480,480,126,1.453611111,-6.769568,870.94
481,481,126,1.456388889,-6.769251,870.66
482,482,126,1.459166667,-6.77012,871.42
483,483,126,1.461944444,-6.769906,871.23
484,484,126,1.464722222,-6.76991,871.23
485,485,126,1.4675,-6.769174,870.59
486,486,126,1.47,-6.769124,870.55
487,487,126,1.4725,-6.769036,870.47
488,488,126,1.475555556,-6.76935,870.75
489,489,126,1.478333333,-6.769335,870.73
490,490,126,1.481111111,-6.769128,870.55
491,491,126,1.483888889,-6.768996,870.44
492,492,126,1.4875,-6.768534,870.04
493,493,126,1.49,-6.768521,870.02
494,494,126,1.492777778,-6.768465,869.98
495,495,126,1.495277778,-6.768198,869.74
496,496,126,1.497777778,-6.76819,869.74
497,497,126,1.500277778,-6.767524,869.16
498,498,126,1.503055556,-6.767741,869.35
499,499,126,1.506111111,-6.767606,869.23
500,500,126,1.508611111,-6.767221,868.89
501,501,126,1.511388889,-6.767338,869
502,502,126,1.514166667,-6.76697,868.68
503,503,126,1.517222222,-6.767513,869.15
504,504,126,1.519722222,-6.767896,869.48
505,505,126,1.522222222,-6.767552,869.18
506,506,126,1.524722222,-6.767327,868.99
507,507,126,1.527777778,-6.767256,868.92
508,508,126,1.530555556,-6.76673,868.47
509,509,126,1.533055556,-6.766322,868.11
510,510,126,1.535555556,-6.766824,868.55
511,511,126,1.538333333,-6.766687,868.43
512,512,126,1.541111111,-6.766758,868.49
513,513,126,1.543888889,-6.766981,868.69
514,514,126,1.546666667,-6.766848,868.57
515,515,126,1.549444444,-6.766377,868.16
516,516,126,1.552222222,-6.766599,868.35
517,517,126,1.555,-6.766297,868.09
518,518,126,1.5575,-6.766384,868.17
519,519,126,1.560277778,-6.766591,868.35
520,520,126,1.563055556,-6.766329,868.12
521,521,126,1.565833333,-6.766353,868.14
522,522,126,1.568333333,-6.766392,868.17
523,523,126,1.570833333,-6.766246,868.05
524,524,126,1.574166667,-6.765938,867.78
525,525,126,1.576944444,-6.76562,867.5
526,526,126,1.579444444,-6.765552,867.44
527,527,126,1.582222222,-6.765387,867.3
528,528,126,1.585,-6.765535,867.43
529,529,126,1.587777778,-6.765776,867.64
530,530,126,1.590555556,-6.765254,867.19
531,531,126,1.593333333,-6.765122,867.07
532,532,126,1.595833333,-6.764892,866.87
533,533,126,1.598611111,-6.764358,866.41
534,534,126,1.601388889,-6.764129,866.21
535,535,126,1.603888889,-6.764379,866.43
536,536,126,1.606388889,-6.764639,866.65
537,537,126,1.608888889,-6.764445,866.49
538,538,126,1.611666667,-6.764583,866.6
539,539,126,1.614166667,-6.764684,866.69
540,540,126,1.616944444,-6.764475,866.51
541,541,126,1.619444444,-6.76474,866.74
542,542,126,1.6225,-6.763789,865.92
543,543,126,1.625,-6.763387,865.57
544,544,126,1.627777778,-6.763816,865.94
545,545,126,1.630555556,-6.764017,866.11
546,546,126,1.633333333,-6.764189,866.26
547,547,126,1.635833333,-6.763781,865.91
548,548,126,1.638611111,-6.763814,865.94
549,549,126,1.641388889,-6.763441,865.62
550,550,126,1.644166667,-6.763757,865.89
551,551,126,1.646944444,-6.763574,865.73
552,552,126,1.65,-6.763658,865.8
553,553,126,1.6525,-6.763378,865.56
554,554,126,1.655,-6.763463,865.63
555,555,126,1.6575,-6.763167,865.38
556,556,126,1.660277778,-6.762941,865.18
557,557,126,1.663055556,-6.762355,864.68
558,558,126,1.665833333,-6.762347,864.67
559,559,126,1.668611111,-6.761716,864.12
560,560,126,1.671388889,-6.761965,864.34
561,561,126,1.674166667,-6.76219,864.53
562,562,126,1.676666667,-6.761626,864.05
563,563,126,1.679444444,-6.761102,863.59
564,564,126,1.681944444,-6.761091,863.58
565,565,126,1.684722222,-6.760971,863.48
566,566,126,1.6875,-6.760802,863.33
567,567,126,1.69,-6.760902,863.42
568,568,126,1.692777778,-6.760714,863.26
569,569,126,1.695277778,-6.760851,863.38
570,570,126,1.697777778,-6.761173,863.65
571,571,126,1.700555556,-6.761025,863.53
572,572,127,1.703333333,-6.761265,863.73
573,573,127,1.706111111,-6.761577,864
574,574,127,1.708888889,-6.761468,863.91
575,575,127,1.711666667,-6.761217,863.69
576,576,127,1.714444444,-6.760882,863.4
577,577,127,1.716944444,-6.760802,863.33
578,578,127,1.719444444,-6.760935,863.45
579,579,127,1.721944444,-6.760681,863.23
580,580,127,1.724722222,-6.760831,863.36
581,581,127,1.7275,-6.761159,863.64
582,582,127,1.730277778,-6.760832,863.36
583,583,127,1.733333333,-6.761207,863.68
584,584,127,1.736111111,-6.760379,862.97
585,585,127,1.738888889,-6.760591,863.15
586,586,127,1.741388889,-6.760425,863.01
587,587,127,1.744166667,-6.760476,863.05
588,588,127,1.746944444,-6.760441,863.02
589,589,127,1.749444444,-6.760253,862.86
590,590,127,1.752222222,-6.759775,862.45
591,591,127,1.755,-6.759246,861.99
592,592,127,1.7575,-6.759035,861.81
593,593,127,1.760277778,-6.758921,861.71
594,594,127,1.762777778,-6.759206,861.96
595,595,127,1.765277778,-6.759121,861.88
596,596,127,1.768055556,-6.759021,861.8
597,597,127,1.770833333,-6.758436,861.29
598,598,127,1.773611111,-6.758227,861.11
599,599,127,1.776388889,-6.758211,861.1
600,600,127,1.779166667,-6.758521,861.37
601,601,127,1.781666667,-6.758665,861.49
602,602,127,1.784444444,-6.758207,861.1
603,603,127,1.7875,-6.758419,861.28
604,604,127,1.79,-6.758397,861.26
605,605,127,1.792777778,-6.758369,861.24
606,606,127,1.795555556,-6.758476,861.33
607,607,127,1.798333333,-6.757925,860.85
608,608,127,1.801111111,-6.758116,861.02
609,609,127,1.803611111,-6.757911,860.84
610,610,127,1.806111111,-6.757866,860.8
611,611,127,1.808888889,-6.758451,861.31
612,612,127,1.811666667,-6.758303,861.18
613,613,127,1.814444444,-6.758381,861.25
614,614,127,1.816944444,-6.757967,860.89
615,615,127,1.819444444,-6.757733,860.69
616,616,127,1.822222222,-6.757383,860.39
617,617,127,1.825,-6.75742,860.42
618,618,127,1.827777778,-6.757615,860.59
619,619,127,1.830555556,-6.757369,860.38
620,620,127,1.833611111,-6.757348,860.36
621,621,127,1.836388889,-6.757188,860.22
622,622,127,1.839166667,-6.756971,860.03
623,623,127,1.841944444,-6.75726,860.28
624,624,127,1.844722222,-6.756959,860.02
625,625,127,1.8475,-6.756557,859.68
626,626,127,1.850277778,-6.756825,859.91
627,627,127,1.853333333,-6.756259,859.42
628,628,127,1.856111111,-6.75598,859.18
629,629,127,1.858888889,-6.755944,859.15
630,630,127,1.861666667,-6.756543,859.67
631,631,127,1.864444444,-6.756515,859.64
632,632,128,1.867222222,-6.756801,859.89
633,633,128,1.87,-6.756558,859.68
634,634,128,1.872777778,-6.756705,859.8
635,635,128,1.875555556,-6.756222,859.39
636,636,128,1.878333333,-6.756204,859.37
637,637,128,1.881388889,-6.75629,859.45
638,638,128,1.884166667,-6.756264,859.43
639,639,128,1.886666667,-6.756355,859.5
640,640,128,1.889444444,-6.755838,859.06
641,641,128,1.892222222,-6.755812,859.04
642,642,128,1.895,-6.755762,858.99
643,643,128,1.897777778,-6.755344,858.64
644,644,128,1.900833333,-6.755487,858.76
645,645,128,1.903888889,-6.755584,858.84
646,646,128,1.906944444,-6.755434,858.71
647,647,128,1.91,-6.755612,858.87
648,648,128,1.912777778,-6.755301,858.6
649,649,128,1.915833333,-6.755454,858.73
650,650,128,1.918888889,-6.754794,858.16
651,651,128,1.921666667,-6.75477,858.14
652,652,128,1.924444444,-6.754514,857.92
653,653,128,1.927222222,-6.754785,858.16
654,654,128,1.930555556,-6.7551,858.43
655,655,128,1.933611111,-6.754638,858.03
656,656,128,1.936666667,-6.754529,857.94
657,657,128,1.939444444,-6.75444,857.86
658,658,128,1.9425,-6.753967,857.45
659,659,128,1.945277778,-6.753815,857.32
660,660,128,1.948055556,-6.75392,857.41
661,661,128,1.950833333,-6.753771,857.29
662,662,128,1.953888889,-6.753381,856.95
663,663,128,1.956944444,-6.75376,857.28
664,664,128,1.959722222,-6.753363,856.94
665,665,128,1.9625,-6.753232,856.82
666,666,128,1.965555556,-6.753261,856.85
667,667,128,1.969166667,-6.753273,856.86
668,668,128,1.972222222,-6.752808,856.46
669,669,128,1.975277778,-6.753072,856.69
670,670,128,1.978333333,-6.753991,857.47
671,671,128,1.981388889,-6.753866,857.37
672,672,128,1.984444444,-6.754145,857.61
673,673,128,1.9875,-6.753716,857.24
674,674,128,1.990555556,-6.75409,857.56
675,675,128,1.993611111,-6.754316,857.75
676,676,128,1.996388889,-6.754459,857.88
677,677,128,1.999166667,-6.754339,857.77
678,678,128,2.002222222,-6.754185,857.64
679,679,128,2.005277778,-6.753947,857.44
680,680,128,2.008333333,-6.753781,857.29
681,681,128,2.011666667,-6.753579,857.12
682,682,128,2.015277778,-6.7536,857.14
683,683,128,2.018333333,-6.753325,856.9
684,684,128,2.021111111,-6.753053,856.67
685,685,128,2.023888889,-6.753072,856.69
686,686,128,2.026944444,-6.753386,856.96
687,687,128,2.03,-6.753103,856.71
688,688,128,2.033333333,-6.753349,856.92
689,689,128,2.036388889,-6.753119,856.73
690,690,128,2.039444444,-6.753452,857.01
691,691,128,2.042222222,-6.753331,856.91
692,692,128,2.045277778,-6.753301,856.88
693,693,128,2.048055556,-6.753063,856.68
694,694,128,2.051111111,-6.752598,856.28
695,695,128,2.054166667,-6.752565,856.25
696,696,128,2.0575,-6.752637,856.31
697,697,128,2.060555556,-6.752592,856.28
698,698,128,2.063611111,-6.752733,856.4
699,699,128,2.066666667,-6.752165,855.91
700,700,128,2.069722222,-6.751579,855.41
701,701,128,2.0725,-6.751563,855.39
702,702,128,2.075277778,-6.751655,855.47
703,703,128,2.078333333,-6.751767,855.57
704,704,128,2.081388889,-6.751903,855.69
705,705,128,2.084444444,-6.751724,855.53
706,706,128,2.087777778,-6.751563,855.39
707,707,128,2.090833333,-6.751409,855.26
708,708,128,2.093888889,-6.751309,855.18
709,709,128,2.096666667,-6.751054,854.96
710,710,128,2.099722222,-6.751036,854.94
711,711,128,2.102777778,-6.751463,855.31
712,712,128,2.105555556,-6.751792,855.59
713,713,128,2.108611111,-6.751659,855.48
714,714,128,2.111666667,-6.751655,855.47
715,715,128,2.115,-6.751459,855.31
716,716,128,2.118055556,-6.75111,855.01
717,717,128,2.121111111,-6.750842,854.78
718,718,128,2.124444444,-6.750715,854.67
719,719,128,2.127777778,-6.750643,854.61
720,720,128,2.130555556,-6.75087,854.8
721,721,128,2.133611111,-6.750804,854.75
722,722,128,2.136666667,-6.750935,854.86
723,723,128,2.139444444,-6.750645,854.61
724,724,128,2.1425,-6.750603,854.57
725,725,128,2.145555556,-6.750461,854.45
726,726,128,2.148611111,-6.750615,854.58
727,727,128,2.151666667,-6.750605,854.58
728,728,128,2.154722222,-6.750774,854.72
729,729,128,2.157777778,-6.750359,854.37
730,730,128,2.161111111,-6.750567,854.54
731,731,128,2.164166667,-6.750659,854.62
732,732,128,2.167222222,-6.750691,854.65
733,733,128,2.17,-6.750456,854.45
734,734,128,2.173055556,-6.750033,854.09
735,735,128,2.176388889,-6.749837,853.92
736,736,128,2.179444444,-6.749512,853.64
737,737,128,2.1825,-6.749305,853.47
738,738,128,2.185555556,-6.749632,853.74
739,739,128,2.188611111,-6.749483,853.62
740,740,128,2.191944444,-6.749624,853.74
741,741,128,2.195277778,-6.749932,854
742,742,128,2.198333333,-6.749493,853.63
743,743,128,2.201388889,-6.749229,853.4
744,744,128,2.204444444,-6.749222,853.39
745,745,128,2.2075,-6.749265,853.43
746,746,128,2.210277778,-6.748819,853.05
747,747,128,2.213333333,-6.748549,852.82
748,748,128,2.216111111,-6.748503,852.78
749,749,128,2.219444444,-6.748539,852.81
750,750,128,2.2225,-6.748675,852.93
751,751,128,2.225277778,-6.748358,852.66
752,752,128,2.228333333,-6.748425,852.71
753,753,128,2.231388889,-6.748398,852.69
754,754,128,2.234722222,-6.748598,852.86
755,755,128,2.237777778,-6.748731,852.98
756,756,128,2.241111111,-6.748775,853.01
757,757,128,2.244444444,-6.748587,852.85
758,758,128,2.2475,-6.748461,852.75
759,759,128,2.250555556,-6.748131,852.46
760,760,128,2.253611111,-6.747926,852.29
761,761,128,2.256666667,-6.747839,852.22
762,762,128,2.259444444,-6.748102,852.44
763,763,128,2.2625,-6.747933,852.3
764,764,128,2.265833333,-6.748087,852.43
765,765,128,2.268888889,-6.74853,852.8
766,766,128,2.271666667,-6.747974,852.33
767,767,128,2.274166667,-6.748096,852.43
768,768,128,2.276944444,-6.748158,852.49
769,769,128,2.279722222,-6.748637,852.9
770,770,128,2.282777778,-6.748582,852.85
771,771,128,2.285833333,-6.748796,853.03
772,772,128,2.288888889,-6.748177,852.5
773,773,128,2.291944444,-6.747777,852.16
774,774,128,2.294722222,-6.748043,852.39
775,775,128,2.297777778,-6.747982,852.34
776,776,128,2.301388889,-6.747628,852.04
777,777,128,2.304444444,-6.747502,851.93
778,778,128,2.3075,-6.74728,851.74
779,779,128,2.310277778,-6.747614,852.02
780,780,128,2.313333333,-6.747028,851.52
781,781,128,2.316388889,-6.74686,851.38
782,782,128,2.319166667,-6.747128,851.61
783,783,128,2.322222222,-6.747479,851.91
784,784,128,2.325277778,-6.747684,852.08
785,785,128,2.328333333,-6.747506,851.93
786,786,128,2.331388889,-6.746985,851.49
787,787,128,2.334444444,-6.747031,851.53
788,788,128,2.3375,-6.747265,851.73
789,789,128,2.340555556,-6.747342,851.79
790,790,128,2.343611111,-6.747665,852.07
791,791,128,2.346388889,-6.747963,852.32
792,792,128,2.349444444,-6.748077,852.42
793,793,128,2.3525,-6.74837,852.67
794,794,128,2.355555556,-6.748244,852.56
795,795,128,2.358611111,-6.748052,852.4
796,796,128,2.361666667,-6.748089,852.43
797,797,128,2.364722222,-6.747909,852.27
798,798,128,2.367777778,-6.748025,852.37
799,799,128,2.370833333,-6.748015,852.37
800,800,128,2.373888889,-6.748066,852.41
801,801,128,2.376944444,-6.747801,852.18
802,802,128,2.380277778,-6.748021,852.37
803,803,128,2.383333333,-6.748361,852.66
804,804,128,2.386388889,-6.748366,852.66
805,805,128,2.389444444,-6.748139,852.47
806,806,128,2.3925,-6.748012,852.36
807,807,128,2.395555556,-6.747615,852.02
808,808,128,2.398611111,-6.74786,852.23
809,809,128,2.401388889,-6.748354,852.65
810,810,128,2.404444444,-6.748218,852.54
811,811,128,2.4075,-6.748379,852.68
812,812,128,2.410277778,-6.748179,852.5
813,813,128,2.413333333,-6.748213,852.53
814,814,128,2.416111111,-6.748407,852.7
815,815,128,2.419166667,-6.74794,852.3
816,816,128,2.422222222,-6.747716,852.11
817,817,128,2.425,-6.747712,852.11
818,818,128,2.428333333,-6.747624,852.03
819,819,128,2.431111111,-6.747812,852.19
820,820,128,2.434166667,-6.747606,852.02
821,821,128,2.437222222,-6.747674,852.07
822,822,128,2.440277778,-6.747498,851.92
823,823,128,2.443333333,-6.747103,851.59
824,824,128,2.446388889,-6.747142,851.62
825,825,128,2.449444444,-6.747176,851.65
826,826,128,2.452222222,-6.74724,851.7
827,827,128,2.455277778,-6.74708,851.57
828,828,128,2.458333333,-6.747387,851.83
829,829,128,2.461388889,-6.747448,851.88
830,830,128,2.464166667,-6.747616,852.03
831,831,129,2.4675,-6.74749,851.92
832,832,129,2.470277778,-6.747368,851.81
833,833,129,2.473333333,-6.746726,851.27
834,834,129,2.476388889,-6.746265,850.87
835,835,129,2.479444444,-6.746124,850.75
836,836,129,2.482222222,-6.746124,850.75
837,837,129,2.485277778,-6.745842,850.51
838,838,129,2.488333333,-6.745787,850.47
839,839,129,2.491388889,-6.746031,850.68
840,840,129,2.494444444,-6.746045,850.69
841,841,129,2.497777778,-6.746102,850.74
842,842,129,2.500833333,-6.746039,850.68
843,843,129,2.503888889,-6.745953,850.61
844,844,130,2.506944444,-6.745859,850.53
845,845,130,2.51,-6.74592,850.58
846,846,130,2.512777778,-6.745655,850.36
847,847,130,2.515555556,-6.745416,850.15
848,848,130,2.518611111,-6.745353,850.1
849,849,130,2.521666667,-6.745283,850.04
850,850,130,2.524722222,-6.745403,850.14
851,851,130,2.527777778,-6.745332,850.08
852,852,130,2.530555556,-6.745056,849.85
853,853,130,2.533611111,-6.745084,849.87
854,854,130,2.536388889,-6.745019,849.82
855,855,130,2.539166667,-6.744947,849.75
856,856,130,2.542222222,-6.744784,849.62
857,857,130,2.545277778,-6.74435,849.25
858,858,130,2.548333333,-6.745009,849.81
859,859,130,2.551388889,-6.744981,849.78
860,860,130,2.554166667,-6.744784,849.62
861,861,130,2.557222222,-6.744612,849.47
862,862,130,2.56,-6.744179,849.1
863,863,130,2.563055556,-6.743935,848.89
864,864,130,2.565833333,-6.744053,848.99
865,865,130,2.568888889,-6.743914,848.88
866,866,130,2.571944444,-6.743845,848.82
867,867,130,2.575,-6.743384,848.43
868,868,130,2.578055556,-6.743298,848.35
869,869,130,2.580833333,-6.743366,848.41
870,870,130,2.583888889,-6.743501,848.53
871,871,130,2.586944444,-6.743356,848.4
872,872,130,2.59,-6.743311,848.37
873,873,130,2.593055556,-6.743643,848.65
874,874,130,2.597222222,-6.743802,848.78
875,875,130,2.600277778,-6.743937,848.9
876,876,130,2.603333333,-6.743618,848.63
877,877,130,2.606388889,-6.743747,848.73
878,878,130,2.609444444,-6.743471,848.5
879,879,130,2.6125,-6.743802,848.78
880,880,130,2.616111111,-6.743491,848.52
881,881,130,2.619166667,-6.743297,848.35
882,882,130,2.622222222,-6.743142,848.22
883,883,130,2.625277778,-6.74335,848.4
884,884,130,2.628333333,-6.743493,848.52
885,885,130,2.631388889,-6.743694,848.69
886,886,130,2.634444444,-6.743635,848.64
887,887,130,2.6375,-6.743585,848.6
888,888,130,2.640555556,-6.743712,848.71
889,889,130,2.643611111,-6.743744,848.73
890,890,130,2.646666667,-6.743575,848.59
891,891,130,2.65,-6.743414,848.45
892,892,130,2.653055556,-6.743621,848.63
893,893,130,2.656111111,-6.743537,848.56
894,894,130,2.659444444,-6.743629,848.63
895,895,130,2.6625,-6.743713,848.71
896,896,131,2.665555556,-6.743264,848.33
897,897,131,2.668611111,-6.743187,848.26
898,898,131,2.671666667,-6.743571,848.59
899,899,131,2.674722222,-6.743444,848.48
900,900,131,2.677777778,-6.743304,848.36
901,901,131,2.680833333,-6.743762,848.75
902,902,131,2.683888889,-6.74358,848.59
903,903,131,2.686944444,-6.743641,848.65
904,904,131,2.69,-6.743676,848.67
905,905,131,2.693055556,-6.743868,848.84
906,906,131,2.696388889,-6.744084,849.02
907,907,131,2.699722222,-6.743938,848.9
908,908,131,2.703055556,-6.744114,849.05
909,909,131,2.706111111,-6.744056,849
910,910,131,2.709444444,-6.74417,849.09
911,911,131,2.7125,-6.744357,849.25
912,912,131,2.715277778,-6.744218,849.13
913,913,131,2.718333333,-6.743993,848.94
914,914,131,2.721388889,-6.7441,849.03
915,915,131,2.724444444,-6.743928,848.89
916,916,131,2.7275,-6.74386,848.83
917,917,131,2.730277778,-6.743913,848.88
918,918,131,2.733055556,-6.743727,848.72
919,919,131,2.736111111,-6.743999,848.95
920,920,131,2.739444444,-6.744042,848.99
921,921,131,2.7425,-6.744087,849.02
922,922,131,2.745833333,-6.744001,848.95
923,923,131,2.749444444,-6.744132,849.06
924,924,131,2.7525,-6.744685,849.53
925,925,131,2.755555556,-6.744305,849.21
926,926,131,2.759166667,-6.743778,848.76
927,927,131,2.7625,-6.74354,848.56
928,928,131,2.765555556,-6.743245,848.31
929,929,131,2.768888889,-6.742912,848.03
930,930,131,2.772222222,-6.743352,848.4
931,931,131,2.775555556,-6.742825,847.95
932,932,131,2.778611111,-6.742871,847.99
933,933,131,2.781666667,-6.742947,848.06
934,934,131,2.784722222,-6.742354,847.55
935,935,131,2.788333333,-6.742061,847.31
936,936,131,2.791388889,-6.742214,847.43
937,937,131,2.794444444,-6.742482,847.66
938,938,131,2.7975,-6.742479,847.66
939,939,131,2.800555556,-6.742407,847.6
940,940,131,2.803611111,-6.742249,847.46
941,941,131,2.806666667,-6.742066,847.31
942,942,131,2.809722222,-6.741874,847.15
943,943,131,2.812777778,-6.741793,847.08
944,944,131,2.816111111,-6.74181,847.09
945,945,131,2.819166667,-6.741729,847.02
946,946,131,2.822222222,-6.741464,846.8
947,947,131,2.825277778,-6.74139,846.74
948,948,131,2.828333333,-6.741756,847.05
949,949,131,2.831944444,-6.741757,847.05
950,950,131,2.835277778,-6.741791,847.08
951,951,131,2.838333333,-6.741729,847.02
952,952,131,2.841388889,-6.741646,846.95
953,953,131,2.844444444,-6.741197,846.57
954,954,131,2.8475,-6.741125,846.51
955,955,131,2.850555556,-6.741129,846.52
956,956,131,2.853611111,-6.74079,846.23
957,957,131,2.856666667,-6.741054,846.45
958,958,131,2.859722222,-6.741559,846.88
959,959,131,2.863055556,-6.741414,846.76
960,960,131,2.866388889,-6.741566,846.89
961,961,131,2.869444444,-6.740753,846.2
962,962,131,2.8725,-6.740803,846.24
963,963,131,2.875555556,-6.740886,846.31
964,964,131,2.878888889,-6.740089,845.64
965,965,131,2.881944444,-6.740169,845.7
966,966,131,2.885,-6.740202,845.73
967,967,131,2.888333333,-6.740571,846.04
968,968,131,2.891388889,-6.740476,845.96
969,969,131,2.894444444,-6.740061,845.61
970,970,131,2.8975,-6.740064,845.61
971,971,131,2.900555556,-6.740089,845.64
972,972,131,2.903333333,-6.740717,846.17
973,973,131,2.906388889,-6.740777,846.22
974,974,131,2.909166667,-6.740821,846.26
975,975,131,2.912222222,-6.740775,846.22
976,976,131,2.915277778,-6.741021,846.42
977,977,131,2.919166667,-6.740395,845.89
978,978,131,2.921944444,-6.740589,846.06
979,979,131,2.925277778,-6.740727,846.18
980,980,131,2.928333333,-6.74065,846.11
981,981,131,2.931111111,-6.740268,845.79
982,982,131,2.933888889,-6.740488,845.97
983,983,131,2.936944444,-6.740327,845.84
984,984,131,2.94,-6.740036,845.59
985,985,131,2.942777778,-6.739995,845.56
986,986,131,2.945833333,-6.739991,845.55
987,987,131,2.948888889,-6.740291,845.81
988,988,131,2.951944444,-6.740164,845.7
989,989,131,2.954722222,-6.740074,845.62
990,990,131,2.957777778,-6.740157,845.69
991,991,131,2.960833333,-6.740073,845.62
992,992,131,2.963888889,-6.740233,845.76
993,993,131,2.966944444,-6.74054,846.02
994,994,131,2.969722222,-6.740708,846.16
995,995,131,2.972777778,-6.74053,846.01
996,996,131,2.975555556,-6.740386,845.89
997,997,131,2.978611111,-6.740312,845.82
998,998,131,2.981388889,-6.740549,846.03
999,999,131,2.984444444,-6.740328,845.84
1000,1000,131,2.9875,-6.740633,846.1
1001,1001,131,2.990277778,-6.740646,846.11
1002,1002,131,2.993333333,-6.740449,845.94
1003,1003,131,2.996388889,-6.740898,846.32
1004,1004,131,2.999444444,-6.740894,846.32
1005,1005,131,3.002222222,-6.740342,845.85
1006,1006,131,3.005,-6.740313,845.83
1007,1007,131,3.008333333,-6.739988,845.55
1008,1008,131,3.011388889,-6.740224,845.75
1009,1009,131,3.014444444,-6.7404,845.9
1010,1010,131,3.0175,-6.74042,845.92
1011,1011,131,3.020277778,-6.740145,845.68
1012,1012,131,3.023333333,-6.740155,845.69
1013,1013,131,3.026388889,-6.740323,845.83
1014,1014,131,3.029444444,-6.740427,845.92
1015,1015,131,3.0325,-6.74043,845.92
1016,1016,131,3.035555556,-6.740422,845.92
1017,1017,131,3.038611111,-6.740488,845.97
1018,1018,131,3.041388889,-6.740393,845.89
1019,1019,131,3.045,-6.740519,846
1020,1020,131,3.047777778,-6.740592,846.06
1021,1021,131,3.050833333,-6.740746,846.19
1022,1022,131,3.053888889,-6.740574,846.05
1023,1023,131,3.056944444,-6.740931,846.35
1024,1024,131,3.06,-6.740816,846.25
1025,1025,131,3.062777778,-6.74052,846
1026,1026,131,3.065833333,-6.740732,846.18
1027,1027,131,3.068888889,-6.740771,846.21
1028,1028,131,3.071666667,-6.740469,845.96
1029,1029,131,3.074722222,-6.740397,845.9
1030,1030,131,3.077777778,-6.740356,845.86
1031,1031,131,3.080555556,-6.740315,845.83
1032,1032,131,3.083611111,-6.739962,845.53
1033,1033,131,3.086666667,-6.740127,845.67
1034,1034,131,3.089444444,-6.739838,845.42
1035,1035,131,3.092777778,-6.73947,845.11
1036,1036,131,3.095833333,-6.739245,844.92
1037,1037,131,3.098888889,-6.739211,844.89
1038,1038,131,3.101944444,-6.739111,844.81
1039,1039,131,3.105,-6.738933,844.66
1040,1040,131,3.108333333,-6.738533,844.32
1041,1041,131,3.111111111,-6.738838,844.58
1042,1042,131,3.114444444,-6.738965,844.69
1043,1043,131,3.1175,-6.738908,844.64
1044,1044,131,3.120555556,-6.739037,844.75
1045,1045,131,3.123888889,-6.738994,844.71
1046,1046,131,3.126944444,-6.739115,844.81
1047,1047,131,3.13,-6.739137,844.83
1048,1048,131,3.132777778,-6.739303,844.97
1049,1049,131,3.136111111,-6.739284,844.96
1050,1050,131,3.139166667,-6.73896,844.68
1051,1051,131,3.142222222,-6.7395,845.14
1052,1052,131,3.145277778,-6.739613,845.23
1053,1053,131,3.148333333,-6.739662,845.27
1054,1054,131,3.151388889,-6.739647,845.26
1055,1055,131,3.154444444,-6.739809,845.4
1056,1056,131,3.1575,-6.739488,845.13
1057,1057,131,3.160833333,-6.739825,845.41
1058,1058,131,3.163888889,-6.740113,845.66
1059,1059,131,3.167222222,-6.740133,845.67
1060,1060,131,3.170277778,-6.739952,845.52
1061,1061,131,3.173888889,-6.739636,845.25
1062,1062,131,3.177222222,-6.739959,845.53
1063,1063,131,3.180555556,-6.740149,845.69
1064,1064,131,3.183888889,-6.740061,845.61
1065,1065,131,3.186944444,-6.739739,845.34
1066,1066,131,3.19,-6.740091,845.64
1067,1067,131,3.193611111,-6.740282,845.8
1068,1068,131,3.196944444,-6.740223,845.75
1069,1069,131,3.2,-6.740473,845.96
1070,1070,131,3.203333333,-6.740486,845.97
1071,1071,131,3.206666667,-6.740155,845.69
1072,1072,131,3.209722222,-6.740089,845.64
1073,1073,131,3.213055556,-6.740306,845.82
1074,1074,131,3.216111111,-6.739988,845.55
1075,1075,131,3.219444444,-6.739762,845.36
1076,1076,131,3.2225,-6.739734,845.34
1077,1077,131,3.225555556,-6.739605,845.23
1078,1078,131,3.228611111,-6.7396,845.22
1079,1079,131,3.231666667,-6.739662,845.27
1080,1080,131,3.234444444,-6.73971,845.32
1081,1081,131,3.2375,-6.740031,845.59
1082,1082,131,3.240833333,-6.740071,845.62
1083,1083,131,3.243888889,-6.739833,845.42
1084,1084,131,3.246944444,-6.739944,845.51
1085,1085,131,3.25,-6.73998,845.54
1086,1086,131,3.253611111,-6.73995,845.52
1087,1087,131,3.256666667,-6.739556,845.19
1088,1088,131,3.259722222,-6.739702,845.31
1089,1089,131,3.262777778,-6.739657,845.27
1090,1090,131,3.265833333,-6.739064,844.77
1091,1091,131,3.269166667,-6.739103,844.8
1092,1092,131,3.2725,-6.739333,845
1093,1093,131,3.275555556,-6.739157,844.85
1094,1094,131,3.278611111,-6.73913,844.83
1095,1095,131,3.281666667,-6.739036,844.75
1096,1096,131,3.284722222,-6.738796,844.54
1097,1097,131,3.288055556,-6.738373,844.19
1098,1098,131,3.291111111,-6.738375,844.19
1099,1099,131,3.294444444,-6.738434,844.24
1100,1100,131,3.297777778,-6.738483,844.28
1101,1101,131,3.300833333,-6.737976,843.85
1102,1102,131,3.304166667,-6.738365,844.18
1103,1103,131,3.3075,-6.73813,843.98
1104,1104,131,3.310833333,-6.738202,844.04
1105,1105,131,3.314166667,-6.738117,843.97
1106,1106,131,3.317222222,-6.737745,843.66
1107,1107,131,3.320277778,-6.738099,843.95
1108,1108,131,3.323333333,-6.737938,843.82
1109,1109,131,3.326388889,-6.738036,843.9
1110,1110,131,3.329722222,-6.738181,844.02
1111,1111,131,3.332777778,-6.737973,843.85
1112,1112,131,3.336111111,-6.738084,843.94
1113,1113,131,3.339444444,-6.737759,843.67
1114,1114,131,3.3425,-6.7382,844.04
1115,1115,131,3.345555556,-6.738289,844.12
1116,1116,131,3.348888889,-6.738161,844.01
1117,1117,131,3.351944444,-6.738172,844.02
1118,1118,131,3.355,-6.738305,844.13
1119,1119,131,3.358055556,-6.738094,843.95
1120,1120,131,3.361111111,-6.738515,844.31
1121,1121,131,3.364166667,-6.737869,843.76
1122,1122,131,3.367222222,-6.737986,843.86
1123,1123,131,3.370277778,-6.738153,844
1124,1124,131,3.373611111,-6.738223,844.06
1125,1125,131,3.376944444,-6.738244,844.08
1126,1126,131,3.38,-6.738306,844.13
1127,1127,131,3.383055556,-6.73821,844.05
1128,1128,131,3.386388889,-6.738092,843.95
1129,1129,131,3.389444444,-6.73792,843.8
1130,1130,131,3.3925,-6.737511,843.46
1131,1131,131,3.395555556,-6.737631,843.56
1132,1132,131,3.398611111,-6.737824,843.72
1133,1133,131,3.401666667,-6.737548,843.49
1134,1134,131,3.404722222,-6.737828,843.73
1135,1135,131,3.408055556,-6.73768,843.6
1136,1136,131,3.411111111,-6.737431,843.39
1137,1137,131,3.413888889,-6.737664,843.59
1138,1138,131,3.417222222,-6.737726,843.64
1139,1139,131,3.420277778,-6.737133,843.14
1140,1140,131,3.423333333,-6.737227,843.22
1141,1141,131,3.426388889,-6.737163,843.17
1142,1142,131,3.429722222,-6.737104,843.12
1143,1143,131,3.432777778,-6.737284,843.27
1144,1144,131,3.435833333,-6.736818,842.87
1145,1145,131,3.439166667,-6.737115,843.12
1146,1146,131,3.442222222,-6.737162,843.16
1147,1147,131,3.445277778,-6.737023,843.05
1148,1148,131,3.448333333,-6.736574,842.67
1149,1149,131,3.451388889,-6.7362,842.35
1150,1150,131,3.454444444,-6.735999,842.18
1151,1151,131,3.4575,-6.736067,842.24
1152,1152,131,3.460277778,-6.736014,842.2
1153,1153,131,3.463055556,-6.735981,842.17
1154,1154,131,3.466111111,-6.736049,842.23
1155,1155,131,3.469166667,-6.736405,842.53
1156,1156,131,3.471944444,-6.736692,842.77
1157,1157,131,3.474722222,-6.736751,842.82
1158,1158,131,3.477777778,-6.736476,842.59
1159,1159,131,3.480833333,-6.736264,842.41
1160,1160,131,3.483611111,-6.736272,842.41
1161,1161,131,3.486388889,-6.736495,842.6
1162,1162,131,3.489166667,-6.73655,842.65
1163,1163,131,3.492222222,-6.736581,842.67
1164,1164,131,3.495277778,-6.736421,842.54
1165,1165,131,3.498333333,-6.736812,842.87
1166,1166,131,3.501111111,-6.737094,843.11
1167,1167,131,3.504166667,-6.736747,842.81
1168,1168,131,3.507222222,-6.736976,843.01
1169,1169,131,3.510277778,-6.736691,842.77
1170,1170,131,3.513333333,-6.736835,842.89
1171,1171,131,3.516111111,-6.736812,842.87
1172,1172,131,3.519166667,-6.736857,842.91
1173,1173,131,3.522222222,-6.736652,842.73
1174,1174,131,3.525277778,-6.736491,842.6
1175,1175,131,3.528611111,-6.736426,842.54
1176,1176,131,3.531666667,-6.736249,842.39
1177,1177,131,3.534722222,-6.736329,842.46
1178,1178,131,3.537777778,-6.736884,842.93
1179,1179,131,3.540833333,-6.736578,842.67
1180,1180,131,3.543888889,-6.736184,842.34
1181,1181,131,3.546944444,-6.736141,842.3
1182,1182,131,3.55,-6.736145,842.31
1183,1183,131,3.553333333,-6.736305,842.44
1184,1184,131,3.556388889,-6.736153,842.31
1185,1185,131,3.56,-6.736188,842.34
1186,1186,131,3.563055556,-6.736298,842.44
1187,1187,131,3.566111111,-6.736208,842.36
1188,1188,131,3.569166667,-6.736253,842.4
1189,1189,131,3.5725,-6.735929,842.13
1190,1190,131,3.575833333,-6.735984,842.17
1191,1191,131,3.578888889,-6.735452,841.72
1192,1192,131,3.582222222,-6.735657,841.9
1193,1193,131,3.585555556,-6.735868,842.07
1194,1194,131,3.588611111,-6.736188,842.34
1195,1195,131,3.591666667,-6.736316,842.45
1196,1196,131,3.594722222,-6.736045,842.22
1197,1197,131,3.597777778,-6.736083,842.26
1198,1198,131,3.600833333,-6.735973,842.16
1199,1199,131,3.603888889,-6.735701,841.93
1200,1200,131,3.606944444,-6.735985,842.17
1201,1201,131,3.609722222,-6.735584,841.83
1202,1202,131,3.613055556,-6.735354,841.64
1203,1203,131,3.616111111,-6.73479,841.17
1204,1204,131,3.619166667,-6.734887,841.25
1205,1205,131,3.6225,-6.734984,841.33
1206,1206,131,3.625555556,-6.734736,841.12
1207,1207,131,3.628611111,-6.734793,841.17
1208,1208,131,3.631388889,-6.734914,841.27
1209,1209,131,3.634444444,-6.734917,841.27
1210,1210,131,3.637222222,-6.73472,841.11
1211,1211,131,3.64,-6.734795,841.17
1212,1212,131,3.643055556,-6.734981,841.33
1213,1213,131,3.645833333,-6.735091,841.42
1214,1214,131,3.648611111,-6.734956,841.31
1215,1215,131,3.651388889,-6.734971,841.32
1216,1216,131,3.654166667,-6.735074,841.41
1217,1217,131,3.657222222,-6.735061,841.39
1218,1218,131,3.66,-6.734999,841.34
1219,1219,131,3.663055556,-6.735079,841.41
1220,1220,131,3.666388889,-6.734908,841.27
1221,1221,131,3.669166667,-6.734658,841.06
1222,1222,131,3.672222222,-6.734889,841.25
1223,1223,131,3.675277778,-6.734703,841.09
1224,1224,131,3.678055556,-6.734687,841.08
1225,1225,131,3.681111111,-6.734907,841.27
1226,1226,131,3.683888889,-6.734758,841.14
1227,1227,131,3.686388889,-6.734788,841.17
1228,1228,131,3.689166667,-6.734965,841.31
1229,1229,131,3.691666667,-6.734624,841.03
1230,1230,131,3.694722222,-6.734558,840.97
1231,1231,131,3.6975,-6.734713,841.1
1232,1232,131,3.700277778,-6.734912,841.27
1233,1233,131,3.703055556,-6.73511,841.44
1234,1234,131,3.705555556,-6.73469,841.08
1235,1235,131,3.708333333,-6.734797,841.17
1236,1236,131,3.711388889,-6.734757,841.14
1237,1237,131,3.714166667,-6.734825,841.2
1238,1238,131,3.716666667,-6.73486,841.23
1239,1239,131,3.719444444,-6.734353,840.8
1240,1240,131,3.721944444,-6.734666,841.06
1241,1241,131,3.724444444,-6.734173,840.65
1242,1242,131,3.727222222,-6.734196,840.67
1243,1243,131,3.729722222,-6.734138,840.62
1244,1244,131,3.732222222,-6.73429,840.75
1245,1245,131,3.735277778,-6.734002,840.5
1246,1246,131,3.738055556,-6.734007,840.51
1247,1247,131,3.740555556,-6.73411,840.6
1248,1248,131,3.743055556,-6.733931,840.44
1249,1249,131,3.745555556,-6.733729,840.27
1250,1250,131,3.748055556,-6.733962,840.47
1251,1251,131,3.750833333,-6.733793,840.33
1252,1252,131,3.753333333,-6.733665,840.22
1253,1253,131,3.755833333,-6.733706,840.26
1254,1254,131,3.758333333,-6.733885,840.41
1255,1255,131,3.761111111,-6.733493,840.08
1256,1256,131,3.763888889,-6.733639,840.2
1257,1257,131,3.766666667,-6.733586,840.15
1258,1258,131,3.769166667,-6.733819,840.35
1259,1259,131,3.771944444,-6.733954,840.46
1260,1260,131,3.774444444,-6.733638,840.2
1261,1261,131,3.776944444,-6.733577,840.15
1262,1262,131,3.779444444,-6.733354,839.96
1263,1263,131,3.782222222,-6.733266,839.89
1264,1264,131,3.785,-6.73314,839.78
1265,1265,131,3.787777778,-6.733294,839.91
1266,1266,131,3.790555556,-6.733205,839.83
1267,1267,131,3.793333333,-6.732977,839.64
1268,1268,131,3.796111111,-6.732972,839.64
1269,1269,131,3.798888889,-6.732812,839.5
1270,1270,131,3.801666667,-6.732708,839.42
1271,1271,131,3.804444444,-6.732507,839.25
1272,1272,131,3.807222222,-6.732971,839.64
1273,1273,131,3.81,-6.733216,839.84
1274,1274,131,3.812777778,-6.733242,839.87
1275,1275,131,3.815555556,-6.733307,839.92
1276,1276,131,3.818333333,-6.733235,839.86
1277,1277,131,3.821111111,-6.733221,839.85
1278,1278,131,3.823888889,-6.733192,839.82
1279,1279,131,3.826666667,-6.732801,839.5
1280,1280,131,3.829444444,-6.732757,839.46
1281,1281,131,3.832222222,-6.732677,839.39
1282,1282,131,3.835277778,-6.732475,839.22
1283,1283,131,3.838055556,-6.732726,839.43
1284,1284,131,3.841111111,-6.732807,839.5
1285,1285,131,3.843888889,-6.733046,839.7
1286,1286,131,3.846944444,-6.732983,839.65
1287,1287,131,3.849444444,-6.732658,839.38
1288,1288,131,3.852222222,-6.733035,839.69
1289,1289,131,3.854722222,-6.732892,839.57
1290,1290,131,3.8575,-6.733115,839.76
1291,1291,131,3.860277778,-6.732862,839.55
1292,1292,131,3.863055556,-6.732708,839.42
1293,1293,131,3.865555556,-6.732854,839.54
1294,1294,131,3.868333333,-6.732824,839.51
1295,1295,131,3.871111111,-6.732907,839.58
1296,1296,131,3.873611111,-6.733072,839.72
1297,1297,131,3.876111111,-6.732901,839.58
1298,1298,131,3.878888889,-6.733128,839.77
1299,1299,131,3.881666667,-6.733358,839.96
1300,1300,131,3.884166667,-6.733143,839.78
1301,1301,131,3.886666667,-6.733173,839.81
1302,1302,131,3.889166667,-6.733519,840.1
1303,1303,131,3.891944444,-6.733556,840.13
1304,1304,131,3.894722222,-6.733445,840.04
1305,1305,131,3.897222222,-6.733635,840.2
1306,1306,131,3.899722222,-6.733488,840.07
1307,1307,131,3.902222222,-6.733835,840.36
1308,1308,131,3.904722222,-6.73367,840.23
1309,1309,131,3.907777778,-6.733557,840.13
1310,1310,131,3.910833333,-6.733952,840.46
1311,1311,131,3.913333333,-6.733983,840.49
1312,1312,131,3.916111111,-6.734009,840.51
1313,1313,131,3.919166667,-6.734249,840.71
1314,1314,131,3.921944444,-6.734096,840.58
1315,1315,131,3.924444444,-6.734132,840.61
1316,1316,131,3.926944444,-6.734088,840.58
1317,1317,131,3.929444444,-6.734171,840.65
1318,1318,131,3.931944444,-6.73414,840.62
1319,1319,131,3.934722222,-6.73412,840.6
1320,1320,131,3.937222222,-6.733909,840.43
1321,1321,131,3.94,-6.733891,840.41
1322,1322,131,3.942777778,-6.733822,840.35
1323,1323,131,3.945555556,-6.734264,840.72
1324,1324,131,3.948333333,-6.734051,840.55
1325,1325,132,3.951111111,-6.734046,840.54
1326,1326,132,3.953888889,-6.734014,840.51
1327,1327,132,3.956666667,-6.734339,840.79
1328,1328,132,3.959722222,-6.733935,840.45
1329,1329,132,3.962222222,-6.733926,840.44
1330,1330,132,3.965277778,-6.733296,839.91
1331,1331,132,3.968333333,-6.733676,840.23
1332,1332,132,3.971111111,-6.733618,840.18
1333,1333,132,3.973888889,-6.733752,840.29
1334,1334,132,3.976944444,-6.73414,840.62
1335,1335,132,3.979722222,-6.733663,840.22
1336,1336,132,3.9825,-6.734257,840.72
1337,1337,132,3.985555556,-6.733835,840.36
1338,1338,132,3.988055556,-6.734059,840.55
1339,1339,132,3.990833333,-6.733856,840.38
1340,1340,132,3.993611111,-6.733976,840.48
1341,1341,132,3.996388889,-6.734106,840.59
1342,1342,132,3.998888889,-6.734022,840.52
1343,1343,132,4.001666667,-6.73389,840.41
1344,1344,132,4.004444444,-6.734027,840.53
1345,1345,132,4.006944444,-6.733859,840.38
1346,1346,132,4.009722222,-6.733607,840.17
1347,1347,132,4.0125,-6.733589,840.16
1348,1348,132,4.015555556,-6.73364,840.2
1349,1349,132,4.018055556,-6.733456,840.05
1350,1350,132,4.020555556,-6.733608,840.17
1351,1351,132,4.022777778,-6.733515,840.1
1352,1352,132,4.025555556,-6.733182,839.82
1353,1353,132,4.028055556,-6.733154,839.79
1354,1354,132,4.030555556,-6.732923,839.6
1355,1355,132,4.033055556,-6.7331,839.75
1356,1356,132,4.035833333,-6.733456,840.05
1357,1357,132,4.038333333,-6.732991,839.65
1358,1358,132,4.041111111,-6.732947,839.62
1359,1359,132,4.043611111,-6.733068,839.72
1360,1360,132,4.046111111,-6.732766,839.47
1361,1361,132,4.048888889,-6.732865,839.55
1362,1362,132,4.051388889,-6.73285,839.54
1363,1363,132,4.053888889,-6.73301,839.67
1364,1364,132,4.056388889,-6.733183,839.82
1365,1365,132,4.059166667,-6.733222,839.85
1366,1366,132,4.061944444,-6.733137,839.78
1367,1367,132,4.064444444,-6.733044,839.7
1368,1368,132,4.067222222,-6.733524,840.1
1369,1369,132,4.069722222,-6.733702,840.25
1370,1370,132,4.072222222,-6.733728,840.27
1371,1371,132,4.075,-6.733649,840.21
1372,1372,132,4.0775,-6.733706,840.26
1373,1373,132,4.08,-6.733809,840.34
1374,1374,132,4.0825,-6.734316,840.77
1375,1375,132,4.085277778,-6.733961,840.47
1376,1376,132,4.088055556,-6.734076,840.57
1377,1377,132,4.090833333,-6.733854,840.38
1378,1378,132,4.093611111,-6.733654,840.21
1379,1379,132,4.096388889,-6.733553,840.13
1380,1380,132,4.099166667,-6.733733,840.28
1381,1381,132,4.101666667,-6.733568,840.14
1382,1382,132,4.104444444,-6.733308,839.92
1383,1383,132,4.107222222,-6.733269,839.89
1384,1384,132,4.11,-6.733087,839.74
1385,1385,132,4.112777778,-6.733105,839.75
1386,1386,132,4.115555556,-6.733063,839.72
1387,1387,132,4.118611111,-6.732933,839.61
1388,1388,132,4.121388889,-6.732807,839.5
1389,1389,132,4.123888889,-6.732503,839.25
1390,1390,132,4.126666667,-6.732232,839.02
1391,1391,132,4.129166667,-6.732255,839.04
1392,1392,132,4.131944444,-6.732216,839
1393,1393,132,4.134444444,-6.732113,838.92
1394,1394,132,4.137222222,-6.731967,838.8
1395,1395,132,4.139722222,-6.732117,838.92
1396,1396,132,4.142222222,-6.731928,838.76
1397,1397,132,4.144722222,-6.732056,838.87
1398,1398,132,4.1475,-6.731772,838.63
1399,1399,132,4.15,-6.731966,838.79
1400,1400,132,4.152777778,-6.731901,838.74
1401,1401,132,4.155277778,-6.732164,838.96
1402,1402,132,4.157777778,-6.732134,838.94
1403,1403,132,4.160277778,-6.73241,839.17
1404,1404,132,4.162777778,-6.731992,838.82
1405,1405,132,4.165277778,-6.731739,838.6
1406,1406,132,4.167777778,-6.731627,838.51
1407,1407,132,4.170277778,-6.731842,838.69
1408,1408,132,4.173055556,-6.732276,839.05
1409,1409,132,4.175555556,-6.73214,838.94
1410,1410,132,4.178333333,-6.732059,838.87
1411,1411,132,4.180833333,-6.732078,838.89
1412,1412,132,4.183611111,-6.732042,838.86
1413,1413,132,4.186388889,-6.731494,838.4
1414,1414,132,4.188888889,-6.731865,838.71
1415,1415,132,4.191666667,-6.732122,838.93
1416,1416,132,4.194166667,-6.73209,838.9
1417,1417,132,4.196666667,-6.732604,839.33
1418,1418,132,4.199444444,-6.732321,839.09
1419,1419,132,4.201944444,-6.732823,839.51
1420,1420,132,4.204722222,-6.732534,839.27
1421,1421,132,4.207777778,-6.732138,838.94
1422,1422,132,4.210833333,-6.731988,838.81
1423,1423,132,4.213611111,-6.732035,838.85
1424,1424,132,4.216388889,-6.732258,839.04
1425,1425,132,4.218888889,-6.73249,839.23
1426,1426,132,4.221666667,-6.732361,839.13
1427,1427,132,4.224444444,-6.732607,839.33
1428,1428,132,4.227222222,-6.732841,839.53
1429,1429,132,4.230277778,-6.732504,839.25
1430,1430,132,4.233055556,-6.732891,839.57
1431,1431,132,4.235555556,-6.732869,839.55
1432,1432,132,4.238333333,-6.732588,839.32
1433,1433,132,4.240833333,-6.73293,839.6
1434,1434,132,4.243611111,-6.732795,839.49
1435,1435,132,4.246388889,-6.732701,839.41
1436,1436,132,4.249166667,-6.732773,839.47
1437,1437,132,4.251944444,-6.732625,839.35
1438,1438,132,4.254722222,-6.732342,839.11
1439,1439,132,4.2575,-6.732277,839.06
1440,1440,132,4.260555556,-6.732503,839.25
1441,1441,132,4.263333333,-6.732255,839.04
1442,1442,132,4.266111111,-6.732061,838.87
1443,1443,132,4.268888889,-6.732104,838.91
1444,1444,132,4.271388889,-6.731979,838.81
1445,1445,132,4.273888889,-6.732364,839.13
1446,1446,132,4.276666667,-6.731921,838.76
1447,1447,132,4.28,-6.732152,838.95
1448,1448,132,4.2825,-6.73227,839.05
1449,1449,132,4.284722222,-6.732478,839.22
1450,1450,132,4.2875,-6.732227,839.01
1451,1451,132,4.29,-6.73234,839.11
1452,1452,132,4.292777778,-6.731871,838.72
1453,1453,132,4.295277778,-6.731542,838.44
1454,1454,132,4.298055556,-6.731687,838.56
1455,1455,132,4.301111111,-6.731405,838.32
1456,1456,132,4.303611111,-6.731603,838.49
1457,1457,132,4.306111111,-6.731602,838.49
1458,1458,132,4.308888889,-6.731448,838.36
1459,1459,132,4.311388889,-6.731775,838.63
1460,1460,132,4.313888889,-6.731664,838.54
1461,1461,132,4.316388889,-6.731782,838.64
1462,1462,132,4.318888889,-6.732075,838.89
1463,1463,132,4.321666667,-6.731883,838.73
1464,1464,132,4.324166667,-6.731822,838.67
1465,1465,132,4.326944444,-6.731891,838.73
1466,1466,132,4.329444444,-6.731533,838.43
1467,1467,132,4.331944444,-6.731163,838.12
1468,1468,132,4.335,-6.731228,838.18
1469,1469,132,4.338055556,-6.731356,838.28
1470,1470,132,4.340833333,-6.731522,838.42
1471,1471,132,4.343611111,-6.731233,838.18
1472,1472,132,4.346111111,-6.731083,838.05
1473,1473,132,4.348888889,-6.731097,838.07
1474,1474,132,4.351388889,-6.73122,838.17
1475,1475,132,4.354166667,-6.73127,838.21
1476,1476,132,4.356944444,-6.73136,838.29
1477,1477,132,4.359444444,-6.731276,838.22
1478,1478,132,4.361944444,-6.731387,838.31
1479,1479,132,4.364722222,-6.731572,838.46
1480,1480,132,4.367222222,-6.731528,838.43
1481,1481,132,4.370277778,-6.731637,838.52
1482,1482,132,4.372777778,-6.731435,838.35
1483,1483,132,4.375555556,-6.731493,838.4
1484,1484,132,4.378888889,-6.73135,838.28
1485,1485,132,4.381666667,-6.731176,838.13
1486,1486,132,4.384166667,-6.731479,838.39
1487,1487,132,4.386944444,-6.7315,838.4
1488,1488,132,4.389722222,-6.731624,838.51
1489,1489,132,4.3925,-6.731392,838.31
1490,1490,132,4.395,-6.731352,838.28
1491,1491,132,4.398055556,-6.73111,838.08
1492,1492,132,4.400555556,-6.731029,838.01
1493,1493,132,4.403055556,-6.731042,838.02
1494,1494,132,4.405555556,-6.731178,838.13
1495,1495,132,4.408333333,-6.730954,837.95
1496,1496,132,4.410833333,-6.730884,837.89
1497,1497,132,4.413611111,-6.730813,837.83
1498,1498,132,4.416111111,-6.730727,837.76
1499,1499,132,4.418888889,-6.731239,838.19
1500,1500,132,4.421388889,-6.731149,838.11
1501,1501,132,4.423888889,-6.731265,838.21
1502,1502,132,4.426388889,-6.731609,838.5
1503,1503,132,4.428611111,-6.731066,838.04
1504,1504,132,4.431111111,-6.730963,837.95
1505,1505,132,4.433888889,-6.730871,837.88
1506,1506,132,4.436666667,-6.730827,837.84
1507,1507,132,4.439166667,-6.731019,838
1508,1508,132,4.441944444,-6.730808,837.82
1509,1509,132,4.444722222,-6.730655,837.7
1510,1510,132,4.448055556,-6.730911,837.91
1511,1511,132,4.450833333,-6.730768,837.79
1512,1512,132,4.453611111,-6.730977,837.97
1513,1513,132,4.456666667,-6.73069,837.73
1514,1514,132,4.459444444,-6.73087,837.88
1515,1515,132,4.4625,-6.731008,837.99
1516,1516,132,4.465277778,-6.731069,838.04
1517,1517,132,4.468055556,-6.730911,837.91
1518,1518,132,4.471111111,-6.731095,838.06
1519,1519,132,4.473888889,-6.731109,838.08
1520,1520,132,4.476666667,-6.730962,837.95
1521,1521,132,4.479444444,-6.731007,837.99
1522,1522,132,4.481944444,-6.730789,837.81
1523,1523,132,4.484722222,-6.7308,837.82
1524,1524,132,4.4875,-6.730732,837.76
1525,1525,132,4.490277778,-6.730706,837.74
1526,1526,132,4.492777778,-6.730873,837.88
1527,1527,132,4.495555556,-6.730968,837.96
1528,1528,132,4.498055556,-6.730923,837.92
1529,1529,132,4.500833333,-6.731081,838.05
1530,1530,132,4.503611111,-6.731059,838.03
1531,1531,132,4.506111111,-6.730748,837.77
1532,1532,132,4.508888889,-6.73076,837.78
1533,1533,132,4.511666667,-6.730953,837.95
1534,1534,132,4.514444444,-6.731007,837.99
1535,1535,132,4.516944444,-6.730753,837.78
1536,1536,132,4.519444444,-6.730883,837.89
1537,1537,132,4.521944444,-6.730711,837.74
1538,1538,132,4.524722222,-6.730558,837.61
1539,1539,132,4.5275,-6.730558,837.61
1540,1540,132,4.530277778,-6.730546,837.6
1541,1541,132,4.533055556,-6.730564,837.62
1542,1542,132,4.535833333,-6.730278,837.38
1543,1543,132,4.538333333,-6.730431,837.51
1544,1544,132,4.540833333,-6.730648,837.69
1545,1545,132,4.543888889,-6.73044,837.52
1546,1546,132,4.546666667,-6.730778,837.8
1547,1547,132,4.549166667,-6.730657,837.7
1548,1548,132,4.551666667,-6.730431,837.51
1549,1549,132,4.554444444,-6.730641,837.68
1550,1550,132,4.556944444,-6.730405,837.49
1551,1551,132,4.559444444,-6.730513,837.58
1552,1552,132,4.561944444,-6.730833,837.84
1553,1553,132,4.564722222,-6.730554,837.61
1554,1554,132,4.5675,-6.730269,837.37
1555,1555,132,4.570277778,-6.730124,837.25
1556,1556,132,4.573055556,-6.730236,837.34
1557,1557,132,4.575555556,-6.730276,837.38
1558,1558,132,4.578333333,-6.730141,837.27
1559,1559,132,4.581111111,-6.730185,837.3
1560,1560,132,4.583888889,-6.73052,837.58
1561,1561,132,4.586388889,-6.730487,837.56
1562,1562,132,4.589166667,-6.730513,837.58
1563,1563,132,4.591944444,-6.730615,837.66
1564,1564,132,4.594444444,-6.730699,837.73
1565,1565,132,4.597222222,-6.730717,837.75
1566,1566,132,4.599722222,-6.73085,837.86
1567,1567,132,4.6025,-6.731226,838.17
1568,1568,132,4.605277778,-6.731293,838.23
1569,1569,132,4.608055556,-6.731112,838.08
1570,1570,132,4.610555556,-6.730951,837.94
1571,1571,132,4.613055556,-6.731076,838.05
1572,1572,132,4.615833333,-6.731195,838.15
1573,1573,132,4.618611111,-6.73079,837.81
1574,1574,132,4.621388889,-6.731075,838.05
1575,1575,132,4.623888889,-6.730937,837.93
1576,1576,132,4.626388889,-6.731379,838.3
1577,1577,132,4.629444444,-6.731467,838.38
1578,1578,132,4.632222222,-6.731513,838.41
1579,1579,132,4.635277778,-6.73123,838.18
1580,1580,132,4.638333333,-6.731199,838.15
1581,1581,132,4.641111111,-6.731184,838.14
1582,1582,132,4.643888889,-6.731414,838.33
1583,1583,132,4.646666667,-6.731134,838.1
1584,1584,132,4.649166667,-6.730967,837.96
1585,1585,132,4.651666667,-6.731019,838
1586,1586,132,4.654722222,-6.731089,838.06
1587,1587,132,4.6575,-6.731194,838.15
1588,1588,132,4.66,-6.731266,838.21
1589,1589,132,4.662222222,-6.73106,838.04
1590,1590,132,4.664722222,-6.730942,837.94
1591,1591,132,4.666944444,-6.731113,838.08
1592,1592,132,4.669444444,-6.731314,838.25
1593,1593,132,4.6725,-6.73086,837.87
1594,1594,132,4.675,-6.731085,838.06
1595,1595,132,4.6775,-6.731015,838
1596,1596,132,4.68,-6.731071,838.04
1597,1597,132,4.682222222,-6.730906,837.91
1598,1598,132,4.684722222,-6.73096,837.95
1599,1599,132,4.686944444,-6.730803,837.82
1600,1600,132,4.689166667,-6.730493,837.56
1601,1601,132,4.691388889,-6.730158,837.28
1602,1602,132,4.693888889,-6.730176,837.29
1603,1603,132,4.696388889,-6.730123,837.25
1604,1604,132,4.698888889,-6.730525,837.59
1605,1605,132,4.701388889,-6.730433,837.51
1606,1606,132,4.703611111,-6.730466,837.54
1607,1607,132,4.706111111,-6.730319,837.41
1608,1608,132,4.708333333,-6.730354,837.44
1609,1609,132,4.710555556,-6.730441,837.52
1610,1610,132,4.713055556,-6.730387,837.47
1611,1611,132,4.715555556,-6.730279,837.38
1612,1612,132,4.718055556,-6.7302,837.31
1613,1613,132,4.720555556,-6.73024,837.35
1614,1614,132,4.723055556,-6.730206,837.32
1615,1615,132,4.725555556,-6.730464,837.54
1616,1616,132,4.728611111,-6.730519,837.58
1617,1617,132,4.731111111,-6.730254,837.36
1618,1618,132,4.733611111,-6.730373,837.46
1619,1619,132,4.736111111,-6.730318,837.41
1620,1620,132,4.739166667,-6.730298,837.4
1621,1621,132,4.741666667,-6.729967,837.12
1622,1622,132,4.744444444,-6.730103,837.23
1623,1623,132,4.747222222,-6.730106,837.24
1624,1624,132,4.75,-6.730161,837.28
1625,1625,132,4.7525,-6.730137,837.26
1626,1626,132,4.755555556,-6.730332,837.43
1627,1627,132,4.758333333,-6.730363,837.45
1628,1628,132,4.761666667,-6.730397,837.48
1629,1629,132,4.764166667,-6.729949,837.1
1630,1630,132,4.766944444,-6.729925,837.08
1631,1631,132,4.769722222,-6.730252,837.36
1632,1632,132,4.7725,-6.730218,837.33
1633,1633,132,4.775277778,-6.7301,837.23
1634,1634,132,4.778055556,-6.730049,837.19
1635,1635,132,4.780833333,-6.72971,836.9
1636,1636,132,4.783611111,-6.729855,837.03
1637,1637,132,4.786111111,-6.729465,836.7
1638,1638,132,4.788888889,-6.729873,837.04
1639,1639,132,4.791944444,-6.729809,836.99
1640,1640,132,4.794722222,-6.72969,836.89
1641,1641,132,4.797222222,-6.730053,837.19
1642,1642,132,4.8,-6.729891,837.06
1643,1643,132,4.802777778,-6.729915,837.08
1644,1644,132,4.805555556,-6.72982,837
1645,1645,132,4.808055556,-6.729517,836.74
1646,1646,132,4.810555556,-6.729592,836.81
1647,1647,132,4.813333333,-6.729784,836.97
1648,1648,132,4.816388889,-6.729937,837.09
1649,1649,132,4.819166667,-6.729398,836.64
1650,1650,132,4.821944444,-6.729308,836.57
1651,1651,132,4.824444444,-6.729479,836.71
1652,1652,132,4.826944444,-6.729518,836.74
1653,1653,132,4.829722222,-6.729433,836.67
1654,1654,132,4.832222222,-6.729386,836.63
1655,1655,132,4.835,-6.72926,836.53
1656,1656,132,4.837777778,-6.729213,836.49
1657,1657,132,4.840833333,-6.729396,836.64
1658,1658,132,4.843611111,-6.729289,836.55
1659,1659,132,4.846388889,-6.728983,836.3
1660,1660,132,4.849166667,-6.729106,836.4
1661,1661,132,4.851944444,-6.728839,836.18
1662,1662,132,4.854722222,-6.728875,836.21
1663,1663,132,4.8575,-6.72895,836.27
1664,1664,132,4.860277778,-6.729128,836.42
1665,1665,132,4.863611111,-6.729131,836.42
1666,1666,132,4.866388889,-6.729209,836.49
1667,1667,132,4.869166667,-6.729041,836.34
1668,1668,132,4.871944444,-6.728958,836.28
1669,1669,132,4.874722222,-6.729101,836.4
1670,1670,132,4.8775,-6.729418,836.66
1671,1671,132,4.880555556,-6.72936,836.61
1672,1672,132,4.883611111,-6.729123,836.41
1673,1673,132,4.886944444,-6.729233,836.51
1674,1674,132,4.89,-6.729079,836.38
1675,1675,132,4.892777778,-6.729096,836.39
1676,1676,132,4.895277778,-6.729123,836.41
1677,1677,132,4.898333333,-6.728855,836.19
1678,1678,132,4.901111111,-6.729315,836.57
1679,1679,132,4.903888889,-6.72934,836.59
1680,1680,132,4.907222222,-6.729727,836.92
1681,1681,132,4.91,-6.729719,836.91
1682,1682,132,4.912777778,-6.729763,836.95
1683,1683,132,4.916111111,-6.729504,836.73
1684,1684,132,4.918888889,-6.729582,836.8
1685,1685,132,4.921666667,-6.729481,836.71
1686,1686,132,4.924444444,-6.729492,836.72
1687,1687,132,4.927777778,-6.729368,836.62
1688,1688,132,4.931111111,-6.729477,836.71
1689,1689,132,4.933888889,-6.729349,836.6
1690,1690,132,4.936666667,-6.729667,836.87
1691,1691,132,4.939444444,-6.730043,837.18
1692,1692,132,4.942222222,-6.730145,837.27
1693,1693,132,4.945,-6.730341,837.43
1694,1694,132,4.947777778,-6.730286,837.39
1695,1695,132,4.950555556,-6.730206,837.32
1696,1696,132,4.953333333,-6.730088,837.22
1697,1697,132,4.956111111,-6.730104,837.23
1698,1698,132,4.959166667,-6.72991,837.07
1699,1699,132,4.962222222,-6.730027,837.17
1700,1700,132,4.965,-6.730145,837.27
1701,1701,132,4.967777778,-6.730155,837.28
1702,1702,132,4.970555556,-6.730018,837.16
1703,1703,132,4.973333333,-6.730148,837.27
1704,1704,132,4.976111111,-6.73004,837.18
1705,1705,132,4.978888889,-6.729903,837.07
1706,1706,132,4.981666667,-6.730102,837.23
1707,1707,132,4.984444444,-6.730023,837.17
1708,1708,132,4.987222222,-6.730224,837.33
1709,1709,132,4.99,-6.730001,837.15
1710,1710,132,4.9925,-6.730016,837.16
1711,1711,132,4.995277778,-6.729784,836.97
1712,1712,132,4.998055556,-6.729933,837.09
1713,1713,132,5.000833333,-6.730064,837.2

==> data/cvi_arxiv.csv <==
iter_no,K,time,likelihood,perplexity
2,131,0.013611111,-7.611187,2020.68
3,134,0.019722222,-7.508358,1823.22
4,134,0.025277778,-7.435052,1694.35
5,134,0.030555556,-7.380652,1604.64
6,134,0.035833333,-7.335442,1533.71
7,134,0.040833333,-7.303288,1485.18
8,134,0.046944444,-7.272312,1439.88
9,134,0.051111111,-7.250076,1408.21
10,134,0.056111111,-7.230629,1381.09
11,134,0.061388889,-7.211739,1355.25
12,134,0.065555556,-7.195229,1333.06
13,134,0.070277778,-7.177233,1309.28
14,134,0.075555556,-7.164029,1292.11
15,134,0.081666667,-7.151992,1276.65
16,134,0.087777778,-7.139056,1260.24
17,135,0.0925,-7.129152,1247.82
18,135,0.098055556,-7.121054,1237.75
19,135,0.102777778,-7.110709,1225.02
20,136,0.108333333,-7.101977,1214.37
21,136,0.113333333,-7.094985,1205.9
22,136,0.118333333,-7.086668,1195.92
23,136,0.1225,-7.079677,1187.58
24,136,0.126666667,-7.071346,1177.73
25,136,0.131111111,-7.062589,1167.46
26,136,0.136388889,-7.056861,1160.8
27,136,0.141388889,-7.051089,1154.11
28,136,0.146388889,-7.043784,1145.71
29,136,0.151388889,-7.037685,1138.75
30,136,0.155833333,-7.032253,1132.58
31,136,0.160555556,-7.026382,1125.95
32,136,0.164722222,-7.021064,1119.98
33,136,0.169444444,-7.015759,1114.05
34,136,0.173333333,-7.010873,1108.62
35,136,0.177222222,-7.006545,1103.83
36,136,0.181944444,-7.001642,1098.44
37,136,0.185833333,-6.997481,1093.87
38,136,0.190833333,-6.993143,1089.14
39,136,0.195555556,-6.989593,1085.28
40,136,0.199722222,-6.98657,1082
41,136,0.204444444,-6.982696,1077.82
42,136,0.208333333,-6.978695,1073.52
43,136,0.212777778,-6.974766,1069.31
44,136,0.216944444,-6.970527,1064.78
45,136,0.221388889,-6.967416,1061.48
46,136,0.225277778,-6.96458,1058.47
47,136,0.23,-6.960493,1054.15
48,136,0.234444444,-6.958353,1051.9
49,136,0.238333333,-6.956135,1049.57
50,137,0.241944444,-6.95303,1046.32
51,137,0.247222222,-6.950375,1043.54
52,137,0.251111111,-6.945993,1038.98
53,137,0.255555556,-6.943619,1036.51
54,137,0.260277778,-6.94,1032.77
55,137,0.265,-6.937276,1029.96
56,137,0.27,-6.936706,1029.37
57,137,0.275277778,-6.934771,1027.38
58,137,0.279722222,-6.932924,1025.49
59,137,0.283888889,-6.930145,1022.64
60,137,0.288333333,-6.927885,1020.33
61,137,0.293333333,-6.925263,1017.66
62,137,0.297777778,-6.923146,1015.51
63,137,0.302222222,-6.921805,1014.15
64,137,0.305277778,-6.920207,1012.53
65,137,0.309444444,-6.917976,1010.27
66,137,0.313888889,-6.914541,1006.81
67,137,0.318888889,-6.911882,1004.14
68,137,0.323888889,-6.911082,1003.33
69,137,0.328611111,-6.910077,1002.32
70,137,0.334166667,-6.908864,1001.11
71,137,0.339166667,-6.906838,999.08
72,137,0.343055556,-6.904458,996.71
73,137,0.348055556,-6.903059,995.31
74,137,0.3525,-6.901429,993.69
75,137,0.356944444,-6.899317,991.6
76,137,0.360833333,-6.8979,990.19
77,137,0.364444444,-6.896458,988.77
78,137,0.368611111,-6.894749,987.08
79,137,0.373611111,-6.894312,986.65
80,137,0.378611111,-6.893069,985.42
81,137,0.383333333,-6.891776,984.15
82,137,0.387777778,-6.889039,981.46
83,137,0.3925,-6.887279,979.73
84,137,0.396666667,-6.886523,978.99
85,137,0.400555556,-6.885055,977.56
86,137,0.405,-6.88267,975.23
87,137,0.409722222,-6.881948,974.52
88,137,0.413611111,-6.880745,973.35
89,137,0.417222222,-6.878599,971.26
90,137,0.421388889,-6.877536,970.23
91,137,0.425833333,-6.877214,969.92
92,137,0.430277778,-6.875917,968.66
93,137,0.434444444,-6.874265,967.06
94,137,0.438888889,-6.873335,966.17
95,137,0.443333333,-6.872495,965.35
96,137,0.448055556,-6.870946,963.86
97,137,0.451666667,-6.871018,963.93
98,137,0.455833333,-6.870795,963.71
99,137,0.46,-6.869512,962.48
100,137,0.465277778,-6.868317,961.33
101,137,0.469166667,-6.867776,960.81
102,137,0.475,-6.86721,960.27
103,137,0.479722222,-6.866412,959.5
104,137,0.483888889,-6.86506,958.2
105,137,0.488055556,-6.863355,956.57
106,137,0.4925,-6.861806,955.09
107,137,0.496944444,-6.860648,953.99
108,137,0.502222222,-6.860081,953.44
109,137,0.506666667,-6.8592,952.6
110,137,0.511111111,-6.857675,951.15
111,137,0.515277778,-6.856614,950.14
112,137,0.519722222,-6.855785,949.36
113,137,0.524166667,-6.855336,948.93
114,137,0.528055556,-6.854571,948.21
115,137,0.531944444,-6.854815,948.44
116,137,0.536388889,-6.853295,947
117,137,0.540277778,-6.851582,945.38
118,137,0.544722222,-6.850851,944.68
119,137,0.549444444,-6.85027,944.14
120,137,0.553333333,-6.84909,943.02
121,137,0.557777778,-6.84828,942.26
122,137,0.562222222,-6.846779,940.85
123,137,0.566944444,-6.845141,939.31
124,137,0.570833333,-6.844506,938.71
125,137,0.575,-6.843715,937.97
126,137,0.58,-6.843227,937.51
127,137,0.585,-6.842346,936.68
128,137,0.59,-6.841214,935.62
129,137,0.595833333,-6.840821,935.26
130,137,0.601666667,-6.840233,934.71
131,137,0.605833333,-6.838601,933.18
132,137,0.609444444,-6.838339,932.94
133,137,0.613055556,-6.837236,931.91
134,137,0.617222222,-6.836484,931.21
135,137,0.621111111,-6.835853,930.62
136,137,0.626388889,-6.834967,929.8
137,137,0.63,-6.834397,929.27
138,137,0.633888889,-6.833805,928.72
139,137,0.638888889,-6.833026,927.99
140,137,0.643333333,-6.832264,927.29
141,137,0.6475,-6.831226,926.33
142,137,0.651388889,-6.830484,925.64
143,137,0.655277778,-6.829638,924.86
144,137,0.660277778,-6.829554,924.78
145,137,0.665,-6.829245,924.49
146,137,0.669444444,-6.828435,923.74
147,137,0.674166667,-6.827075,922.49
148,137,0.678333333,-6.827196,922.6
149,137,0.681944444,-6.826841,922.27
150,137,0.685833333,-6.827171,922.58
151,137,0.690833333,-6.827782,923.14
152,137,0.694444444,-6.826919,922.34
153,137,0.698611111,-6.82673,922.17
154,137,0.703055556,-6.825636,921.16
155,137,0.7075,-6.825082,920.65
156,137,0.711111111,-6.824535,920.15
157,137,0.715,-6.823337,919.05
158,137,0.718611111,-6.823424,919.13
159,137,0.722777778,-6.822943,918.68
160,137,0.726666667,-6.822938,918.68
161,137,0.731111111,-6.822334,918.13
162,137,0.735277778,-6.82113,917.02
163,137,0.740277778,-6.821322,917.2
164,137,0.745,-6.8214,917.27
165,137,0.749166667,-6.820421,916.37
166,137,0.753611111,-6.81987,915.87
167,137,0.7575,-6.818825,914.91
168,137,0.761666667,-6.818546,914.65
169,137,0.766111111,-6.817875,914.04
170,137,0.77,-6.817,913.24
171,137,0.773611111,-6.816205,912.52
172,137,0.7775,-6.815505,911.88
173,137,0.781666667,-6.814862,911.29
174,137,0.785833333,-6.814398,910.87
175,137,0.789722222,-6.814324,910.8
176,137,0.794166667,-6.814255,910.74
177,137,0.798333333,-6.813409,909.97
178,137,0.8025,-6.813137,909.72
179,137,0.806944444,-6.813256,909.83
180,137,0.810833333,-6.812577,909.21
181,137,0.815277778,-6.812417,909.07
182,137,0.818333333,-6.811875,908.57
183,137,0.822222222,-6.811724,908.44
184,137,0.827222222,-6.810956,907.74
185,137,0.8325,-6.810614,907.43
186,137,0.836944444,-6.810396,907.23
187,137,0.840555556,-6.809792,906.68
188,137,0.845277778,-6.808858,905.84
189,137,0.85,-6.808759,905.75
190,137,0.854444444,-6.808473,905.49
191,137,0.858888889,-6.808391,905.41
192,137,0.863055556,-6.807552,904.65
193,137,0.867222222,-6.806928,904.09
194,137,0.870555556,-6.805912,903.17
195,137,0.874722222,-6.805794,903.06
196,137,0.878888889,-6.804655,902.04
197,137,0.883611111,-6.80488,902.24
198,137,0.888333333,-6.80415,901.58
199,137,0.892777778,-6.804038,901.48
200,137,0.896388889,-6.804276,901.69
201,137,0.900833333,-6.804138,901.57
202,137,0.905277778,-6.803342,900.85
203,137,0.910277778,-6.802917,900.47
204,137,0.914166667,-6.802948,900.5
205,137,0.918888889,-6.803124,900.66
206,137,0.923333333,-6.801893,899.55
207,137,0.9275,-6.801952,899.6
208,137,0.931944444,-6.801202,898.93
209,137,0.936388889,-6.801575,899.26
210,137,0.940555556,-6.800846,898.61
211,137,0.945,-6.800891,898.65
212,137,0.949444444,-6.800545,898.34
213,137,0.953333333,-6.800232,898.06
214,137,0.957222222,-6.79989,897.75
215,137,0.961666667,-6.798686,896.67
216,137,0.965833333,-6.798155,896.19
217,137,0.969722222,-6.797383,895.5
218,137,0.973055556,-6.797266,895.4
219,137,0.976944444,-6.797112,895.26
220,137,0.981666667,-6.79738,895.5
221,137,0.984444444,-6.797051,895.2
222,137,0.989166667,-6.797382,895.5
223,137,0.993055556,-6.796656,894.85
224,137,0.998333333,-6.796747,894.93
225,137,1.003055556,-6.79608,894.33
226,137,1.007222222,-6.79574,894.03
227,137,1.011944444,-6.795895,894.17
228,137,1.016944444,-6.795531,893.84
229,137,1.021388889,-6.795766,894.05
230,137,1.026111111,-6.795506,893.82
231,137,1.03,-6.795517,893.83
232,137,1.035,-6.795723,894.02
233,137,1.039444444,-6.794784,893.18
234,137,1.043888889,-6.794609,893.02
235,137,1.048333333,-6.794892,893.27
236,137,1.052777778,-6.794569,892.98
237,137,1.056666667,-6.7943,892.74
238,137,1.061388889,-6.793509,892.04
239,137,1.065833333,-6.792701,891.32
240,137,1.069166667,-6.79295,891.54
241,137,1.074166667,-6.792797,891.4
242,137,1.078888889,-6.793015,891.6
243,137,1.083333333,-6.792673,891.29
244,137,1.087222222,-6.792252,890.92
245,137,1.091666667,-6.792973,891.56
246,137,1.095833333,-6.792099,890.78
247,137,1.099444444,-6.791972,890.67
248,137,1.103333333,-6.791287,890.06
249,137,1.108611111,-6.790744,889.58
250,137,1.113333333,-6.790973,889.78
251,137,1.1175,-6.790802,889.63
252,137,1.1225,-6.791191,889.97
253,137,1.126666667,-6.790394,889.26
254,137,1.131388889,-6.78992,888.84
255,137,1.136111111,-6.789893,888.82
256,137,1.140555556,-6.790021,888.93
257,137,1.144722222,-6.789155,888.16
258,137,1.148888889,-6.789158,888.17
259,137,1.1525,-6.789029,888.05
260,137,1.156944444,-6.788709,887.77
261,137,1.161388889,-6.788257,887.37
262,137,1.165555556,-6.787983,887.12
263,137,1.169444444,-6.787498,886.69
264,137,1.173888889,-6.787224,886.45
265,137,1.178333333,-6.786588,885.89
266,137,1.182222222,-6.786343,885.67
267,137,1.186388889,-6.786323,885.65
268,137,1.190833333,-6.786226,885.57
269,137,1.195,-6.785889,885.27
270,137,1.2,-6.785425,884.86
271,137,1.205,-6.785093,884.56
272,137,1.209722222,-6.784742,884.25
273,137,1.213611111,-6.784082,883.67
274,137,1.217777778,-6.784558,884.09
275,137,1.2225,-6.784397,883.95
276,137,1.226111111,-6.784865,884.36
277,137,1.230555556,-6.784519,884.05
278,137,1.235277778,-6.784721,884.23
279,137,1.24,-6.783975,883.57
280,137,1.244444444,-6.783806,883.42
281,137,1.248611111,-6.78362,883.26
282,137,1.252777778,-6.782833,882.57
283,137,1.257222222,-6.782769,882.51
284,137,1.261388889,-6.782,881.83
285,137,1.264722222,-6.781312,881.22
286,137,1.268888889,-6.781119,881.05
287,137,1.2725,-6.781204,881.13
288,137,1.276388889,-6.780472,880.48
289,137,1.280833333,-6.780186,880.23
290,137,1.284722222,-6.779498,879.63
291,137,1.289444444,-6.779531,879.66
292,137,1.293888889,-6.77963,879.74
293,137,1.298333333,-6.779232,879.39
294,137,1.302222222,-6.778867,879.07
295,137,1.306944444,-6.778647,878.88
296,137,1.311666667,-6.778455,878.71
297,137,1.315555556,-6.778442,878.7
298,137,1.320555556,-6.778634,878.87
299,137,1.324722222,-6.778541,878.79
300,137,1.329722222,-6.7787,878.93
301,137,1.334166667,-6.778182,878.47
302,137,1.338888889,-6.778307,878.58
303,137,1.343333333,-6.778351,878.62
304,137,1.348055556,-6.777587,877.95
305,137,1.351944444,-6.777838,878.17
306,137,1.356111111,-6.777809,878.14
307,137,1.361111111,-6.777299,877.69
308,137,1.365,-6.776982,877.42
309,137,1.369444444,-6.776907,877.35
310,137,1.373333333,-6.776417,876.92
311,137,1.378055556,-6.776664,877.14
312,137,1.381388889,-6.776055,876.6
313,137,1.385277778,-6.775622,876.22
314,137,1.389444444,-6.775418,876.05
315,137,1.393888889,-6.775082,875.75
316,137,1.398333333,-6.774199,874.98
317,137,1.402777778,-6.77452,875.26
318,137,1.4075,-6.773658,874.5
319,137,1.412222222,-6.773955,874.76
320,137,1.4175,-6.773745,874.58
321,137,1.421944444,-6.773464,874.34
322,137,1.425833333,-6.773331,874.22
323,137,1.430277778,-6.773005,873.93
324,137,1.434166667,-6.773285,874.18
325,137,1.437777778,-6.773638,874.49
326,137,1.442222222,-6.77309,874.01
327,137,1.446666667,-6.772766,873.73
328,137,1.452222222,-6.772707,873.67
329,137,1.456944444,-6.772749,873.71
330,137,1.462222222,-6.772153,873.19
331,137,1.4675,-6.77213,873.17
332,137,1.472777778,-6.772095,873.14
333,137,1.478611111,-6.771918,872.98
334,137,1.483333333,-6.771584,872.69
335,137,1.488055556,-6.770993,872.18
336,137,1.493055556,-6.770856,872.06
337,137,1.496944444,-6.770315,871.59
338,137,1.501944444,-6.770665,871.89
339,137,1.507222222,-6.769991,871.3
340,137,1.5125,-6.769485,870.86
341,137,1.518055556,-6.769281,870.69
342,137,1.523333333,-6.769161,870.58
343,137,1.5275,-6.769697,871.05
344,137,1.5325,-6.76902,870.46
345,137,1.5375,-6.768759,870.23
346,137,1.543055556,-6.768643,870.13
347,137,1.548611111,-6.768869,870.33
348,137,1.5525,-6.769604,870.97
349,137,1.556111111,-6.769179,870.6
350,137,1.561111111,-6.769165,870.58
351,137,1.565833333,-6.769159,870.58
352,137,1.570277778,-6.768752,870.23
353,137,1.574444444,-6.768721,870.2
354,137,1.579166667,-6.768464,869.97
355,137,1.583888889,-6.768966,870.41
356,137,1.587777778,-6.76913,870.55
357,137,1.593333333,-6.769226,870.64
358,137,1.598888889,-6.768849,870.31
359,137,1.603888889,-6.768206,869.75
360,137,1.608611111,-6.76823,869.77
361,137,1.613333333,-6.768091,869.65
362,137,1.618333333,-6.767596,869.22
363,137,1.623333333,-6.767616,869.24
364,137,1.628333333,-6.767594,869.22
365,137,1.633888889,-6.76764,869.26
366,137,1.638611111,-6.767246,868.92
367,137,1.643888889,-6.766964,868.67
368,137,1.648611111,-6.767045,868.74
369,137,1.653888889,-6.766729,868.47
370,137,1.658611111,-6.766972,868.68
371,137,1.664166667,-6.766837,868.56
372,137,1.669166667,-6.767299,868.96
373,137,1.674166667,-6.76728,868.95
374,137,1.678333333,-6.766678,868.42
375,137,1.683611111,-6.766487,868.26
376,137,1.689166667,-6.766249,868.05
377,137,1.694444444,-6.765645,867.53
378,137,1.699166667,-6.765445,867.35
379,138,1.705,-6.765994,867.83
380,138,1.710277778,-6.76532,867.24
381,138,1.714722222,-6.765559,867.45
382,138,1.72,-6.76485,866.84
383,138,1.725,-6.764881,866.86
384,138,1.729722222,-6.764801,866.79
385,138,1.734444444,-6.764103,866.19
386,138,1.739722222,-6.763778,865.91
387,138,1.743888889,-6.764406,866.45
388,138,1.749166667,-6.764135,866.22
389,138,1.754722222,-6.764774,866.77
390,138,1.759444444,-6.764187,866.26
391,138,1.764166667,-6.763288,865.48
392,138,1.768888889,-6.762999,865.23
393,138,1.773888889,-6.762872,865.12
394,138,1.778055556,-6.762232,864.57
395,138,1.7825,-6.762239,864.58
396,138,1.786944444,-6.762505,864.81
397,138,1.791666667,-6.763333,865.52
398,138,1.797222222,-6.762329,864.65
399,138,1.802222222,-6.761903,864.29
400,138,1.807222222,-6.762063,864.42
401,138,1.811944444,-6.761774,864.17
402,138,1.816666667,-6.761907,864.29
403,138,1.821944444,-6.761632,864.05
404,138,1.826111111,-6.762078,864.44
405,138,1.831111111,-6.762099,864.45
406,138,1.836111111,-6.762176,864.52
407,138,1.840833333,-6.762422,864.73
408,138,1.845277778,-6.761719,864.13
409,138,1.850277778,-6.76147,863.91
410,138,1.855833333,-6.760961,863.47
411,138,1.861111111,-6.760664,863.22
412,138,1.866388889,-6.761094,863.59
413,138,1.871111111,-6.76132,863.78
414,138,1.876666667,-6.761251,863.72
415,138,1.881944444,-6.761625,864.05
416,138,1.8875,-6.761445,863.89
417,138,1.892777778,-6.761279,863.75
418,138,1.897777778,-6.761099,863.59
419,138,1.902222222,-6.761043,863.54
420,138,1.906944444,-6.760261,862.87
421,138,1.911388889,-6.760094,862.72
422,138,1.916666667,-6.760203,862.82
423,138,1.921666667,-6.76073,863.27
424,138,1.926111111,-6.760566,863.13
425,138,1.931111111,-6.760299,862.9
426,138,1.936111111,-6.759977,862.62
427,138,1.939444444,-6.760205,862.82
428,138,1.944722222,-6.76031,862.91
429,138,1.949444444,-6.759871,862.53
430,138,1.953888889,-6.759487,862.2
431,138,1.959166667,-6.758799,861.61
432,138,1.964166667,-6.758571,861.41
433,138,1.969166667,-6.758326,861.2
434,138,1.973333333,-6.758346,861.22
435,138,1.9775,-6.758254,861.14
436,138,1.982777778,-6.757998,860.92
437,138,1.986944444,-6.757915,860.85
438,138,1.991944444,-6.757957,860.88
439,138,1.996111111,-6.757074,860.12
440,138,2.000555556,-6.756831,859.91
441,138,2.006111111,-6.756625,859.74
442,138,2.011388889,-6.756097,859.28
443,138,2.017222222,-6.756208,859.38
444,138,2.0225,-6.755265,858.57
445,138,2.0275,-6.755538,858.8
446,138,2.031666667,-6.755919,859.13
447,138,2.036388889,-6.755078,858.41
448,138,2.040833333,-6.754943,858.29
449,138,2.046388889,-6.755037,858.37
450,138,2.051111111,-6.754684,858.07
451,138,2.056111111,-6.753928,857.42
452,138,2.060833333,-6.754115,857.58
453,138,2.066388889,-6.754385,857.81
454,138,2.071666667,-6.754019,857.5
455,138,2.076111111,-6.75381,857.32
456,138,2.080833333,-6.753406,856.97
457,138,2.085833333,-6.753432,856.99
458,138,2.090277778,-6.753211,856.81
459,138,2.093888889,-6.753655,857.19
460,138,2.098888889,-6.753489,857.04
461,138,2.103888889,-6.753419,856.98
462,138,2.108055556,-6.753272,856.86
463,138,2.112222222,-6.753208,856.8
464,138,2.116944444,-6.752814,856.47
465,138,2.122222222,-6.752749,856.41
466,138,2.126666667,-6.752614,856.29
467,138,2.130833333,-6.752396,856.11
468,138,2.135,-6.7525,856.2
469,138,2.140555556,-6.752823,856.47
470,138,2.146111111,-6.752795,856.45
471,138,2.151666667,-6.752932,856.57
472,138,2.155277778,-6.752418,856.13
473,138,2.161111111,-6.753078,856.69
474,138,2.165833333,-6.75281,856.46
475,138,2.170833333,-6.752463,856.16
476,138,2.175833333,-6.752809,856.46
477,138,2.180833333,-6.752592,856.28
478,138,2.185555556,-6.752164,855.91
479,138,2.190833333,-6.751939,855.72
480,138,2.195555556,-6.752123,855.87
481,138,2.2,-6.751877,855.66
482,138,2.204722222,-6.75188,855.67
483,138,2.209444444,-6.751862,855.65
484,138,2.215,-6.751416,855.27
485,138,2.219722222,-6.751629,855.45
486,138,2.224444444,-6.751583,855.41
487,138,2.229722222,-6.751364,855.22
488,138,2.234444444,-6.751859,855.65
489,138,2.239166667,-6.751174,855.06
490,138,2.243611111,-6.751412,855.27
491,138,2.248611111,-6.750988,854.9
492,138,2.253055556,-6.750536,854.52
493,138,2.257777778,-6.751051,854.96
494,138,2.261666667,-6.750901,854.83
495,139,2.265833333,-6.751124,855.02
496,139,2.270833333,-6.751029,854.94
497,139,2.276111111,-6.750799,854.74
498,139,2.281111111,-6.750912,854.84
499,139,2.285555556,-6.750276,854.29
500,139,2.290555556,-6.750546,854.53
501,139,2.295833333,-6.750413,854.41
502,139,2.300555556,-6.750527,854.51
503,139,2.305555556,-6.750198,854.23
504,139,2.310833333,-6.750009,854.07
505,139,2.315555556,-6.74977,853.86
506,139,2.321388889,-6.749926,854
507,139,2.326666667,-6.749942,854.01
508,139,2.332222222,-6.750292,854.31
509,139,2.3375,-6.750076,854.12
510,139,2.341944444,-6.749884,853.96
511,139,2.3475,-6.749878,853.95
512,139,2.352777778,-6.74978,853.87
513,139,2.3575,-6.750319,854.33
514,139,2.3625,-6.749853,853.93
515,139,2.368333333,-6.749542,853.67
516,139,2.374444444,-6.749559,853.68
517,139,2.38,-6.749866,853.94
518,139,2.384722222,-6.75005,854.1
519,139,2.389722222,-6.749991,854.05
520,139,2.395,-6.750089,854.13
521,139,2.399722222,-6.750567,854.54
522,139,2.405277778,-6.750053,854.1
523,139,2.410555556,-6.74976,853.85
524,139,2.415833333,-6.74958,853.7
525,139,2.420555556,-6.749467,853.6
526,139,2.425833333,-6.749471,853.61
527,139,2.431111111,-6.749125,853.31
528,139,2.435833333,-6.749566,853.69
529,139,2.441666667,-6.749041,853.24
530,139,2.447222222,-6.74854,852.81
531,139,2.451388889,-6.748487,852.77
532,139,2.456388889,-6.74822,852.54
533,139,2.461944444,-6.747862,852.23
534,139,2.467222222,-6.747638,852.04
535,139,2.472777778,-6.748269,852.58
536,139,2.477777778,-6.74819,852.51
537,139,2.4825,-6.748198,852.52
538,139,2.4875,-6.748299,852.61
539,139,2.4925,-6.748567,852.84
540,139,2.497777778,-6.748209,852.53
541,139,2.5025,-6.748063,852.41
542,139,2.5075,-6.748043,852.39
543,139,2.512777778,-6.747625,852.03
544,139,2.518055556,-6.748027,852.38
545,139,2.523055556,-6.747885,852.25
546,139,2.528611111,-6.747487,851.92
547,139,2.534166667,-6.747756,852.14
548,139,2.539166667,-6.747339,851.79
549,139,2.543888889,-6.747152,851.63
550,139,2.549444444,-6.74716,851.64
551,139,2.553611111,-6.746651,851.2
552,139,2.559166667,-6.746261,850.87
553,139,2.563888889,-6.746085,850.72
554,139,2.569166667,-6.745534,850.25
555,139,2.573611111,-6.745587,850.3
556,139,2.578611111,-6.745941,850.6
557,139,2.584166667,-6.745981,850.63
558,139,2.588888889,-6.74602,850.67
559,139,2.594444444,-6.745881,850.55
560,139,2.598611111,-6.745941,850.6
561,139,2.604166667,-6.745907,850.57
562,139,2.609722222,-6.745735,850.42
563,139,2.615833333,-6.745375,850.12
564,139,2.620833333,-6.745362,850.11
565,139,2.625833333,-6.745105,849.89
566,139,2.631666667,-6.745301,850.05
567,139,2.636388889,-6.745188,849.96
568,139,2.641388889,-6.745483,850.21
569,139,2.645833333,-6.745529,850.25
570,139,2.651111111,-6.745544,850.26
571,139,2.655555556,-6.745391,850.13
572,139,2.66,-6.745279,850.04
573,139,2.665,-6.744805,849.63
574,139,2.670277778,-6.74445,849.33
575,139,2.675833333,-6.744722,849.56
576,139,2.680833333,-6.744584,849.45
577,139,2.685833333,-6.744657,849.51
578,139,2.691666667,-6.744507,849.38
579,139,2.695833333,-6.744152,849.08
580,139,2.701388889,-6.743929,848.89
581,139,2.706666667,-6.74344,848.47
582,139,2.711944444,-6.743214,848.28
583,139,2.716111111,-6.74362,848.63
584,139,2.721944444,-6.743588,848.6
585,139,2.7275,-6.743973,848.93
586,139,2.7325,-6.744018,848.97
587,139,2.736944444,-6.743984,848.94
588,139,2.740833333,-6.743714,848.71
589,139,2.746111111,-6.743393,848.43
590,139,2.751111111,-6.743515,848.54
591,139,2.756111111,-6.743936,848.9
592,139,2.761111111,-6.743671,848.67
593,139,2.766111111,-6.743578,848.59
594,139,2.771388889,-6.744067,849.01
595,139,2.776111111,-6.743972,848.93
596,139,2.781388889,-6.743652,848.65
597,139,2.786111111,-6.74372,848.71
598,139,2.791666667,-6.744103,849.04
599,139,2.796111111,-6.744214,849.13
600,139,2.801388889,-6.743567,848.58
601,139,2.806111111,-6.743023,848.12
602,139,2.811111111,-6.742575,847.74
603,139,2.815833333,-6.742408,847.6
604,139,2.820277778,-6.742673,847.82
605,139,2.825555556,-6.742125,847.36
606,139,2.830555556,-6.74204,847.29
607,139,2.836111111,-6.741534,846.86
608,139,2.841111111,-6.741624,846.94
609,139,2.846388889,-6.741363,846.71
610,139,2.850555556,-6.741369,846.72
611,139,2.855833333,-6.741703,847
612,139,2.861111111,-6.741264,846.63
613,139,2.866388889,-6.741008,846.41
614,139,2.871666667,-6.740833,846.27
615,139,2.876666667,-6.740425,845.92
616,139,2.882222222,-6.740333,845.84
617,139,2.888055556,-6.74038,845.88
618,139,2.893611111,-6.740819,846.25
619,139,2.898055556,-6.740284,845.8
620,139,2.903055556,-6.740781,846.22
621,139,2.908333333,-6.740435,845.93
622,139,2.913611111,-6.740423,845.92
623,139,2.919166667,-6.740324,845.83
624,139,2.925,-6.740628,846.09
625,139,2.930277778,-6.740317,845.83
626,139,2.935555556,-6.740067,845.62
627,139,2.940555556,-6.739949,845.52
628,139,2.945833333,-6.7401,845.65
629,139,2.951388889,-6.73995,845.52
630,139,2.956111111,-6.740215,845.74
631,139,2.961388889,-6.73982,845.41
632,139,2.966111111,-6.739589,845.21
633,139,2.971666667,-6.740055,845.61
634,139,2.976111111,-6.739441,845.09
635,139,2.981111111,-6.739759,845.36
636,139,2.986666667,-6.73969,845.3
637,139,2.991388889,-6.739937,845.51
638,139,2.996388889,-6.739866,845.45
639,139,3.001666667,-6.740144,845.68
640,139,3.006666667,-6.739787,845.38
641,139,3.011388889,-6.739896,845.47
642,139,3.016666667,-6.739893,845.47
643,139,3.021388889,-6.739998,845.56
644,139,3.026666667,-6.739925,845.5
645,139,3.031388889,-6.739554,845.18
646,139,3.036666667,-6.740064,845.61
647,139,3.041666667,-6.74,845.56
648,139,3.046388889,-6.740383,845.88
649,139,3.051388889,-6.740019,845.58
650,139,3.056666667,-6.739989,845.55
651,139,3.061388889,-6.739747,845.35
652,139,3.066388889,-6.739634,845.25
653,139,3.071666667,-6.739521,845.16
654,139,3.076666667,-6.739708,845.31
655,139,3.081666667,-6.739993,845.55
656,139,3.086666667,-6.739836,845.42
657,139,3.091388889,-6.739199,844.88
658,139,3.096944444,-6.739004,844.72
659,139,3.100833333,-6.738727,844.49
660,139,3.105833333,-6.738496,844.29
661,139,3.110555556,-6.738283,844.11
662,139,3.115555556,-6.738798,844.54
663,139,3.12,-6.738808,844.55
664,139,3.125277778,-6.738885,844.62
665,139,3.130833333,-6.738231,844.07
666,139,3.136388889,-6.73839,844.2
667,139,3.141111111,-6.738119,843.97
668,139,3.146111111,-6.738387,844.2
669,139,3.151111111,-6.738678,844.44
670,139,3.156388889,-6.738795,844.54
671,139,3.161666667,-6.739011,844.72
672,139,3.166944444,-6.739162,844.85
673,139,3.172222222,-6.738617,844.39
674,139,3.177222222,-6.738815,844.56
675,139,3.181944444,-6.738748,844.5
676,139,3.187777778,-6.739087,844.79
677,139,3.192777778,-6.73904,844.75
678,139,3.198333333,-6.739033,844.74
679,139,3.202777778,-6.738995,844.71
680,139,3.2075,-6.739065,844.77
681,139,3.213333333,-6.738824,844.57
682,139,3.218333333,-6.738632,844.4
683,139,3.223611111,-6.738066,843.93
684,139,3.228611111,-6.738279,844.11
685,139,3.233888889,-6.738525,844.31
686,139,3.239444444,-6.738376,844.19
687,139,3.245,-6.738127,843.98
688,139,3.249722222,-6.737491,843.44
689,139,3.254722222,-6.737754,843.66
690,139,3.26,-6.737403,843.37
691,139,3.265277778,-6.737614,843.55
692,139,3.270277778,-6.737811,843.71
693,139,3.274722222,-6.737705,843.62
694,139,3.279722222,-6.737628,843.56
695,139,3.285277778,-6.737486,843.44
696,139,3.290277778,-6.737553,843.49
697,139,3.295277778,-6.738047,843.91
698,140,3.3,-6.738182,844.02
699,140,3.305833333,-6.737493,843.44
700,140,3.310833333,-6.737083,843.1
701,140,3.316111111,-6.736865,842.91
702,140,3.321111111,-6.737504,843.45
703,140,3.326388889,-6.737031,843.05
704,140,3.331388889,-6.737116,843.13
705,140,3.336944444,-6.736901,842.94
706,140,3.341944444,-6.73733,843.31
707,140,3.347222222,-6.737015,843.04
708,140,3.352777778,-6.737053,843.07
709,140,3.357222222,-6.736907,842.95
710,140,3.361666667,-6.736897,842.94
711,140,3.367222222,-6.736749,842.82
712,140,3.371666667,-6.736507,842.61
713,140,3.376111111,-6.736806,842.86
714,140,3.380833333,-6.73609,842.26
715,140,3.385555556,-6.736226,842.38
716,140,3.390555556,-6.736606,842.7
717,140,3.395555556,-6.736562,842.66
718,140,3.400833333,-6.736346,842.48
719,140,3.405833333,-6.73597,842.16
720,140,3.41,-6.73608,842.25
721,140,3.415277778,-6.73584,842.05
722,140,3.420555556,-6.735708,841.94
723,140,3.425833333,-6.735454,841.73
724,140,3.431111111,-6.735255,841.56
725,140,3.435277778,-6.735517,841.78
726,140,3.44,-6.735194,841.51
727,140,3.445,-6.735289,841.59
728,140,3.449166667,-6.735212,841.52
729,140,3.455,-6.735123,841.45
730,140,3.46,-6.734775,841.15
731,140,3.465555556,-6.735008,841.35
732,140,3.470833333,-6.735282,841.58
733,140,3.475555556,-6.73473,841.12
734,140,3.480277778,-6.734506,840.93
735,140,3.485,-6.734379,840.82
736,140,3.489722222,-6.734376,840.82
737,140,3.494722222,-6.734237,840.7
738,140,3.500555556,-6.734711,841.1
739,140,3.505,-6.734715,841.1
740,140,3.509722222,-6.734391,840.83
741,140,3.515,-6.734013,840.51
742,140,3.519444444,-6.734237,840.7
743,140,3.524444444,-6.734315,840.77
744,140,3.529444444,-6.733919,840.43
745,140,3.534722222,-6.733681,840.23
746,140,3.54,-6.733751,840.29
747,140,3.545277778,-6.733995,840.5
748,140,3.550277778,-6.733777,840.32
749,140,3.555277778,-6.733926,840.44
750,140,3.560277778,-6.733912,840.43
751,140,3.565555556,-6.734007,840.51
752,140,3.571111111,-6.734198,840.67
753,140,3.576944444,-6.73402,840.52
754,140,3.581944444,-6.734159,840.64
755,140,3.586666667,-6.734085,840.57
756,140,3.591944444,-6.734014,840.51
757,140,3.597222222,-6.73361,840.17
758,140,3.6025,-6.733651,840.21
759,140,3.606944444,-6.733842,840.37
760,140,3.612222222,-6.733848,840.37
761,140,3.617777778,-6.733956,840.47
762,140,3.623055556,-6.733978,840.48
763,140,3.627777778,-6.734444,840.88
764,140,3.632777778,-6.734498,840.92
765,140,3.638611111,-6.734518,840.94
766,140,3.643055556,-6.734563,840.98
767,140,3.647777778,-6.734235,840.7
768,140,3.653333333,-6.73427,840.73
769,140,3.658611111,-6.734038,840.53
770,140,3.663611111,-6.734258,840.72
771,140,3.667777778,-6.733882,840.4
772,140,3.673888889,-6.733909,840.43
773,140,3.678611111,-6.733536,840.11
774,140,3.683333333,-6.733598,840.16
775,140,3.688055556,-6.733484,840.07
776,140,3.693611111,-6.733201,839.83
777,140,3.698888889,-6.732925,839.6
778,140,3.704166667,-6.733004,839.67
779,140,3.709166667,-6.732904,839.58
780,140,3.714166667,-6.73327,839.89
781,140,3.719444444,-6.733401,840
782,141,3.724722222,-6.733223,839.85
783,141,3.729444444,-6.733495,840.08
784,141,3.734444444,-6.73306,839.71
785,141,3.739722222,-6.732462,839.21
786,141,3.745277778,-6.732492,839.24
787,141,3.750555556,-6.732323,839.09
788,141,3.755277778,-6.732494,839.24
789,141,3.760555556,-6.732664,839.38
790,141,3.765277778,-6.73247,839.22
791,141,3.769722222,-6.731777,838.64
792,141,3.774444444,-6.731606,838.49
793,141,3.779722222,-6.731432,838.35
794,141,3.784722222,-6.731376,838.3
795,141,3.79,-6.731555,838.45
796,141,3.795277778,-6.731362,838.29
797,141,3.800277778,-6.731619,838.5
798,141,3.805555556,-6.731809,838.66
799,141,3.810833333,-6.73169,838.56
800,141,3.815277778,-6.731702,838.57
801,141,3.820277778,-6.731524,838.42
802,141,3.825555556,-6.731023,838
803,141,3.830555556,-6.731591,838.48
804,141,3.835555556,-6.732099,838.91
805,141,3.840555556,-6.732051,838.87
806,141,3.845833333,-6.732251,839.03
807,141,3.850277778,-6.732069,838.88
808,141,3.855277778,-6.731919,838.76
809,141,3.859722222,-6.731612,838.5
810,141,3.864722222,-6.731841,838.69
811,141,3.87,-6.731534,838.43
812,141,3.875,-6.731611,838.5
813,141,3.879444444,-6.731736,838.6
814,142,3.884166667,-6.731685,838.56
815,142,3.888888889,-6.731751,838.61
816,142,3.894166667,-6.731842,838.69
817,142,3.898611111,-6.731706,838.58
818,142,3.903611111,-6.731591,838.48
819,142,3.908611111,-6.731443,838.36
820,142,3.913055556,-6.731486,838.39
821,142,3.918333333,-6.731646,838.53
822,142,3.923333333,-6.731751,838.61
823,142,3.928611111,-6.731811,838.66
824,142,3.933611111,-6.731854,838.7
825,142,3.938888889,-6.732016,838.84
826,142,3.943611111,-6.732066,838.88
827,142,3.948888889,-6.732217,839.01
828,142,3.953611111,-6.731668,838.54
829,142,3.958888889,-6.731357,838.28
830,142,3.963611111,-6.731068,838.04
831,142,3.968611111,-6.731021,838
832,142,3.972777778,-6.730747,837.77
833,142,3.977222222,-6.730442,837.52
834,142,3.982222222,-6.730453,837.53
835,142,3.986666667,-6.73008,837.21
836,142,3.991944444,-6.729954,837.11
837,142,3.996944444,-6.729922,837.08
838,142,4.001388889,-6.730066,837.2
839,142,4.006666667,-6.729804,836.98
840,142,4.011944444,-6.729933,837.09
841,142,4.0175,-6.730108,837.24
842,142,4.022222222,-6.729595,836.81
843,142,4.0275,-6.729634,836.84
844,142,4.0325,-6.729823,837
845,142,4.0375,-6.729995,837.14
846,142,4.041944444,-6.730009,837.15
847,142,4.046944444,-6.730154,837.28
848,142,4.051944444,-6.73061,837.66
849,142,4.0575,-6.730148,837.27
850,142,4.062777778,-6.729748,836.94
851,142,4.0675,-6.72979,836.97
852,142,4.071944444,-6.729554,836.77
853,142,4.077222222,-6.729348,836.6
854,142,4.081944444,-6.729214,836.49
855,142,4.086388889,-6.729201,836.48
856,142,4.092222222,-6.72874,836.09
857,142,4.097222222,-6.729025,836.33
858,142,4.1025,-6.728923,836.25
859,142,4.107777778,-6.728784,836.13
860,142,4.113055556,-6.728973,836.29
861,142,4.1175,-6.729113,836.41
862,142,4.122777778,-6.729242,836.51
863,142,4.127777778,-6.729015,836.32
864,142,4.133055556,-6.729554,836.77
865,142,4.138333333,-6.729087,836.38
866,142,4.143333333,-6.728648,836.02
867,142,4.148333333,-6.728881,836.21
868,142,4.153888889,-6.728685,836.05
869,142,4.158611111,-6.728686,836.05
870,142,4.164166667,-6.728508,835.9
871,142,4.169166667,-6.728533,835.92
872,142,4.174444444,-6.728425,835.83
873,142,4.179166667,-6.72846,835.86
874,142,4.185,-6.728572,835.95
875,142,4.190277778,-6.728294,835.72
876,142,4.194722222,-6.728661,836.03
877,142,4.200277778,-6.728666,836.03
878,142,4.205833333,-6.728445,835.85
879,142,4.210555556,-6.728206,835.65
880,142,4.216111111,-6.728212,835.65
881,142,4.220833333,-6.728065,835.53
882,142,4.226666667,-6.728266,835.7
883,142,4.231666667,-6.728005,835.48
884,142,4.236111111,-6.728127,835.58
885,142,4.241111111,-6.72809,835.55
886,142,4.246111111,-6.728129,835.58
887,142,4.250555556,-6.728091,835.55
888,142,4.255833333,-6.727718,835.24
889,142,4.261388889,-6.727778,835.29
890,142,4.266111111,-6.7279,835.39
891,142,4.271944444,-6.727971,835.45
892,142,4.277222222,-6.728366,835.78
893,142,4.281944444,-6.72822,835.66
894,142,4.2875,-6.728169,835.62
895,142,4.293055556,-6.728032,835.5
896,142,4.298333333,-6.72814,835.59
897,142,4.302777778,-6.728005,835.48
898,142,4.3075,-6.727852,835.35
899,142,4.3125,-6.727768,835.28
900,142,4.3175,-6.727443,835.01
901,142,4.322222222,-6.727348,834.93
902,142,4.3275,-6.7276,835.14
903,142,4.332777778,-6.727455,835.02
904,142,4.338055556,-6.727333,834.92
905,142,4.343055556,-6.726979,834.62
906,142,4.347222222,-6.727101,834.72
907,142,4.352222222,-6.727071,834.7
908,142,4.3575,-6.727204,834.81
909,142,4.361944444,-6.727503,835.06
910,142,4.366666667,-6.72732,834.91
911,142,4.370833333,-6.727512,835.07
912,142,4.376111111,-6.728012,835.48
913,142,4.381111111,-6.727802,835.31
914,142,4.385555556,-6.727758,835.27
915,142,4.390555556,-6.727774,835.29
916,142,4.395833333,-6.727733,835.25
917,142,4.401111111,-6.728083,835.54
918,142,4.405277778,-6.728221,835.66
919,142,4.41,-6.727711,835.23
920,142,4.414722222,-6.727377,834.95
921,142,4.42,-6.727515,835.07
922,142,4.424444444,-6.727713,835.23
923,142,4.43,-6.727819,835.32
924,142,4.434722222,-6.72817,835.62
925,142,4.44,-6.72779,835.3
926,142,4.445277778,-6.727849,835.35
927,142,4.451111111,-6.727785,835.3
928,142,4.455833333,-6.727408,834.98
929,142,4.461388889,-6.727616,835.15
930,142,4.466944444,-6.727354,834.94
931,142,4.472222222,-6.726919,834.57
932,142,4.476666667,-6.726968,834.61
933,142,4.481944444,-6.726986,834.63
934,142,4.487222222,-6.72709,834.71
935,142,4.4925,-6.726974,834.62
936,142,4.497777778,-6.727052,834.68
937,142,4.503055556,-6.726824,834.49
938,142,4.508055556,-6.726888,834.55
939,142,4.512777778,-6.727271,834.87
940,142,4.518055556,-6.727186,834.79
941,142,4.523333333,-6.727103,834.73
942,142,4.528055556,-6.726916,834.57
943,142,4.533055556,-6.727125,834.74
944,142,4.537777778,-6.727015,834.65
945,142,4.541944444,-6.727107,834.73
946,142,4.5475,-6.727259,834.86
947,142,4.552777778,-6.726901,834.56
948,142,4.558055556,-6.726777,834.45
949,142,4.562777778,-6.726967,834.61
950,142,4.567777778,-6.727048,834.68
951,142,4.573333333,-6.727002,834.64
952,142,4.578611111,-6.726951,834.6
953,142,4.583611111,-6.726779,834.46
954,142,4.588888889,-6.72696,834.61
955,142,4.593888889,-6.727243,834.84
956,142,4.598055556,-6.72659,834.3
957,142,4.603055556,-6.726569,834.28
958,142,4.6075,-6.72628,834.04
959,142,4.6125,-6.726448,834.18
960,142,4.6175,-6.726134,833.92
961,142,4.6225,-6.726061,833.86
962,142,4.627777778,-6.726644,834.34
963,142,4.6325,-6.726411,834.15
964,142,4.6375,-6.726195,833.97
965,142,4.642222222,-6.726197,833.97
966,142,4.647777778,-6.72628,834.04
967,142,4.652777778,-6.726332,834.08
968,142,4.657777778,-6.726419,834.15
969,142,4.663333333,-6.726436,834.17
970,142,4.668333333,-6.726228,834
971,142,4.673055556,-6.726334,834.08
972,142,4.678055556,-6.726503,834.22
973,142,4.683333333,-6.72653,834.25
974,142,4.688333333,-6.72627,834.03
975,142,4.693055556,-6.726698,834.39
976,142,4.698055556,-6.726851,834.52
977,142,4.704166667,-6.726881,834.54
978,142,4.708888889,-6.726634,834.33
979,142,4.713611111,-6.726413,834.15
980,142,4.718055556,-6.726586,834.29
981,142,4.7225,-6.726246,834.01
982,142,4.727777778,-6.726095,833.88
983,142,4.733333333,-6.726174,833.95
984,142,4.738333333,-6.726043,833.84
985,142,4.743055556,-6.726228,834
986,142,4.748611111,-6.72594,833.76
987,142,4.753888889,-6.725864,833.69
988,142,4.758611111,-6.725695,833.55
989,142,4.763888889,-6.725785,833.63
990,142,4.769166667,-6.72549,833.38
991,142,4.774166667,-6.725201,833.14
992,142,4.779444444,-6.725153,833.1
993,142,4.784722222,-6.72515,833.1
994,142,4.789722222,-6.724735,832.75
995,142,4.795277778,-6.72507,833.03
996,142,4.800277778,-6.725391,833.3
997,142,4.804722222,-6.725139,833.09
998,142,4.809444444,-6.725049,833.01
999,142,4.814444444,-6.725467,833.36
1000,142,4.819166667,-6.72542,833.32
1001,142,4.823611111,-6.725147,833.09
1002,142,4.828333333,-6.725173,833.12
1003,142,4.833333333,-6.725023,832.99
1004,142,4.838611111,-6.724838,832.84
1005,142,4.842777778,-6.724888,832.88
1006,142,4.847222222,-6.724984,832.96
1007,142,4.852222222,-6.724639,832.67
1008,142,4.856944444,-6.724788,832.8
1009,142,4.861388889,-6.724524,832.58
1010,142,4.866388889,-6.724457,832.52
1011,142,4.870833333,-6.724613,832.65
1012,142,4.875833333,-6.724752,832.77
1013,142,4.880833333,-6.724791,832.8
1014,142,4.885,-6.724821,832.82
1015,142,4.889722222,-6.725037,833
1016,142,4.894722222,-6.725125,833.08
1017,142,4.899444444,-6.725152,833.1
1018,142,4.904444444,-6.724914,832.9
1019,142,4.91,-6.72536,833.27
1020,142,4.914444444,-6.724975,832.95
1021,142,4.918888889,-6.724733,832.75
1022,142,4.924444444,-6.725104,833.06
1023,142,4.929722222,-6.72512,833.07
1024,142,4.934166667,-6.725327,833.24
1025,142,4.938888889,-6.725173,833.12
1026,142,4.944166667,-6.724974,832.95
1027,142,4.948611111,-6.724703,832.72
1028,142,4.953055556,-6.72541,833.31
1029,142,4.9575,-6.724955,832.93
1030,142,4.962222222,-6.725261,833.19
1031,142,4.9675,-6.725006,832.98
1032,142,4.972777778,-6.724787,832.79
1033,142,4.978055556,-6.724887,832.88
1034,142,4.982777778,-6.724936,832.92
1035,142,4.987777778,-6.725123,833.07
1036,142,4.993333333,-6.724679,832.7
1037,142,4.998055556,-6.724894,832.88
1038,142,5.002777778,-6.724857,832.85

==> data/cvi_gamma_arxiv.csv <==
iter_no,K,time,likelihood,perplexity
2,133,0.012777778,-7.628535,2056.04
3,133,0.016944444,-7.507182,1821.07
4,134,0.021111111,-7.424391,1676.38
5,134,0.024444444,-7.361999,1574.98
6,134,0.027222222,-7.318325,1507.68
7,134,0.030555556,-7.280793,1452.14
8,134,0.034166667,-7.250416,1408.69
9,134,0.036944444,-7.226839,1375.87
10,134,0.04,-7.204599,1345.6
11,135,0.043611111,-7.181282,1314.59
12,135,0.046388889,-7.16334,1291.22
13,135,0.050277778,-7.1467,1269.91
14,135,0.053333333,-7.132412,1251.89
15,135,0.057222222,-7.118951,1235.15
16,135,0.061388889,-7.106453,1219.81
17,135,0.065277778,-7.094515,1205.34
18,135,0.068888889,-7.084142,1192.9
19,135,0.071666667,-7.074335,1181.26
20,135,0.074722222,-7.066854,1172.45
21,135,0.078611111,-7.060179,1164.65
22,135,0.081944444,-7.050568,1153.51
23,135,0.084166667,-7.043647,1145.56
24,135,0.086388889,-7.036485,1137.38
25,135,0.09,-7.029441,1129.4
26,135,0.093888889,-7.02392,1123.18
27,135,0.097222222,-7.017994,1116.54
28,135,0.101388889,-7.011056,1108.82
29,135,0.105277778,-7.007652,1105.06
30,135,0.108611111,-7.002258,1099.11
31,135,0.111944444,-6.995864,1092.11
32,135,0.114444444,-6.991211,1087.04
33,135,0.117777778,-6.986445,1081.87
34,135,0.12,-6.984004,1079.23
35,135,0.122777778,-6.980243,1075.18
36,135,0.126388889,-6.974371,1068.88
37,135,0.129166667,-6.96952,1063.71
38,135,0.132222222,-6.967857,1061.94
39,135,0.135555556,-6.962298,1056.06
40,135,0.138611111,-6.959868,1053.49
41,135,0.141666667,-6.954955,1048.33
42,135,0.144166667,-6.951533,1044.75
43,135,0.1475,-6.949391,1042.51
44,135,0.150555556,-6.943735,1036.63
45,135,0.153333333,-6.943128,1036.01
46,135,0.156111111,-6.941138,1033.95
47,135,0.159722222,-6.93525,1027.88
48,135,0.1625,-6.934104,1026.7
49,135,0.165555556,-6.930406,1022.91
50,135,0.167777778,-6.926306,1018.72
51,135,0.170833333,-6.923946,1016.32
52,135,0.173333333,-6.921519,1013.86
53,135,0.176388889,-6.917837,1010.13
54,135,0.179722222,-6.919291,1011.6
55,135,0.183611111,-6.913633,1005.9
56,135,0.186666667,-6.911611,1003.86
57,135,0.19,-6.909746,1001.99
58,135,0.1925,-6.906289,998.53
59,135,0.195277778,-6.906912,999.16
60,135,0.198333333,-6.903671,995.92
61,135,0.201388889,-6.900425,992.7
62,135,0.204444444,-6.89853,990.82
63,135,0.207777778,-6.896481,988.79
64,135,0.210277778,-6.894901,987.23
65,135,0.213611111,-6.892502,984.86
66,135,0.216666667,-6.889712,982.12
67,135,0.219722222,-6.887319,979.77
68,135,0.223055556,-6.887487,979.94
69,135,0.226944444,-6.886196,978.67
70,135,0.230277778,-6.88383,976.36
71,135,0.233888889,-6.879958,972.59
72,135,0.236944444,-6.8785,971.17
73,135,0.240277778,-6.877436,970.14
74,135,0.243333333,-6.874106,966.91
75,135,0.246111111,-6.873693,966.51
76,135,0.248611111,-6.871681,964.57
77,135,0.251111111,-6.871943,964.82
78,135,0.254444444,-6.870325,963.26
79,135,0.258055556,-6.868049,961.07
80,135,0.260833333,-6.866761,959.83
81,135,0.263888889,-6.865522,958.65
82,135,0.266666667,-6.864499,957.67
83,135,0.269722222,-6.863117,956.34
84,135,0.272777778,-6.860734,954.07
85,135,0.275277778,-6.86112,954.44
86,135,0.278333333,-6.858294,951.74
87,135,0.281111111,-6.855776,949.35
88,135,0.284166667,-6.856496,950.03
89,135,0.286944444,-6.853765,947.44
90,135,0.289444444,-6.852512,946.25
91,135,0.2925,-6.850372,944.23
92,135,0.295,-6.850878,944.71
93,135,0.298333333,-6.849556,943.46
94,135,0.301388889,-6.847859,941.86
95,135,0.304722222,-6.846085,940.19
96,135,0.308055556,-6.844754,938.94
97,135,0.310555556,-6.84275,937.06
98,135,0.313333333,-6.843445,937.71
99,135,0.316388889,-6.842089,936.44
100,135,0.32,-6.841094,935.51
101,135,0.322777778,-6.838875,933.44
102,135,0.326388889,-6.838362,932.96
103,135,0.329722222,-6.837033,931.72
104,135,0.3325,-6.837352,932.02
105,135,0.335833333,-6.837245,931.92
106,135,0.338888889,-6.835344,930.15
107,135,0.342222222,-6.8349,929.74
108,135,0.345833333,-6.833235,928.19
109,135,0.348888889,-6.832195,927.22
110,135,0.351944444,-6.830713,925.85
111,135,0.355,-6.829184,924.44
112,135,0.358055556,-6.831155,926.26
113,135,0.361111111,-6.829227,924.48
114,135,0.363888889,-6.827227,922.63
115,135,0.366388889,-6.826222,921.7
116,135,0.369166667,-6.824848,920.44
117,135,0.371944444,-6.82373,919.41
118,135,0.375,-6.82314,918.87
119,135,0.377777778,-6.825281,920.84
120,135,0.380277778,-6.823666,919.35
121,135,0.383055556,-6.823577,919.27
122,135,0.385833333,-6.822556,918.33
123,135,0.388888889,-6.822379,918.17
124,135,0.391388889,-6.82183,917.66
125,135,0.394166667,-6.819195,915.25
126,135,0.396944444,-6.819963,915.95
127,135,0.4,-6.819466,915.5
128,135,0.403611111,-6.818281,914.41
129,135,0.406666667,-6.816487,912.77
130,135,0.409722222,-6.816317,912.62
131,135,0.4125,-6.816087,912.41
132,135,0.414722222,-6.814674,911.12
133,135,0.417222222,-6.813954,910.46
134,135,0.42,-6.812903,909.51
135,135,0.422777778,-6.8125,909.14
136,135,0.426111111,-6.811127,907.89
137,135,0.428611111,-6.810529,907.35
138,135,0.431111111,-6.809604,906.51
139,135,0.434444444,-6.808831,905.81
140,135,0.437222222,-6.808019,905.08
141,135,0.440277778,-6.808066,905.12
142,135,0.443055556,-6.806383,903.6
143,135,0.445277778,-6.807154,904.29
144,135,0.448611111,-6.805812,903.08
145,135,0.451944444,-6.804982,902.33
146,135,0.454722222,-6.803632,901.11
147,135,0.4575,-6.802836,900.4
148,135,0.46,-6.800835,898.6
149,135,0.4625,-6.801476,899.17
150,135,0.465,-6.799987,897.84
151,135,0.468333333,-6.799477,897.38
152,135,0.470555556,-6.797828,895.9
153,135,0.472777778,-6.797345,895.47
154,135,0.475555556,-6.797266,895.4
155,135,0.477777778,-6.79717,895.31
156,135,0.48,-6.796772,894.95
157,135,0.4825,-6.797052,895.2
158,135,0.485,-6.795997,894.26
159,135,0.4875,-6.796061,894.32
160,135,0.490277778,-6.795786,894.07
161,135,0.493611111,-6.795914,894.19
162,135,0.496666667,-6.795457,893.78
163,135,0.499444444,-6.794278,892.72
164,135,0.502777778,-6.793507,892.04
165,135,0.505277778,-6.793944,892.43
166,135,0.508333333,-6.792016,890.71
167,135,0.511111111,-6.793178,891.74
168,135,0.513611111,-6.792232,890.9
169,135,0.516111111,-6.791312,890.08
170,135,0.518611111,-6.790336,889.21
171,135,0.520833333,-6.790597,889.44
172,135,0.523333333,-6.790063,888.97
173,135,0.525833333,-6.789049,888.07
174,135,0.528333333,-6.788478,887.56
175,135,0.530555556,-6.788174,887.29
176,135,0.533611111,-6.78812,887.24
177,135,0.536666667,-6.787788,886.95
178,135,0.539444444,-6.786704,885.99
179,135,0.541944444,-6.786727,886.01
180,135,0.544722222,-6.787257,886.48
181,135,0.548055556,-6.785328,884.77
182,135,0.550555556,-6.785076,884.55
183,135,0.553055556,-6.784652,884.17
184,135,0.556111111,-6.785233,884.69
185,135,0.559166667,-6.783967,883.57
186,135,0.561944444,-6.783993,883.59
187,135,0.564444444,-6.785815,885.2
188,135,0.568055556,-6.784885,884.38
189,135,0.571111111,-6.784741,884.25
190,135,0.573888889,-6.784073,883.66
191,135,0.576666667,-6.783519,883.17
192,135,0.579444444,-6.782728,882.47
193,135,0.581944444,-6.782338,882.13
194,135,0.583888889,-6.781951,881.79
195,135,0.586666667,-6.780836,880.8
196,135,0.589444444,-6.780609,880.6
197,135,0.5925,-6.780421,880.44
198,135,0.595555556,-6.780354,880.38
199,135,0.598888889,-6.779568,879.69
200,135,0.601111111,-6.780501,880.51
201,135,0.604166667,-6.779064,879.25
202,135,0.606666667,-6.779784,879.88
203,135,0.609722222,-6.779525,879.65
204,135,0.612777778,-6.778521,878.77
205,135,0.615555556,-6.778851,879.06
206,135,0.618333333,-6.778558,878.8
207,135,0.621111111,-6.778316,878.59
208,135,0.623611111,-6.777209,877.62
209,135,0.626111111,-6.776807,877.26
210,135,0.628611111,-6.776173,876.71
211,135,0.631388889,-6.775415,876.04
212,135,0.633888889,-6.775374,876.01
213,135,0.636666667,-6.774869,875.56
214,135,0.639444444,-6.774638,875.36
215,135,0.642222222,-6.774285,875.05
216,135,0.644722222,-6.774676,875.4
217,135,0.647777778,-6.774774,875.48
218,135,0.65,-6.774974,875.66
219,135,0.652777778,-6.774935,875.62
220,135,0.655555556,-6.774869,875.56
221,135,0.6575,-6.775157,875.82
222,135,0.660833333,-6.774343,875.1
223,135,0.663611111,-6.773375,874.26
224,135,0.666666667,-6.773734,874.57
225,135,0.669444444,-6.773519,874.38
226,135,0.671944444,-6.773611,874.46
227,135,0.674722222,-6.77341,874.29
228,135,0.6775,-6.772635,873.61
229,135,0.680833333,-6.771886,872.96
230,135,0.683333333,-6.771564,872.68
231,135,0.685555556,-6.771649,872.75
232,135,0.689166667,-6.772784,873.74
233,135,0.692222222,-6.770706,871.93
234,135,0.695277778,-6.77033,871.6
235,135,0.6975,-6.770324,871.59
236,135,0.699722222,-6.770096,871.4
237,135,0.702222222,-6.769207,870.62
238,135,0.705,-6.769135,870.56
239,135,0.7075,-6.767947,869.52
240,135,0.709722222,-6.768518,870.02
241,135,0.712777778,-6.768991,870.43
242,135,0.715277778,-6.768476,869.99
243,135,0.718055556,-6.76884,870.3
244,135,0.720555556,-6.768634,870.12
245,135,0.723333333,-6.767938,869.52
246,135,0.726111111,-6.768702,870.18
247,135,0.728333333,-6.769107,870.53
248,135,0.731111111,-6.768497,870
249,135,0.734166667,-6.766993,868.7
250,135,0.737222222,-6.767054,868.75
251,135,0.739722222,-6.767827,869.42
252,135,0.743055556,-6.76787,869.46
253,135,0.745555556,-6.766691,868.43
254,135,0.748333333,-6.76573,867.6
255,135,0.751111111,-6.766138,867.95
256,135,0.753611111,-6.76524,867.17
257,135,0.756111111,-6.765977,867.81
258,135,0.758611111,-6.765665,867.54
259,135,0.760833333,-6.76509,867.04
260,135,0.763611111,-6.765191,867.13
261,135,0.766388889,-6.765493,867.39
262,135,0.769166667,-6.765384,867.3
263,135,0.771944444,-6.765301,867.23
264,135,0.774722222,-6.764604,866.62
265,135,0.777222222,-6.764917,866.89
266,135,0.779722222,-6.765007,866.97
267,135,0.7825,-6.76575,867.62
268,135,0.785555556,-6.764494,866.53
269,135,0.788333333,-6.764184,866.26
270,135,0.791388889,-6.762644,864.93
271,135,0.793888889,-6.762865,865.12
272,135,0.796666667,-6.762854,865.11
273,135,0.798888889,-6.762433,864.74
274,135,0.801388889,-6.76268,864.96
275,135,0.804166667,-6.763295,865.49
276,135,0.806666667,-6.76326,865.46
277,135,0.809444444,-6.762162,864.51
278,135,0.812222222,-6.763238,865.44
279,135,0.814722222,-6.762133,864.48
280,135,0.8175,-6.76237,864.69
281,135,0.820555556,-6.761817,864.21
282,135,0.823333333,-6.761443,863.89
283,135,0.825833333,-6.761304,863.77
284,135,0.828611111,-6.761311,863.77
285,135,0.831111111,-6.761383,863.84
286,135,0.833888889,-6.760977,863.49
287,135,0.836111111,-6.760919,863.44
288,135,0.838611111,-6.761501,863.94
289,135,0.841666667,-6.761733,864.14
290,135,0.844444444,-6.760898,863.42
291,135,0.8475,-6.760694,863.24
292,135,0.85,-6.758641,861.47
293,135,0.852222222,-6.759185,861.94
294,135,0.855,-6.759148,861.91
295,135,0.857777778,-6.760052,862.69
296,135,0.860555556,-6.759424,862.15
297,135,0.862777778,-6.75882,861.62
298,135,0.865555556,-6.758276,861.16
299,135,0.868333333,-6.758815,861.62
300,135,0.871388889,-6.758441,861.3
301,135,0.874166667,-6.757637,860.61
302,135,0.877222222,-6.757377,860.38
303,135,0.88,-6.75783,860.77
304,135,0.883333333,-6.758902,861.7
305,135,0.885833333,-6.758095,861
306,135,0.888611111,-6.757658,860.62
307,135,0.891388889,-6.757173,860.21
308,135,0.894166667,-6.757842,860.78
309,135,0.897222222,-6.756944,860.01
310,135,0.899444444,-6.7567,859.8
311,135,0.902222222,-6.755985,859.19
312,135,0.904166667,-6.755976,859.18
313,135,0.906666667,-6.756438,859.57
314,135,0.909722222,-6.756621,859.73
315,135,0.912222222,-6.755724,858.96
316,135,0.914722222,-6.755925,859.13
317,135,0.917222222,-6.754983,858.33
318,135,0.920555556,-6.754671,858.06
319,135,0.923611111,-6.755423,858.7
320,135,0.926944444,-6.755516,858.78
321,135,0.93,-6.755898,859.11
322,135,0.9325,-6.754871,858.23
323,135,0.935,-6.754439,857.86
324,135,0.937222222,-6.754554,857.96
325,135,0.939444444,-6.754359,857.79
326,135,0.941944444,-6.754947,858.29
327,135,0.944444444,-6.753495,857.05
328,135,0.9475,-6.754476,857.89
329,135,0.950277778,-6.755017,858.35
330,135,0.953333333,-6.753231,856.82
331,135,0.956388889,-6.752672,856.34
332,135,0.959444444,-6.753504,857.06
333,135,0.962777778,-6.753865,857.37
334,135,0.965277778,-6.752808,856.46
335,135,0.967777778,-6.751984,855.75
336,135,0.970277778,-6.751849,855.64
337,135,0.972777778,-6.752106,855.86
338,135,0.975555556,-6.751738,855.54
339,135,0.978333333,-6.751775,855.58
340,135,0.980833333,-6.751009,854.92
341,135,0.983888889,-6.751246,855.12
342,135,0.986666667,-6.751885,855.67
343,135,0.988888889,-6.751508,855.35
344,135,0.991666667,-6.750375,854.38
345,135,0.994166667,-6.751364,855.22
346,135,0.9975,-6.751327,855.19
347,135,1.000833333,-6.751878,855.66
348,135,1.003333333,-6.751373,855.23
349,135,1.005555556,-6.750438,854.43
350,135,1.008611111,-6.750374,854.38
351,135,1.011388889,-6.750012,854.07
352,135,1.013888889,-6.749579,853.7
353,135,1.016388889,-6.748947,853.16
354,135,1.019166667,-6.747757,852.15
355,135,1.021944444,-6.748483,852.76
356,135,1.024722222,-6.748913,853.13
357,135,1.028055556,-6.749135,853.32
358,135,1.031666667,-6.748037,852.38
359,135,1.034722222,-6.747298,851.75
360,135,1.037222222,-6.747616,852.03
361,135,1.040277778,-6.747046,851.54
362,135,1.043055556,-6.747494,851.92
363,135,1.046111111,-6.747815,852.19
364,135,1.048888889,-6.74733,851.78
365,135,1.051944444,-6.747308,851.76
366,135,1.054722222,-6.747019,851.52
367,135,1.057777778,-6.747679,852.08
368,135,1.060833333,-6.747981,852.34
369,135,1.063888889,-6.747854,852.23
370,135,1.066944444,-6.74723,851.7
371,135,1.070277778,-6.746542,851.11
372,135,1.073333333,-6.746335,850.93
373,135,1.076388889,-6.746831,851.36
374,135,1.079166667,-6.7462,850.82
375,135,1.082222222,-6.745702,850.4
376,135,1.085277778,-6.745972,850.63
377,135,1.088333333,-6.746298,850.9
378,135,1.091388889,-6.745734,850.42
379,135,1.094166667,-6.745944,850.6
380,135,1.097222222,-6.745697,850.39
381,135,1.1,-6.745243,850.01
382,135,1.103055556,-6.74515,849.93
383,135,1.105833333,-6.746049,850.69
384,135,1.108888889,-6.745845,850.52
385,135,1.111944444,-6.745992,850.64
386,135,1.115,-6.745707,850.4
387,135,1.117777778,-6.745692,850.39
388,135,1.120555556,-6.745224,849.99
389,135,1.123888889,-6.745092,849.88
390,135,1.126944444,-6.744419,849.31
391,135,1.13,-6.743987,848.94
392,135,1.132777778,-6.744434,849.32
393,135,1.135833333,-6.744275,849.18
394,135,1.138611111,-6.743992,848.94
395,135,1.141388889,-6.744415,849.3
396,135,1.144166667,-6.744016,848.96
397,135,1.146666667,-6.743865,848.84
398,135,1.149722222,-6.744775,849.61
399,135,1.152777778,-6.745502,850.23
400,135,1.155833333,-6.745145,849.92
401,135,1.158611111,-6.745133,849.91
402,135,1.161388889,-6.745229,849.99
403,135,1.164722222,-6.744392,849.28
404,135,1.167222222,-6.744183,849.11
405,135,1.170277778,-6.744022,848.97
406,135,1.173333333,-6.744673,849.52
407,135,1.176111111,-6.744785,849.62
408,135,1.178888889,-6.744009,848.96
409,135,1.181666667,-6.744129,849.06
410,135,1.185,-6.742366,847.56
411,135,1.188055556,-6.741889,847.16
412,135,1.190833333,-6.74181,847.09
413,135,1.193888889,-6.742016,847.27
414,135,1.197222222,-6.742245,847.46
415,135,1.200555556,-6.741562,846.88
416,135,1.203611111,-6.741982,847.24
417,135,1.206944444,-6.741416,846.76
418,135,1.209722222,-6.741482,846.81
419,135,1.2125,-6.740877,846.3
420,135,1.215277778,-6.741118,846.51
421,135,1.218055556,-6.741971,847.23
422,135,1.221388889,-6.74223,847.45
423,135,1.224444444,-6.741615,846.93
424,135,1.227222222,-6.74115,846.53
425,135,1.230277778,-6.740659,846.12
426,135,1.233055556,-6.740466,845.95
427,135,1.235,-6.74075,846.2
428,135,1.238055556,-6.740755,846.2
429,135,1.240833333,-6.740075,845.62
430,135,1.243055556,-6.74102,846.42
431,135,1.246111111,-6.739982,845.55
432,135,1.249166667,-6.739576,845.2
433,135,1.251944444,-6.740006,845.57
434,135,1.254722222,-6.739702,845.31
435,135,1.2575,-6.738898,844.63
436,135,1.260277778,-6.73969,845.3
437,135,1.263055556,-6.739304,844.97
438,135,1.266111111,-6.738622,844.4
439,135,1.268888889,-6.739015,844.73
440,135,1.271666667,-6.738965,844.69
441,135,1.274722222,-6.73936,845.02
442,135,1.277777778,-6.738163,844.01
443,135,1.281111111,-6.738904,844.63
444,135,1.284444444,-6.738219,844.06
445,135,1.2875,-6.737108,843.12
446,135,1.29,-6.737626,843.56
447,135,1.292777778,-6.737541,843.48
448,135,1.295555556,-6.73764,843.57
449,135,1.298611111,-6.736291,842.43
450,135,1.301388889,-6.736483,842.59
451,135,1.304444444,-6.737177,843.18
452,135,1.3075,-6.737673,843.6
453,135,1.310833333,-6.737193,843.19
454,135,1.313611111,-6.736831,842.89
455,135,1.316111111,-6.73653,842.63
456,135,1.318888889,-6.736908,842.95
457,135,1.321944444,-6.73656,842.66
458,135,1.324722222,-6.736433,842.55
459,135,1.327222222,-6.736241,842.39
460,135,1.330277778,-6.735898,842.1
461,135,1.333055556,-6.736242,842.39
462,135,1.335555556,-6.736289,842.43
463,135,1.338333333,-6.736783,842.84
464,135,1.341111111,-6.736629,842.72
465,135,1.344166667,-6.736961,842.99
466,135,1.346944444,-6.736605,842.69
467,135,1.349722222,-6.735474,841.74
468,135,1.352222222,-6.736024,842.21
469,135,1.355555556,-6.736441,842.56
470,135,1.358611111,-6.735782,842
471,135,1.361666667,-6.736324,842.46
472,135,1.363888889,-6.736108,842.28
473,135,1.367222222,-6.736108,842.28
474,135,1.37,-6.736405,842.53
475,135,1.373055556,-6.736189,842.34
476,135,1.376111111,-6.73616,842.32
477,135,1.379444444,-6.734944,841.3
478,135,1.382222222,-6.73534,841.63
479,135,1.385277778,-6.735879,842.08
480,135,1.388333333,-6.735166,841.48
481,135,1.391388889,-6.735522,841.78
482,135,1.394166667,-6.734947,841.3
483,135,1.396944444,-6.735446,841.72
484,135,1.400277778,-6.734941,841.29
485,135,1.403055556,-6.734553,840.97
486,135,1.405833333,-6.734153,840.63
487,135,1.408611111,-6.734504,840.93
488,135,1.411666667,-6.734537,840.95
489,135,1.414722222,-6.734887,841.25
490,135,1.417777778,-6.734455,840.89
491,135,1.420833333,-6.733966,840.47
492,135,1.423333333,-6.73446,840.89
493,135,1.426111111,-6.734863,841.23
494,135,1.428611111,-6.734633,841.03
495,135,1.431111111,-6.734214,840.68
496,135,1.433888889,-6.733623,840.19
497,135,1.436388889,-6.733871,840.39
498,135,1.439166667,-6.733828,840.36
499,135,1.441666667,-6.735325,841.62
500,135,1.444722222,-6.734618,841.02
501,135,1.447777778,-6.733919,840.43
502,135,1.450277778,-6.733589,840.16
503,135,1.453055556,-6.733738,840.28
504,135,1.455833333,-6.734051,840.55
505,135,1.458611111,-6.733373,839.98
506,135,1.461388889,-6.73442,840.86
507,135,1.464722222,-6.734369,840.81
508,135,1.468055556,-6.733533,840.11
509,135,1.471388889,-6.732393,839.15
510,135,1.474166667,-6.732373,839.14
511,135,1.476944444,-6.731847,838.69
512,135,1.479444444,-6.731594,838.48
513,135,1.481944444,-6.731287,838.23
514,135,1.484722222,-6.731679,838.55
515,135,1.488055556,-6.730881,837.89
516,135,1.491111111,-6.730859,837.87
517,135,1.494166667,-6.732119,838.92
518,135,1.496944444,-6.731031,838.01
519,135,1.499722222,-6.731841,838.69
520,135,1.5025,-6.731422,838.34
521,135,1.505555556,-6.731703,838.57
522,135,1.508611111,-6.73119,838.14
523,135,1.511388889,-6.731153,838.11
524,135,1.514166667,-6.731927,838.76
525,135,1.517222222,-6.731749,838.61
526,135,1.520277778,-6.730914,837.91
527,135,1.523055556,-6.730827,837.84
528,135,1.526111111,-6.729731,836.92
529,135,1.528888889,-6.729447,836.68
530,135,1.531944444,-6.729914,837.08
531,135,1.534444444,-6.729939,837.1
532,135,1.537222222,-6.729366,836.62
533,135,1.540277778,-6.729473,836.71
534,135,1.543333333,-6.728734,836.09
535,135,1.546388889,-6.728242,835.68
536,135,1.549166667,-6.728584,835.96
537,135,1.551944444,-6.729602,836.81
538,135,1.555,-6.729772,836.96
539,135,1.557777778,-6.728989,836.3
540,135,1.560555556,-6.728986,836.3
541,135,1.563611111,-6.729979,837.13
542,135,1.566666667,-6.729607,836.82
543,135,1.569722222,-6.7284,835.81
544,135,1.5725,-6.729202,836.48
545,135,1.575555556,-6.728541,835.93
546,135,1.578611111,-6.728054,835.52
547,135,1.581111111,-6.728938,836.26
548,135,1.583888889,-6.728121,835.58
549,135,1.586388889,-6.728292,835.72
550,135,1.589166667,-6.729411,836.65
551,135,1.591944444,-6.728122,835.58
552,135,1.595,-6.728338,835.76
553,135,1.597777778,-6.727984,835.46
554,135,1.600555556,-6.727608,835.15
555,135,1.603055556,-6.727448,835.01
556,135,1.605833333,-6.727427,835
557,135,1.608888889,-6.726802,834.47
558,135,1.611388889,-6.727815,835.32
559,135,1.614444444,-6.727986,835.46
560,135,1.617222222,-6.727453,835.02
561,135,1.620277778,-6.726831,834.5
562,135,1.623055556,-6.727421,834.99
563,135,1.626666667,-6.728189,835.63
564,135,1.629722222,-6.727732,835.25
565,135,1.632222222,-6.72817,835.62
566,135,1.635555556,-6.727095,834.72
567,135,1.638333333,-6.727846,835.35
568,135,1.641388889,-6.727433,835
569,135,1.643888889,-6.727563,835.11
570,135,1.646944444,-6.727106,834.73
571,135,1.649722222,-6.726651,834.35
572,135,1.652222222,-6.72504,833.01
573,135,1.655,-6.726188,833.96
574,135,1.658055556,-6.725596,833.47
575,135,1.661111111,-6.725867,833.69
576,135,1.664166667,-6.725133,833.08
577,135,1.666944444,-6.724687,832.71
578,135,1.67,-6.726329,834.08
579,135,1.6725,-6.725691,833.55
580,135,1.675277778,-6.724718,832.74
581,135,1.678333333,-6.725295,833.22
582,135,1.681111111,-6.725314,833.23
583,135,1.683888889,-6.726414,834.15
584,135,1.687222222,-6.726037,833.84
585,135,1.690277778,-6.725033,833
586,135,1.693055556,-6.724969,832.95
587,135,1.695555556,-6.724764,832.78
588,135,1.6975,-6.724169,832.28
589,135,1.700555556,-6.724714,832.73
590,135,1.703055556,-6.725323,833.24
591,135,1.705833333,-6.726347,834.09
592,135,1.708888889,-6.725755,833.6
593,135,1.712222222,-6.725198,833.14
594,135,1.715,-6.724986,832.96
595,135,1.717777778,-6.725069,833.03
596,135,1.720833333,-6.725275,833.2
597,135,1.723611111,-6.725436,833.34
598,135,1.726944444,-6.725589,833.46
599,135,1.73,-6.724661,832.69
600,135,1.733055556,-6.724374,832.45
601,135,1.735555556,-6.724352,832.43
602,135,1.738333333,-6.724216,832.32
603,135,1.740833333,-6.724229,832.33
604,135,1.743611111,-6.723615,831.82
605,135,1.746388889,-6.724174,832.28
606,135,1.749444444,-6.724082,832.21
607,135,1.7525,-6.723753,831.93
608,135,1.755555556,-6.722895,831.22
609,135,1.758333333,-6.723027,831.33
610,135,1.760833333,-6.724195,832.3
611,135,1.763888889,-6.724127,832.25
612,135,1.766944444,-6.723005,831.31
613,135,1.769722222,-6.723443,831.68
614,135,1.7725,-6.723545,831.76
615,135,1.775,-6.723128,831.41
616,135,1.778055556,-6.72274,831.09
617,135,1.781388889,-6.723534,831.75
618,135,1.784444444,-6.723376,831.62
619,135,1.786944444,-6.724118,832.24
620,135,1.79,-6.723575,831.79
621,135,1.793055556,-6.723167,831.45
622,135,1.795833333,-6.723626,831.83
623,135,1.798888889,-6.722575,830.95
624,135,1.801666667,-6.722637,831.01
625,135,1.804166667,-6.722231,830.67
626,135,1.806944444,-6.722213,830.65
627,135,1.809722222,-6.722149,830.6
628,135,1.812777778,-6.721888,830.38
629,135,1.815833333,-6.721939,830.43
630,135,1.818611111,-6.722441,830.84
631,135,1.821666667,-6.722498,830.89
632,135,1.824166667,-6.721879,830.38
633,135,1.827222222,-6.721741,830.26
634,135,1.83,-6.720728,829.42
635,135,1.832777778,-6.720651,829.36
636,135,1.835555556,-6.721148,829.77
637,135,1.838611111,-6.721708,830.23
638,135,1.841388889,-6.721394,829.97
639,135,1.844166667,-6.721732,830.25
640,135,1.847222222,-6.721331,829.92
641,135,1.85,-6.721524,830.08
642,135,1.8525,-6.721321,829.91
643,135,1.855277778,-6.721386,829.97
644,135,1.858333333,-6.722035,830.51
645,135,1.860833333,-6.721707,830.23
646,135,1.863888889,-6.720697,829.4
647,135,1.866666667,-6.720765,829.45
648,135,1.869444444,-6.720871,829.54
649,135,1.8725,-6.720072,828.88
650,135,1.875277778,-6.720546,829.27
651,135,1.877777778,-6.7204,829.15
652,135,1.880555556,-6.720554,829.28
653,135,1.883611111,-6.720414,829.16
654,135,1.886388889,-6.720767,829.45
655,135,1.889166667,-6.720151,828.94
656,135,1.891944444,-6.720407,829.15
657,135,1.894444444,-6.720847,829.52
658,135,1.897777778,-6.720247,829.02
659,135,1.900277778,-6.7203,829.07
660,135,1.903055556,-6.720533,829.26
661,135,1.905833333,-6.719995,828.81
662,135,1.908888889,-6.721245,829.85
663,135,1.911388889,-6.720915,829.58
664,135,1.914166667,-6.719788,828.64
665,135,1.916944444,-6.720614,829.33
666,135,1.92,-6.720597,829.31
667,135,1.922777778,-6.719964,828.79
668,135,1.925555556,-6.720527,829.25
669,135,1.928611111,-6.72031,829.07
670,135,1.931666667,-6.721245,829.85
671,135,1.934722222,-6.721116,829.74
672,135,1.9375,-6.720481,829.22
673,135,1.940277778,-6.721205,829.82
674,135,1.943333333,-6.721685,830.22
675,135,1.946111111,-6.720833,829.51
676,135,1.948888889,-6.720585,829.3
677,135,1.951944444,-6.720008,828.82
678,135,1.955,-6.720317,829.08
679,135,1.9575,-6.720629,829.34
680,135,1.96,-6.720558,829.28
681,135,1.962777778,-6.71983,828.68
682,135,1.965833333,-6.719796,828.65
683,135,1.968888889,-6.72004,828.85
684,135,1.971666667,-6.720238,829.01
685,135,1.974722222,-6.719964,828.79
686,135,1.977777778,-6.719575,828.47
687,135,1.980833333,-6.719247,828.19
688,135,1.983333333,-6.718987,827.98
689,135,1.985833333,-6.719401,828.32
690,135,1.988888889,-6.719829,828.68
691,135,1.991666667,-6.719297,828.24
692,135,1.994444444,-6.71986,828.7
693,135,1.997222222,-6.719371,828.3
694,135,2.000277778,-6.720105,828.9
695,135,2.003333333,-6.719776,828.63
696,136,2.006111111,-6.720453,829.19
697,136,2.009166667,-6.720351,829.11
698,136,2.011666667,-6.720128,828.92
699,136,2.015,-6.720489,829.22
700,136,2.018055556,-6.719447,828.36
701,136,2.020833333,-6.718915,827.92
702,136,2.023611111,-6.719016,828
703,136,2.026666667,-6.718567,827.63
704,136,2.029166667,-6.71926,828.2
705,136,2.032222222,-6.718774,827.8
706,136,2.035277778,-6.718769,827.8
707,136,2.038333333,-6.71925,828.2
708,136,2.041388889,-6.718241,827.36
709,136,2.044166667,-6.717994,827.16
710,136,2.046944444,-6.718146,827.28
711,136,2.049722222,-6.717637,826.86
712,136,2.052222222,-6.718516,827.59
713,136,2.055,-6.718931,827.93
714,136,2.057777778,-6.718857,827.87
715,136,2.060555556,-6.718155,827.29
716,136,2.063333333,-6.718179,827.31
717,136,2.065833333,-6.717869,827.05
718,136,2.068888889,-6.71826,827.38
719,136,2.071666667,-6.718417,827.51
720,136,2.074166667,-6.719021,828.01
721,136,2.076944444,-6.718968,827.96
722,136,2.080277778,-6.71877,827.8
723,136,2.083055556,-6.719044,828.03
724,136,2.086111111,-6.719635,828.52
725,136,2.088888889,-6.718453,827.54
726,136,2.091944444,-6.71796,827.13
727,136,2.094722222,-6.718483,827.56
728,136,2.097222222,-6.718752,827.78
729,136,2.100277778,-6.718922,827.92
730,136,2.103333333,-6.718244,827.36
731,136,2.106388889,-6.717793,826.99
732,136,2.109166667,-6.717967,827.13
733,136,2.112222222,-6.717487,826.74
734,136,2.114722222,-6.717077,826.4
735,136,2.117222222,-6.717348,826.62
736,136,2.12,-6.717765,826.97
737,136,2.122777778,-6.717058,826.38
738,136,2.125833333,-6.717412,826.68
739,136,2.128611111,-6.71786,827.05
740,136,2.131388889,-6.718034,827.19
741,136,2.134444444,-6.717096,826.41
742,136,2.136944444,-6.716853,826.21
743,136,2.139722222,-6.716943,826.29
744,136,2.1425,-6.716728,826.11
745,136,2.145277778,-6.717635,826.86
746,136,2.148333333,-6.716945,826.29
747,136,2.151111111,-6.716725,826.11
748,136,2.153888889,-6.716567,825.98
749,136,2.156666667,-6.717767,826.97
750,136,2.159444444,-6.71675,826.13
751,136,2.162222222,-6.716307,825.76
752,136,2.165,-6.715894,825.42
753,136,2.168055556,-6.716411,825.85
754,136,2.171111111,-6.715771,825.32
755,136,2.173611111,-6.715917,825.44
756,136,2.176388889,-6.715601,825.18
757,136,2.179166667,-6.716212,825.68
758,136,2.182222222,-6.71595,825.47
759,136,2.185,-6.716563,825.97
760,136,2.187777778,-6.71681,826.18
761,136,2.190555556,-6.716305,825.76
762,136,2.193611111,-6.71584,825.38
763,136,2.196111111,-6.716143,825.63
764,136,2.198888889,-6.715645,825.22
765,136,2.201666667,-6.715953,825.47
766,136,2.204166667,-6.716473,825.9
767,136,2.207222222,-6.715846,825.38
768,136,2.21,-6.71551,825.1
769,136,2.212777778,-6.715856,825.39
770,136,2.215555556,-6.715802,825.35
771,136,2.217777778,-6.715669,825.24
772,136,2.220833333,-6.715039,824.72
773,136,2.223611111,-6.715212,824.86
774,136,2.226388889,-6.71464,824.39
775,136,2.228888889,-6.714162,823.99
776,136,2.231944444,-6.715027,824.71
777,136,2.235,-6.714476,824.25
778,136,2.237777778,-6.714933,824.63
779,136,2.240555556,-6.714089,823.93
780,136,2.243333333,-6.713581,823.51
781,136,2.246111111,-6.713683,823.6
782,136,2.248888889,-6.714234,824.05
783,136,2.251388889,-6.714848,824.56
784,136,2.254166667,-6.714606,824.36
785,136,2.257222222,-6.714475,824.25
786,136,2.260555556,-6.714744,824.47
787,136,2.263333333,-6.714965,824.65
788,136,2.266388889,-6.714418,824.2
789,136,2.269722222,-6.71394,823.81
790,136,2.2725,-6.713864,823.75
791,136,2.275,-6.714041,823.89
792,136,2.277777778,-6.714204,824.03
793,136,2.280833333,-6.714156,823.99
794,136,2.283611111,-6.714378,824.17
795,136,2.286666667,-6.71469,824.43
796,136,2.289722222,-6.714666,824.41
797,136,2.292777778,-6.714662,824.41
798,136,2.295555556,-6.713864,823.75
799,136,2.298611111,-6.714103,823.94
800,136,2.301111111,-6.714005,823.86
801,136,2.303611111,-6.714101,823.94
802,136,2.306666667,-6.714725,824.46
803,136,2.309722222,-6.714552,824.31
804,136,2.312777778,-6.714572,824.33
805,136,2.315555556,-6.714701,824.44
806,136,2.318611111,-6.714159,823.99
807,136,2.321388889,-6.713878,823.76
808,136,2.324166667,-6.714211,824.03
809,136,2.326666667,-6.713303,823.29
810,136,2.329444444,-6.713691,823.6
811,136,2.3325,-6.713196,823.2
812,136,2.335,-6.713156,823.16
813,136,2.3375,-6.713724,823.63
814,136,2.34,-6.713597,823.53
815,136,2.342777778,-6.712893,822.95
816,136,2.345555556,-6.713342,823.32
817,136,2.348333333,-6.713524,823.47
818,136,2.351388889,-6.713751,823.65
819,136,2.354166667,-6.71423,824.05
820,136,2.356666667,-6.714245,824.06
821,136,2.359444444,-6.714192,824.02
822,136,2.362222222,-6.714229,824.05
823,136,2.365277778,-6.714244,824.06
824,136,2.368333333,-6.714694,824.43
825,136,2.371111111,-6.71481,824.53
826,136,2.373611111,-6.714744,824.47
827,136,2.376388889,-6.714584,824.34
828,136,2.379166667,-6.714194,824.02
829,136,2.381944444,-6.714676,824.42
830,136,2.384722222,-6.713843,823.73
831,136,2.387777778,-6.713908,823.78
832,136,2.39,-6.713879,823.76
833,136,2.393055556,-6.714022,823.88
834,136,2.395833333,-6.714119,823.96
835,136,2.398333333,-6.713765,823.67
836,136,2.401111111,-6.713471,823.42
837,136,2.403888889,-6.713093,823.11
838,136,2.406111111,-6.713621,823.55
839,136,2.409166667,-6.713215,823.21
840,136,2.411944444,-6.712475,822.6
841,136,2.414722222,-6.712385,822.53
842,136,2.417777778,-6.712555,822.67
843,136,2.420277778,-6.712183,822.36
844,136,2.422777778,-6.712209,822.39
845,136,2.425555556,-6.7118,822.05
846,136,2.428333333,-6.712649,822.75
847,136,2.430833333,-6.711678,821.95
848,136,2.433611111,-6.711466,821.77
849,136,2.436388889,-6.711662,821.94
850,136,2.439444444,-6.712222,822.4
851,136,2.442222222,-6.712289,822.45
852,136,2.445,-6.712523,822.64
853,136,2.447777778,-6.71223,822.4
854,136,2.450555556,-6.71216,822.34
855,136,2.453333333,-6.712487,822.61
856,136,2.456111111,-6.712528,822.65
857,136,2.458888889,-6.711875,822.11
858,136,2.461666667,-6.711923,822.15
859,136,2.464722222,-6.712017,822.23
860,136,2.4675,-6.71145,821.76
861,136,2.47,-6.711782,822.03
862,136,2.472777778,-6.71225,822.42
863,136,2.475555556,-6.711692,821.96
864,136,2.478333333,-6.712561,822.67
865,136,2.481388889,-6.713536,823.48
866,136,2.484166667,-6.712684,822.78
867,136,2.486944444,-6.712019,822.23
868,136,2.489722222,-6.712889,822.94
869,136,2.4925,-6.712875,822.93
870,136,2.495555556,-6.712156,822.34
871,136,2.498333333,-6.712051,822.26
872,136,2.501111111,-6.711859,822.1
873,136,2.503888889,-6.712248,822.42
874,136,2.507222222,-6.712219,822.39
875,136,2.510277778,-6.712352,822.5
876,136,2.513055556,-6.711916,822.14
877,136,2.516111111,-6.712059,822.26
878,136,2.519166667,-6.711401,821.72
879,136,2.521666667,-6.711348,821.68
880,136,2.524722222,-6.711179,821.54
881,136,2.527222222,-6.711772,822.03
882,136,2.530277778,-6.711788,822.04
883,136,2.533055556,-6.711918,822.15
884,136,2.535555556,-6.711473,821.78
885,136,2.538333333,-6.710598,821.06
886,136,2.541111111,-6.710693,821.14
887,136,2.543611111,-6.711043,821.43
888,136,2.546388889,-6.71133,821.66
889,136,2.549166667,-6.711282,821.62
890,136,2.551944444,-6.711524,821.82
891,136,2.555277778,-6.71159,821.88
892,136,2.558333333,-6.711933,822.16
893,136,2.561111111,-6.711092,821.47
894,136,2.563888889,-6.710858,821.27
895,136,2.566666667,-6.710571,821.04
896,136,2.569722222,-6.711024,821.41
897,136,2.572222222,-6.710047,820.61
898,136,2.574722222,-6.710483,820.97
899,136,2.577222222,-6.709775,820.39
900,136,2.58,-6.710126,820.67
901,136,2.582777778,-6.710276,820.8
902,136,2.585833333,-6.709847,820.45
903,136,2.588611111,-6.710112,820.66
904,136,2.591388889,-6.709119,819.85
905,136,2.594444444,-6.709761,820.37
906,136,2.596388889,-6.71039,820.89
907,136,2.599166667,-6.709856,820.45
908,136,2.602222222,-6.709597,820.24
909,136,2.605,-6.709827,820.43
910,136,2.6075,-6.709756,820.37
911,136,2.61,-6.708818,819.6
912,136,2.613055556,-6.709499,820.16
913,136,2.615833333,-6.709722,820.34
914,136,2.618611111,-6.709147,819.87
915,136,2.621111111,-6.708987,819.74
916,136,2.623611111,-6.709392,820.07
917,136,2.626388889,-6.70886,819.64
918,136,2.628611111,-6.708687,819.49
919,136,2.631111111,-6.708953,819.71
920,136,2.633888889,-6.709449,820.12
921,136,2.636944444,-6.709232,819.94
922,136,2.639444444,-6.708931,819.69
923,136,2.642222222,-6.709615,820.25
924,136,2.644722222,-6.709292,819.99
925,136,2.647777778,-6.70909,819.82
926,136,2.650833333,-6.708797,819.58
927,136,2.653888889,-6.708693,819.5
928,136,2.656666667,-6.709771,820.38
929,136,2.659444444,-6.709747,820.36
930,136,2.6625,-6.709597,820.24
931,136,2.665277778,-6.709424,820.1
932,136,2.667777778,-6.709341,820.03
933,136,2.670833333,-6.709606,820.25
934,136,2.673888889,-6.709901,820.49
935,136,2.676944444,-6.709676,820.3
936,136,2.679722222,-6.710004,820.57
937,136,2.682777778,-6.71024,820.77
938,136,2.685833333,-6.710569,821.04
939,136,2.688888889,-6.709597,820.24
940,136,2.691666667,-6.709195,819.91
941,136,2.694444444,-6.709652,820.29
942,136,2.6975,-6.709635,820.27
943,136,2.700277778,-6.708945,819.71
944,136,2.702777778,-6.709567,820.22
945,136,2.705277778,-6.709609,820.25
946,136,2.708055556,-6.709519,820.18
947,136,2.711111111,-6.708984,819.74
948,136,2.713888889,-6.708665,819.48
949,136,2.716388889,-6.708664,819.48
950,136,2.719166667,-6.70915,819.87
951,136,2.722222222,-6.709096,819.83
952,136,2.725277778,-6.708865,819.64
953,136,2.728055556,-6.708984,819.74
954,136,2.730833333,-6.709271,819.97
955,136,2.733888889,-6.70991,820.5
956,136,2.736666667,-6.709263,819.97
957,136,2.739722222,-6.709549,820.2
958,136,2.742222222,-6.709595,820.24
959,136,2.745277778,-6.709177,819.9
960,136,2.748055556,-6.708525,819.36
961,136,2.750833333,-6.708976,819.73
962,136,2.753611111,-6.708602,819.42
963,136,2.756388889,-6.708542,819.38
964,136,2.759444444,-6.708393,819.25
965,136,2.762222222,-6.708838,819.62
966,136,2.765277778,-6.709115,819.84
967,136,2.768333333,-6.709129,819.86
968,136,2.771388889,-6.708704,819.51
969,136,2.774444444,-6.708529,819.36
970,136,2.777222222,-6.708991,819.74
971,136,2.780277778,-6.708967,819.72
972,136,2.783333333,-6.708955,819.71
973,136,2.786388889,-6.707794,818.76
974,136,2.789166667,-6.707472,818.5
975,136,2.791944444,-6.708008,818.94
976,136,2.794444444,-6.708783,819.57
977,136,2.797777778,-6.708754,819.55
978,136,2.800555556,-6.709156,819.88
979,136,2.803333333,-6.70851,819.35
980,136,2.805833333,-6.708554,819.38
981,136,2.808333333,-6.708871,819.64
982,136,2.811388889,-6.708929,819.69
983,136,2.814444444,-6.708578,819.4
984,136,2.817222222,-6.708943,819.7
985,136,2.819722222,-6.70958,820.23
986,136,2.822777778,-6.709322,820.01
987,136,2.825833333,-6.70887,819.64
988,136,2.828611111,-6.709071,819.81
989,136,2.831666667,-6.708444,819.29
990,136,2.834444444,-6.7082,819.09
991,136,2.8375,-6.707871,818.83
992,136,2.840555556,-6.708049,818.97
993,136,2.843333333,-6.707675,818.67
994,136,2.846111111,-6.70787,818.82
995,136,2.849444444,-6.707964,818.9
996,136,2.851944444,-6.708396,819.26
997,136,2.854444444,-6.708573,819.4
998,136,2.857222222,-6.707657,818.65
999,136,2.86,-6.707974,818.91
1000,136,2.8625,-6.707667,818.66
1001,136,2.865,-6.7076,818.6
1002,136,2.8675,-6.707689,818.68
1003,136,2.870277778,-6.707404,818.44
1004,136,2.873333333,-6.70781,818.78
1005,136,2.875833333,-6.707908,818.86
1006,136,2.878055556,-6.707437,818.47
1007,136,2.880833333,-6.707251,818.32
1008,136,2.883611111,-6.707385,818.43
1009,136,2.886111111,-6.707777,818.75
1010,136,2.888888889,-6.707993,818.93
1011,136,2.891388889,-6.708354,819.22
1012,136,2.894166667,-6.707913,818.86
1013,136,2.896944444,-6.707711,818.69
1014,136,2.899444444,-6.707714,818.7
1015,136,2.902222222,-6.707342,818.39
1016,136,2.904722222,-6.707443,818.48
1017,136,2.9075,-6.707107,818.2
1018,136,2.910277778,-6.707284,818.34
1019,136,2.913333333,-6.706674,817.85
1020,136,2.915833333,-6.706544,817.74
1021,136,2.918333333,-6.707232,818.3
1022,136,2.921388889,-6.707442,818.47
1023,136,2.924166667,-6.707169,818.25
1024,136,2.926944444,-6.707401,818.44
1025,136,2.929722222,-6.706893,818.03
1026,136,2.9325,-6.706153,817.42
1027,136,2.935,-6.706536,817.73
1028,136,2.937222222,-6.707361,818.41
1029,136,2.94,-6.707559,818.57
1030,136,2.9425,-6.707497,818.52
1031,136,2.945277778,-6.707578,818.59
1032,136,2.948055556,-6.707046,818.15
1033,136,2.950833333,-6.707515,818.53
1034,136,2.953611111,-6.707115,818.21
1035,136,2.956111111,-6.707898,818.85
1036,136,2.959166667,-6.707735,818.71
1037,136,2.961944444,-6.706503,817.71
1038,136,2.964444444,-6.70641,817.63
1039,136,2.967222222,-6.70707,818.17
1040,136,2.97,-6.706385,817.61
1041,136,2.973055556,-6.70679,817.94
1042,136,2.975833333,-6.70697,818.09
1043,136,2.978611111,-6.706878,818.01
1044,136,2.981388889,-6.70717,818.25
1045,136,2.983888889,-6.706718,817.88
1046,136,2.986666667,-6.706936,818.06
1047,136,2.989444444,-6.707087,818.18
1048,136,2.991944444,-6.707345,818.39
1049,136,2.994722222,-6.70649,817.7
1050,136,2.9975,-6.706923,818.05
1051,136,3.000277778,-6.707146,818.23
1052,136,3.003333333,-6.707485,818.51
1053,136,3.005555556,-6.707462,818.49
1054,136,3.008333333,-6.707988,818.92
1055,136,3.011111111,-6.706908,818.04
1056,136,3.014166667,-6.707231,818.3
1057,136,3.017222222,-6.70661,817.79
1058,136,3.02,-6.707213,818.29
1059,136,3.023333333,-6.7069,818.03
1060,136,3.026388889,-6.706229,817.48
1061,136,3.029166667,-6.706491,817.7
1062,136,3.031944444,-6.70667,817.84
1063,136,3.035,-6.707016,818.13
1064,136,3.037777778,-6.707091,818.19
1065,136,3.040277778,-6.706188,817.45
1066,136,3.043333333,-6.706488,817.69
1067,136,3.046111111,-6.706755,817.91
1068,136,3.049166667,-6.705753,817.09
1069,136,3.051388889,-6.705601,816.97
1070,136,3.054166667,-6.706344,817.58
1071,136,3.056944444,-6.706481,817.69
1072,136,3.059444444,-6.706637,817.82
1073,136,3.061944444,-6.705845,817.17
1074,136,3.064722222,-6.706068,817.35
1075,136,3.0675,-6.706318,817.55
1076,136,3.070277778,-6.706606,817.79
1077,136,3.073055556,-6.705922,817.23
1078,136,3.075833333,-6.706801,817.95
1079,136,3.078888889,-6.70685,817.99
1080,136,3.081944444,-6.707438,818.47
1081,136,3.085,-6.707333,818.39
1082,136,3.088055556,-6.707506,818.53
1083,136,3.091111111,-6.707184,818.26
1084,136,3.094444444,-6.707242,818.31
1085,136,3.0975,-6.707159,818.24
1086,136,3.100277778,-6.706903,818.03
1087,136,3.103333333,-6.707384,818.43
1088,136,3.106666667,-6.706845,817.99
1089,136,3.11,-6.706742,817.9
1090,136,3.112777778,-6.706515,817.72
1091,136,3.115833333,-6.706616,817.8
1092,136,3.118611111,-6.706267,817.51
1093,136,3.121666667,-6.705325,816.74
1094,136,3.124444444,-6.705837,817.16
1095,136,3.127222222,-6.70543,816.83
1096,136,3.129722222,-6.705521,816.9
1097,136,3.1325,-6.705242,816.68
1098,136,3.134722222,-6.705519,816.9
1099,136,3.1375,-6.70535,816.76
1100,136,3.140555556,-6.705704,817.05
1101,136,3.143611111,-6.70601,817.3
1102,136,3.146666667,-6.705311,816.73
1103,136,3.149444444,-6.704801,816.32
1104,136,3.152222222,-6.705132,816.59
1105,136,3.155,-6.705469,816.86
1106,136,3.1575,-6.705577,816.95
1107,136,3.160277778,-6.705301,816.72
1108,136,3.163333333,-6.705159,816.61
1109,136,3.166111111,-6.705124,816.58
1110,136,3.168888889,-6.705594,816.96
1111,136,3.171666667,-6.705603,816.97
1112,136,3.174444444,-6.705661,817.02
1113,136,3.177222222,-6.706205,817.46
1114,136,3.18,-6.706467,817.68
1115,136,3.183333333,-6.70614,817.41
1116,136,3.186111111,-6.705658,817.02
1117,136,3.188888889,-6.705274,816.7
1118,136,3.191944444,-6.705628,816.99
1119,136,3.194444444,-6.706461,817.67
1120,136,3.197222222,-6.705833,817.16
1121,136,3.2,-6.705978,817.28
1122,136,3.202777778,-6.706054,817.34
1123,136,3.205555556,-6.706242,817.49
1124,136,3.208611111,-6.705548,816.93
1125,136,3.211111111,-6.705349,816.76
1126,136,3.213888889,-6.705734,817.08
1127,136,3.216666667,-6.705933,817.24
1128,136,3.219444444,-6.705913,817.22
1129,136,3.221944444,-6.70529,816.71
1130,136,3.224444444,-6.705084,816.55
1131,136,3.227222222,-6.70563,816.99
1132,136,3.23,-6.70611,817.38
1133,136,3.2325,-6.706268,817.51
1134,136,3.235555556,-6.705557,816.93
1135,136,3.238333333,-6.705543,816.92
1136,136,3.241111111,-6.704775,816.29
1137,136,3.243888889,-6.705298,816.72
1138,136,3.246666667,-6.705803,817.13
1139,136,3.249444444,-6.705689,817.04
1140,136,3.251944444,-6.705065,816.53
1141,136,3.254722222,-6.705301,816.72
1142,136,3.257777778,-6.705383,816.79
1143,136,3.260833333,-6.70538,816.79
1144,136,3.263333333,-6.704826,816.34
1145,136,3.266111111,-6.704445,816.03
1146,136,3.269166667,-6.704727,816.26
1147,136,3.272222222,-6.703765,815.47
1148,136,3.275,-6.704096,815.74
1149,136,3.2775,-6.70364,815.37
1150,136,3.280555556,-6.703853,815.54
1151,136,3.283055556,-6.703534,815.28
1152,136,3.285833333,-6.703399,815.17
1153,136,3.288611111,-6.702734,814.63
1154,136,3.291388889,-6.703917,815.59
1155,136,3.294444444,-6.704177,815.81
1156,136,3.296944444,-6.704252,815.87
1157,136,3.299444444,-6.703879,815.56
1158,136,3.3025,-6.704127,815.77
1159,136,3.305277778,-6.70406,815.71
1160,136,3.308055556,-6.704036,815.69
1161,136,3.311111111,-6.703905,815.58
1162,136,3.313611111,-6.703415,815.18
1163,136,3.316388889,-6.703036,814.88
1164,136,3.318888889,-6.703626,815.36
1165,136,3.321944444,-6.703195,815.01
1166,136,3.324722222,-6.703245,815.05
1167,136,3.327222222,-6.703402,815.17
1168,136,3.33,-6.703828,815.52
1169,136,3.333055556,-6.704125,815.76
1170,136,3.335833333,-6.704102,815.75
1171,136,3.338611111,-6.704174,815.8
1172,136,3.341666667,-6.703612,815.35
1173,136,3.344444444,-6.703873,815.56
1174,136,3.346944444,-6.70381,815.51
1175,136,3.35,-6.703767,815.47
1176,136,3.352777778,-6.704221,815.84
1177,136,3.355555556,-6.7044,815.99
1178,136,3.358333333,-6.70473,816.26
1179,136,3.361666667,-6.704273,815.88
1180,136,3.364722222,-6.704096,815.74
1181,136,3.3675,-6.703571,815.31
1182,136,3.370555556,-6.703512,815.26
1183,136,3.373333333,-6.703614,815.35
1184,136,3.376111111,-6.703693,815.41
1185,136,3.378888889,-6.704007,815.67
1186,136,3.381944444,-6.703243,815.04
1187,136,3.384722222,-6.703156,814.97
1188,136,3.387222222,-6.702992,814.84
1189,136,3.389722222,-6.702808,814.69
1190,136,3.391944444,-6.703078,814.91
1191,136,3.394166667,-6.702958,814.81
1192,136,3.396388889,-6.703096,814.92
1193,136,3.398611111,-6.702822,814.7
1194,136,3.400833333,-6.702332,814.3
1195,136,3.403055556,-6.703378,815.15
1196,136,3.405277778,-6.703593,815.33
1197,136,3.4075,-6.703629,815.36
1198,136,3.409722222,-6.703256,815.06
1199,136,3.412222222,-6.703533,815.28
1200,136,3.414444444,-6.703769,815.47
1201,136,3.416666667,-6.703293,815.09
1202,136,3.418888889,-6.703299,815.09
1203,136,3.421111111,-6.703459,815.22
1204,136,3.423333333,-6.702555,814.48
1205,136,3.425277778,-6.702871,814.74
1206,136,3.4275,-6.702553,814.48
1207,136,3.429722222,-6.702473,814.42
1208,136,3.431666667,-6.702716,814.62
1209,136,3.434166667,-6.702552,814.48
1210,136,3.436388889,-6.702332,814.3
1211,136,3.438611111,-6.702061,814.08
1212,136,3.440555556,-6.702648,814.56
1213,136,3.443055556,-6.703039,814.88
1214,136,3.445277778,-6.702673,814.58
1215,136,3.447777778,-6.702761,814.65
1216,136,3.450277778,-6.70345,815.21
1217,136,3.4525,-6.70283,814.71
1218,136,3.454722222,-6.702647,814.56
1219,136,3.456944444,-6.702104,814.12
1220,136,3.458611111,-6.70251,814.45
1221,136,3.460833333,-6.702553,814.48
1222,136,3.463055556,-6.70163,813.73
1223,136,3.465277778,-6.702745,814.64
1224,136,3.4675,-6.70224,814.23
1225,136,3.469722222,-6.701776,813.85
1226,136,3.471944444,-6.702777,814.67
1227,136,3.474166667,-6.70277,814.66
1228,136,3.476388889,-6.702921,814.78
1229,136,3.478333333,-6.703205,815.01
1230,136,3.480555556,-6.702944,814.8
1231,136,3.482777778,-6.703204,815.01
1232,136,3.485,-6.703488,815.24
1233,136,3.487222222,-6.703355,815.14
1234,136,3.489444444,-6.702728,814.63
1235,136,3.491666667,-6.701786,813.86
1236,136,3.493888889,-6.70254,814.47
1237,136,3.496111111,-6.702645,814.56
1238,136,3.498333333,-6.70262,814.54
1239,136,3.500277778,-6.703532,815.28
1240,136,3.502222222,-6.703315,815.1
1241,136,3.504444444,-6.703004,814.85
1242,136,3.506944444,-6.702644,814.56
1243,136,3.509166667,-6.702071,814.09
1244,136,3.511666667,-6.702593,814.52
1245,136,3.513888889,-6.702486,814.43
1246,136,3.516111111,-6.70249,814.43
1247,136,3.518333333,-6.702468,814.41
1248,136,3.520555556,-6.702259,814.24
1249,136,3.523055556,-6.701733,813.81
1250,136,3.525277778,-6.701244,813.42
1251,136,3.5275,-6.700817,813.07
1252,136,3.529722222,-6.701431,813.57
1253,136,3.531944444,-6.701543,813.66
1254,136,3.534444444,-6.701765,813.84
1255,136,3.536666667,-6.701291,813.46
1256,136,3.539166667,-6.700622,812.91
1257,136,3.541388889,-6.700493,812.81
1258,136,3.543611111,-6.700948,813.18
1259,136,3.545833333,-6.701541,813.66
1260,136,3.548055556,-6.701453,813.59
1261,136,3.550555556,-6.701639,813.74
1262,136,3.5525,-6.701234,813.41
1263,136,3.554722222,-6.701235,813.41
1264,136,3.556944444,-6.700954,813.18
1265,136,3.559166667,-6.701704,813.79
1266,136,3.561388889,-6.701818,813.88
1267,136,3.563333333,-6.702085,814.1
1268,136,3.565277778,-6.702502,814.44
1269,136,3.5675,-6.702239,814.23
1270,136,3.569722222,-6.702689,814.59
1271,136,3.571944444,-6.702072,814.09
1272,136,3.574444444,-6.701949,813.99
1273,136,3.576944444,-6.701709,813.8
1274,136,3.579166667,-6.701659,813.75
1275,136,3.581111111,-6.701195,813.38
1276,136,3.583333333,-6.70198,814.02
1277,136,3.585555556,-6.702106,814.12
1278,136,3.5875,-6.701798,813.87
1279,136,3.589722222,-6.70171,813.8
1280,136,3.592222222,-6.701667,813.76
1281,136,3.594722222,-6.701207,813.39
1282,136,3.596944444,-6.70155,813.67
1283,136,3.599166667,-6.701933,813.98
1284,136,3.601388889,-6.701539,813.66
1285,136,3.603611111,-6.701424,813.56
1286,136,3.605833333,-6.70136,813.51
1287,136,3.608055556,-6.701747,813.83
1288,136,3.610277778,-6.701447,813.58
1289,136,3.6125,-6.701196,813.38
1290,136,3.614444444,-6.701184,813.37
1291,136,3.616666667,-6.701428,813.57
1292,136,3.618611111,-6.701284,813.45
1293,136,3.620833333,-6.700679,812.96
1294,136,3.623055556,-6.701154,813.34
1295,136,3.625277778,-6.701569,813.68
1296,136,3.627777778,-6.701809,813.88
1297,136,3.63,-6.701675,813.77
1298,136,3.632222222,-6.701464,813.6
1299,136,3.634722222,-6.701405,813.55
1300,136,3.636944444,-6.701803,813.87
1301,136,3.639166667,-6.700964,813.19
1302,136,3.641388889,-6.700555,812.86
1303,136,3.643333333,-6.700914,813.15
1304,136,3.645277778,-6.701289,813.45
1305,136,3.6475,-6.701166,813.35
1306,136,3.649444444,-6.700604,812.9
1307,136,3.651666667,-6.700702,812.98
1308,136,3.653888889,-6.701045,813.26
1309,136,3.656111111,-6.701225,813.4
1310,136,3.658333333,-6.700465,812.78
1311,136,3.660277778,-6.700911,813.15
1312,136,3.662777778,-6.701595,813.7
1313,136,3.665,-6.701399,813.54
1314,136,3.667222222,-6.701674,813.77
1315,136,3.669444444,-6.700737,813
1316,136,3.671388889,-6.700935,813.17
1317,136,3.673611111,-6.701187,813.37
1318,136,3.676111111,-6.701357,813.51
1319,136,3.678333333,-6.701938,813.98
1320,136,3.680555556,-6.702336,814.31
1321,136,3.682777778,-6.701012,813.23
1322,136,3.685,-6.701786,813.86
1323,136,3.687222222,-6.701485,813.61
1324,136,3.689444444,-6.701772,813.85
1325,136,3.691666667,-6.701843,813.9
1326,136,3.693611111,-6.701695,813.78
1327,136,3.696111111,-6.701621,813.72
1328,136,3.698055556,-6.70111,813.31
1329,136,3.7,-6.70176,813.84
1330,136,3.702222222,-6.701674,813.77
1331,136,3.704444444,-6.701408,813.55
1332,136,3.706666667,-6.70157,813.68
1333,136,3.708611111,-6.700972,813.2
1334,136,3.710833333,-6.70069,812.97
1335,136,3.712777778,-6.701428,813.57
1336,136,3.715,-6.701539,813.66
1337,136,3.717222222,-6.702238,814.23
1338,136,3.719444444,-6.702377,814.34
1339,136,3.721666667,-6.701793,813.86
1340,136,3.723888889,-6.701792,813.86
1341,136,3.726111111,-6.701685,813.78
1342,136,3.728333333,-6.701162,813.35
1343,136,3.730277778,-6.70062,812.91
1344,136,3.732222222,-6.700756,813.02
1345,136,3.733888889,-6.700364,812.7
1346,136,3.736111111,-6.700623,812.91
1347,136,3.738333333,-6.700605,812.9
1348,136,3.740277778,-6.699803,812.25
1349,136,3.7425,-6.700424,812.75
1350,136,3.744722222,-6.700135,812.52
1351,136,3.746944444,-6.700011,812.41
1352,136,3.749166667,-6.699896,812.32
1353,136,3.751111111,-6.700273,812.63
1354,136,3.753611111,-6.700624,812.91
1355,136,3.755833333,-6.701055,813.26
1356,136,3.757777778,-6.700814,813.07
1357,136,3.759722222,-6.700585,812.88
1358,136,3.761944444,-6.700566,812.87
1359,136,3.764166667,-6.700499,812.81
1360,136,3.766111111,-6.700578,812.88
1361,136,3.768333333,-6.700868,813.11
1362,136,3.770555556,-6.700304,812.65
1363,136,3.772777778,-6.700782,813.04
1364,136,3.774722222,-6.700673,812.95
1365,136,3.776944444,-6.701081,813.28
1366,136,3.779166667,-6.700576,812.87
1367,136,3.781388889,-6.701185,813.37
1368,136,3.783333333,-6.701122,813.32
1369,136,3.785555556,-6.701135,813.33
1370,136,3.787777778,-6.700899,813.14
1371,136,3.789722222,-6.700547,812.85
1372,136,3.791944444,-6.700714,812.99
1373,136,3.794166667,-6.700501,812.81
1374,136,3.796111111,-6.701293,813.46
1375,136,3.798333333,-6.701663,813.76
1376,136,3.800833333,-6.701548,813.66
1377,136,3.803055556,-6.701376,813.52
1378,136,3.805277778,-6.701163,813.35
1379,136,3.8075,-6.700915,813.15
1380,136,3.809722222,-6.700806,813.06
1381,136,3.811666667,-6.701959,814
1382,136,3.813888889,-6.701939,813.98
1383,136,3.816388889,-6.702055,814.08
1384,136,3.818888889,-6.701832,813.9
1385,136,3.821111111,-6.70198,814.02
1386,136,3.823333333,-6.701453,813.59
1387,136,3.825555556,-6.701588,813.7
1388,136,3.827777778,-6.701465,813.6
1389,136,3.83,-6.701519,813.64
1390,136,3.832222222,-6.701174,813.36
1391,136,3.834166667,-6.701191,813.37
1392,136,3.836388889,-6.700462,812.78
1393,136,3.838611111,-6.699886,812.31
1394,136,3.840833333,-6.699545,812.04
1395,136,3.8425,-6.699708,812.17
1396,136,3.844722222,-6.699952,812.37
1397,136,3.846944444,-6.700342,812.68
1398,136,3.849166667,-6.700233,812.6
1399,136,3.851111111,-6.69981,812.25
1400,136,3.853055556,-6.699674,812.14
1401,136,3.855,-6.700662,812.94
1402,136,3.857222222,-6.700734,813
1403,136,3.859444444,-6.700852,813.1
1404,136,3.861666667,-6.700892,813.13
1405,136,3.863888889,-6.700789,813.05
1406,136,3.866111111,-6.70013,812.51
1407,136,3.868055556,-6.700651,812.93
1408,136,3.870555556,-6.700717,812.99
1409,136,3.873055556,-6.700614,812.9
1410,136,3.875555556,-6.700611,812.9
1411,136,3.877777778,-6.700401,812.73
1412,136,3.880277778,-6.700558,812.86
1413,136,3.882777778,-6.700504,812.82
1414,136,3.885,-6.700525,812.83
1415,136,3.8875,-6.700512,812.82
1416,136,3.889722222,-6.699843,812.28
1417,136,3.891944444,-6.699599,812.08
1418,136,3.894166667,-6.699345,811.87
1419,136,3.896666667,-6.699699,812.16
1420,136,3.899166667,-6.699695,812.16
1421,136,3.901388889,-6.699274,811.82
1422,136,3.903611111,-6.699551,812.04
1423,136,3.905833333,-6.699247,811.79
1424,136,3.907777778,-6.699382,811.9
1425,136,3.91,-6.699266,811.81
1426,136,3.912222222,-6.699666,812.13
1427,136,3.914444444,-6.700028,812.43
1428,136,3.916666667,-6.700699,812.97
1429,136,3.918888889,-6.699889,812.32
1430,136,3.921111111,-6.700402,812.73
1431,136,3.923611111,-6.699637,812.11
1432,136,3.926111111,-6.699405,811.92
1433,136,3.928055556,-6.699809,812.25
1434,136,3.930277778,-6.699644,812.12
1435,136,3.932222222,-6.699082,811.66
1436,136,3.934444444,-6.699273,811.82
1437,136,3.936944444,-6.699775,812.22
1438,136,3.939166667,-6.70009,812.48
1439,136,3.941388889,-6.700785,813.04
1440,136,3.943611111,-6.699718,812.18
1441,136,3.945833333,-6.699529,812.02
1442,136,3.948333333,-6.699299,811.84
1443,136,3.950555556,-6.699338,811.87
1444,136,3.952777778,-6.698981,811.58
1445,136,3.955,-6.699794,812.24
1446,136,3.957222222,-6.700341,812.68
1447,136,3.959444444,-6.700207,812.57
1448,136,3.961388889,-6.700253,812.61
1449,136,3.963611111,-6.7002,812.57
1450,136,3.965555556,-6.699828,812.27
1451,136,3.967777778,-6.700443,812.77
1452,136,3.970277778,-6.700492,812.81
1453,136,3.972777778,-6.700967,813.19
1454,136,3.975,-6.70097,813.19
1455,136,3.977222222,-6.700434,812.76
1456,136,3.979166667,-6.700695,812.97
1457,136,3.981111111,-6.700019,812.42
1458,136,3.983333333,-6.700086,812.48
1459,136,3.985555556,-6.699677,812.14
1460,136,3.987777778,-6.699882,812.31
1461,136,3.99,-6.699477,811.98
1462,136,3.992222222,-6.700348,812.69
1463,136,3.994722222,-6.699688,812.15
1464,136,3.996944444,-6.699714,812.17
1465,136,3.999166667,-6.699996,812.4
1466,136,4.001388889,-6.700186,812.56
1467,136,4.003611111,-6.699569,812.06
1468,136,4.006111111,-6.699593,812.08
1469,136,4.008333333,-6.699931,812.35
1470,136,4.010555556,-6.700323,812.67
1471,136,4.012777778,-6.70008,812.47
1472,136,4.015,-6.700601,812.89
1473,136,4.017222222,-6.700419,812.75
1474,136,4.019444444,-6.70049,812.8
1475,136,4.021666667,-6.700634,812.92
1476,136,4.023888889,-6.700082,812.47
1477,136,4.026111111,-6.700667,812.95
1478,136,4.028333333,-6.700639,812.93
1479,136,4.030555556,-6.700084,812.47
1480,136,4.0325,-6.6994,811.92
1481,136,4.034444444,-6.699811,812.25
1482,136,4.036666667,-6.69996,812.37
1483,136,4.039166667,-6.699635,812.11
1484,136,4.041388889,-6.699442,811.95
1485,136,4.043611111,-6.699628,812.1
1486,136,4.045833333,-6.700048,812.44
1487,136,4.048055556,-6.699933,812.35
1488,136,4.050277778,-6.699863,812.29
1489,136,4.052222222,-6.699338,811.87
1490,136,4.054444444,-6.699714,812.17
1491,136,4.056944444,-6.699554,812.04
1492,136,4.059444444,-6.699822,812.26
1493,136,4.061666667,-6.699039,811.63
1494,136,4.063611111,-6.698929,811.54
1495,136,4.065833333,-6.699037,811.62
1496,136,4.068055556,-6.699,811.59
1497,136,4.070555556,-6.699656,812.13
1498,136,4.073055556,-6.699913,812.34
1499,136,4.075555556,-6.699297,811.83
1500,136,4.077777778,-6.698635,811.3
1501,136,4.079722222,-6.69849,811.18
1502,136,4.081944444,-6.699277,811.82
1503,136,4.083888889,-6.698821,811.45
1504,136,4.086111111,-6.698718,811.36
1505,136,4.088055556,-6.698798,811.43
1506,136,4.090277778,-6.698593,811.26
1507,136,4.0925,-6.699455,811.96
1508,136,4.094722222,-6.699336,811.87
1509,136,4.096944444,-6.699046,811.63
1510,136,4.099166667,-6.698327,811.05
1511,136,4.101388889,-6.698819,811.45
1512,136,4.103611111,-6.698908,811.52
1513,136,4.105833333,-6.698637,811.3
1514,136,4.108055556,-6.69942,811.93
1515,136,4.110277778,-6.699532,812.03
1516,136,4.1125,-6.699341,811.87
1517,136,4.114444444,-6.699137,811.71
1518,136,4.116666667,-6.699622,812.1
1519,136,4.118888889,-6.699321,811.85
1520,136,4.121111111,-6.698978,811.58
1521,136,4.123333333,-6.69869,811.34
1522,136,4.125555556,-6.698858,811.48
1523,136,4.128055556,-6.698556,811.23
1524,136,4.130277778,-6.698469,811.16
1525,136,4.1325,-6.698456,811.15
1526,136,4.134722222,-6.698869,811.49
1527,136,4.136944444,-6.698849,811.47
1528,136,4.139166667,-6.698739,811.38
1529,136,4.141388889,-6.698571,811.25
1530,136,4.143333333,-6.698707,811.36
1531,136,4.145277778,-6.698715,811.36
1532,136,4.1475,-6.698601,811.27
1533,136,4.149444444,-6.699181,811.74
1534,136,4.151666667,-6.699436,811.95
1535,136,4.154166667,-6.69968,812.15
1536,136,4.156388889,-6.699259,811.8
1537,136,4.158888889,-6.69891,811.52
1538,136,4.161111111,-6.698683,811.34
1539,136,4.163333333,-6.698731,811.38
1540,136,4.165555556,-6.698436,811.14
1541,136,4.167777778,-6.698919,811.53
1542,136,4.169722222,-6.698775,811.41
1543,136,4.171944444,-6.6988,811.43
1544,136,4.174444444,-6.698698,811.35
1545,136,4.176944444,-6.698708,811.36
1546,136,4.179166667,-6.698293,811.02
1547,136,4.181388889,-6.698083,810.85
1548,136,4.183611111,-6.697554,810.42
1549,136,4.185833333,-6.697679,810.52
1550,136,4.188055556,-6.698062,810.83
1551,136,4.190277778,-6.697688,810.53
1552,136,4.1925,-6.697373,810.27
1553,136,4.194722222,-6.697821,810.64
1554,136,4.196666667,-6.698234,810.97
1555,136,4.198888889,-6.69822,810.96
1556,136,4.201111111,-6.697947,810.74
1557,136,4.203333333,-6.69841,811.12
1558,136,4.205555556,-6.698275,811.01
1559,136,4.207777778,-6.698318,811.04
1560,136,4.21,-6.698564,811.24
1561,136,4.212222222,-6.698869,811.49
1562,136,4.214444444,-6.698476,811.17
1563,136,4.216666667,-6.697706,810.54
1564,136,4.219166667,-6.697488,810.37
1565,136,4.221666667,-6.698059,810.83
1566,136,4.223888889,-6.698081,810.85
1567,136,4.226388889,-6.697883,810.69
1568,136,4.228611111,-6.697381,810.28
1569,136,4.230555556,-6.697279,810.2
1570,136,4.232777778,-6.698034,810.81
1571,136,4.235277778,-6.697813,810.63
1572,136,4.2375,-6.698369,811.08
1573,136,4.239722222,-6.698342,811.06
1574,136,4.241944444,-6.697723,810.56
1575,136,4.244166667,-6.697515,810.39
1576,136,4.246388889,-6.697751,810.58
1577,136,4.248333333,-6.697843,810.66
1578,137,4.250833333,-6.697483,810.36
1579,137,4.253055556,-6.698031,810.81
1580,137,4.255277778,-6.697776,810.6
1581,137,4.2575,-6.697109,810.06
1582,137,4.26,-6.697196,810.13
1583,137,4.262222222,-6.696958,809.94
1584,137,4.264444444,-6.697109,810.06
1585,137,4.266944444,-6.697506,810.38
1586,137,4.269166667,-6.697065,810.02
1587,137,4.271388889,-6.697116,810.07
1588,137,4.273333333,-6.697027,809.99
1589,137,4.275277778,-6.697257,810.18
1590,137,4.2775,-6.697202,810.14
1591,137,4.279722222,-6.696809,809.82
1592,137,4.281944444,-6.696258,809.37
1593,137,4.284166667,-6.69593,809.11
1594,137,4.286388889,-6.696117,809.26
1595,137,4.288611111,-6.697012,809.98
1596,137,4.291111111,-6.697481,810.36
1597,137,4.293333333,-6.697398,810.29
1598,137,4.295555556,-6.697497,810.37
1599,137,4.297777778,-6.697368,810.27
1600,137,4.3,-6.697231,810.16
1601,137,4.301944444,-6.697236,810.16
1602,137,4.304166667,-6.697542,810.41
1603,137,4.306388889,-6.697382,810.28
1604,137,4.308888889,-6.696973,809.95
1605,137,4.311111111,-6.69673,809.75
1606,137,4.313333333,-6.697022,809.99
1607,137,4.315555556,-6.69705,810.01
1608,137,4.317777778,-6.697461,810.35
1609,137,4.32,-6.69722,810.15
1610,137,4.322222222,-6.697115,810.07
1611,137,4.324166667,-6.696918,809.91
1612,137,4.326388889,-6.69716,810.1
1613,137,4.328888889,-6.697018,809.99
1614,137,4.331111111,-6.697407,810.3
1615,137,4.333055556,-6.696935,809.92
1616,137,4.335,-6.696908,809.9
1617,137,4.337222222,-6.697072,810.03
1618,137,4.339444444,-6.69698,809.96
1619,137,4.341388889,-6.697223,810.15
1620,137,4.343888889,-6.697151,810.09
1621,137,4.346111111,-6.696323,809.42
1622,137,4.348333333,-6.696618,809.66
1623,137,4.350555556,-6.696532,809.59
1624,137,4.352777778,-6.696426,809.51
1625,137,4.354722222,-6.696917,809.91
1626,137,4.356944444,-6.696418,809.5
1627,137,4.359166667,-6.696166,809.3
1628,137,4.361388889,-6.696588,809.64
1629,137,4.363333333,-6.696979,809.96
1630,137,4.365833333,-6.696678,809.71
1631,137,4.368055556,-6.696576,809.63
1632,137,4.370277778,-6.696305,809.41
1633,137,4.3725,-6.696127,809.27
1634,137,4.374444444,-6.696442,809.52
1635,137,4.376666667,-6.696659,809.7
1636,137,4.378888889,-6.696437,809.52
1637,137,4.381111111,-6.696331,809.43
1638,137,4.383611111,-6.696305,809.41
1639,137,4.385833333,-6.696373,809.46
1640,137,4.388055556,-6.69601,809.17
1641,137,4.390277778,-6.695459,808.73
1642,137,4.3925,-6.696139,809.28
1643,137,4.394722222,-6.695314,808.61
1644,137,4.396666667,-6.695512,808.77
1645,137,4.398888889,-6.695998,809.16
1646,137,4.401111111,-6.696068,809.22
1647,137,4.403333333,-6.695671,808.9
1648,137,4.405555556,-6.695451,808.72
1649,137,4.407777778,-6.695682,808.91
1650,137,4.409722222,-6.695659,808.89
1651,137,4.411666667,-6.695663,808.89
1652,137,4.413611111,-6.696383,809.47
1653,137,4.415833333,-6.696426,809.51
1654,137,4.418055556,-6.695699,808.92
1655,137,4.42,-6.695585,808.83
1656,137,4.421944444,-6.695958,809.13
1657,137,4.424166667,-6.696317,809.42
1658,137,4.426111111,-6.695836,809.03
1659,137,4.428333333,-6.696289,809.4
1660,137,4.430555556,-6.695789,808.99
1661,137,4.433055556,-6.695819,809.02
1662,137,4.435277778,-6.695249,808.56
1663,137,4.437222222,-6.695113,808.45
1664,137,4.439444444,-6.695716,808.93
1665,137,4.441666667,-6.695332,808.62
1666,137,4.443888889,-6.694659,808.08
1667,137,4.445833333,-6.695638,808.87
1668,137,4.448055556,-6.695709,808.93
1669,137,4.450277778,-6.696027,809.18
1670,137,4.4525,-6.695786,808.99
1671,137,4.454722222,-6.695938,809.11
1672,137,4.456944444,-6.695761,808.97
1673,137,4.459444444,-6.696308,809.41
1674,137,4.461388889,-6.696442,809.52
1675,137,4.463611111,-6.696635,809.68
1676,137,4.465833333,-6.696565,809.62
1677,137,4.467777778,-6.696785,809.8
1678,137,4.470277778,-6.69642,809.5
1679,137,4.472777778,-6.696761,809.78
1680,137,4.475,-6.696695,809.73
1681,137,4.477222222,-6.696334,809.43
1682,137,4.479166667,-6.696682,809.71
1683,137,4.481388889,-6.696261,809.37
1684,137,4.483611111,-6.695829,809.02
1685,137,4.485833333,-6.696727,809.75
1686,137,4.488055556,-6.696819,809.83
1687,137,4.490555556,-6.696607,809.65
1688,137,4.493055556,-6.696394,809.48
1689,137,4.495,-6.696558,809.61
1690,137,4.497222222,-6.69632,809.42
1691,137,4.499444444,-6.696779,809.79
1692,137,4.501666667,-6.696849,809.85
1693,137,4.503611111,-6.696601,809.65
1694,137,4.505833333,-6.696514,809.58
1695,137,4.508055556,-6.696225,809.34
1696,137,4.510277778,-6.696206,809.33
1697,137,4.512222222,-6.69641,809.49
1698,137,4.514444444,-6.696925,809.91
1699,137,4.516666667,-6.697233,810.16
1700,137,4.518888889,-6.69727,810.19
1701,137,4.521388889,-6.697155,810.1
1702,137,4.523611111,-6.696394,809.48
1703,137,4.525833333,-6.69636,809.45
1704,137,4.528055556,-6.6966,809.65
1705,137,4.530277778,-6.696129,809.27
1706,137,4.5325,-6.69628,809.39
1707,137,4.535,-6.69648,809.55
1708,137,4.537222222,-6.696697,809.73
1709,137,4.539444444,-6.696422,809.5
1710,137,4.541388889,-6.696697,809.73
1711,137,4.543611111,-6.696946,809.93
1712,137,4.545833333,-6.696703,809.73
1713,137,4.547777778,-6.696437,809.52
1714,137,4.549722222,-6.696122,809.26
1715,137,4.552222222,-6.696452,809.53
1716,137,4.554722222,-6.696264,809.38
1717,137,4.556666667,-6.696386,809.48
1718,137,4.558888889,-6.696026,809.18
1719,137,4.560833333,-6.695907,809.09
1720,137,4.563055556,-6.696322,809.42
1721,137,4.565,-6.695883,809.07
1722,137,4.566944444,-6.69573,808.94
1723,137,4.569166667,-6.69603,809.19
1724,137,4.571111111,-6.696318,809.42
1725,137,4.573333333,-6.695777,808.98
1726,137,4.575555556,-6.695984,809.15
1727,137,4.577777778,-6.69566,808.89
1728,137,4.58,-6.695682,808.91
1729,137,4.5825,-6.695595,808.84
1730,137,4.584722222,-6.69595,809.12
1731,137,4.587222222,-6.695748,808.96
1732,137,4.589444444,-6.695624,808.86
1733,137,4.591666667,-6.696051,809.2
1734,137,4.593611111,-6.695439,808.71
1735,137,4.595833333,-6.695826,809.02
1736,137,4.598055556,-6.696047,809.2
1737,137,4.600277778,-6.695667,808.89
1738,137,4.6025,-6.695894,809.08
1739,137,4.604722222,-6.695182,808.5
1740,137,4.606944444,-6.69506,808.4
1741,137,4.609166667,-6.694778,808.17
1742,137,4.611388889,-6.694754,808.16
1743,137,4.613333333,-6.694883,808.26
1744,137,4.615555556,-6.694874,808.25
1745,137,4.617777778,-6.694944,808.31
1746,137,4.619722222,-6.694555,807.99
1747,137,4.621944444,-6.695014,808.37
1748,137,4.624166667,-6.694963,808.32
1749,137,4.626388889,-6.694055,807.59
1750,137,4.628611111,-6.69458,808.01
1751,137,4.630833333,-6.694364,807.84
1752,137,4.633055556,-6.694645,808.07
1753,137,4.635277778,-6.695152,808.48
1754,137,4.6375,-6.69453,807.97
1755,137,4.639722222,-6.694392,807.86
1756,137,4.641944444,-6.694346,807.83
1757,137,4.643888889,-6.694427,807.89
1758,137,4.646111111,-6.694518,807.96
1759,137,4.648333333,-6.694874,808.25
1760,137,4.650555556,-6.694791,808.19
1761,137,4.6525,-6.694681,808.1
1762,137,4.654722222,-6.693974,807.52
1763,137,4.656944444,-6.693811,807.39
1764,137,4.658888889,-6.693353,807.02
1765,137,4.661111111,-6.694033,807.57
1766,137,4.663333333,-6.6944,807.87
1767,137,4.665555556,-6.694226,807.73
1768,137,4.667777778,-6.693774,807.36
1769,137,4.67,-6.694112,807.64
1770,137,4.672222222,-6.69407,807.6
1771,137,4.674444444,-6.694465,807.92
1772,137,4.676666667,-6.694552,807.99
1773,137,4.678611111,-6.693941,807.5
1774,137,4.680555556,-6.694038,807.58
1775,137,4.683055556,-6.694699,808.11
1776,137,4.685277778,-6.69499,808.35
1777,137,4.687222222,-6.69455,807.99
1778,137,4.689444444,-6.694097,807.62
1779,137,4.691388889,-6.694617,808.04
1780,137,4.693611111,-6.694599,808.03
1781,137,4.695833333,-6.694576,808.01
1782,137,4.697777778,-6.694292,807.78
1783,137,4.7,-6.694809,808.2
1784,137,4.702222222,-6.69479,808.18
1785,137,4.704444444,-6.694292,807.78
1786,137,4.706666667,-6.693907,807.47
1787,137,4.708888889,-6.693645,807.26
1788,137,4.710833333,-6.694056,807.59
1789,137,4.713055556,-6.693848,807.42
1790,137,4.715277778,-6.694256,807.75
1791,137,4.717777778,-6.694335,807.82
1792,137,4.720277778,-6.694618,808.05
1793,137,4.7225,-6.693916,807.48
1794,137,4.724722222,-6.694177,807.69
1795,137,4.726944444,-6.693565,807.19
1796,137,4.728888889,-6.693497,807.14
1797,137,4.731111111,-6.693681,807.29
1798,137,4.733333333,-6.693779,807.37
1799,137,4.735555556,-6.69396,807.51
1800,137,4.737777778,-6.6939,807.47
1801,137,4.739722222,-6.693664,807.27
1802,137,4.741944444,-6.693109,806.83
1803,137,4.743888889,-6.692929,806.68
1804,137,4.746111111,-6.692739,806.53
1805,137,4.748333333,-6.693198,806.9
1806,137,4.750555556,-6.693462,807.11
1807,137,4.752777778,-6.693279,806.96
1808,137,4.755,-6.69399,807.54
1809,137,4.7575,-6.69389,807.46
1810,137,4.76,-6.693854,807.43
1811,137,4.762222222,-6.693675,807.28
1812,137,4.764166667,-6.693387,807.05
1813,137,4.766388889,-6.69373,807.33
1814,137,4.768333333,-6.69341,807.07
1815,137,4.770555556,-6.693249,806.94
1816,137,4.772777778,-6.692575,806.4
1817,137,4.774722222,-6.693125,806.84
1818,137,4.776944444,-6.692833,806.6
1819,137,4.779166667,-6.692722,806.51
1820,137,4.781111111,-6.692991,806.73
1821,137,4.783055556,-6.693125,806.84
1822,137,4.785277778,-6.693307,806.99
1823,137,4.787222222,-6.693536,807.17
1824,137,4.789722222,-6.693731,807.33
1825,137,4.791944444,-6.693379,807.04
1826,137,4.794166667,-6.693837,807.41
1827,137,4.796388889,-6.693612,807.23
1828,137,4.798333333,-6.693677,807.29
1829,137,4.800555556,-6.693813,807.39
1830,137,4.802777778,-6.694116,807.64
1831,137,4.805,-6.694156,807.67
1832,137,4.807222222,-6.693818,807.4
1833,137,4.809444444,-6.693637,807.25
1834,137,4.811666667,-6.694017,807.56
1835,137,4.813888889,-6.693406,807.07
1836,137,4.816111111,-6.69346,807.11
1837,137,4.818611111,-6.693934,807.49
1838,137,4.821111111,-6.693325,807
1839,137,4.823333333,-6.693665,807.28
1840,137,4.825555556,-6.693412,807.07
1841,137,4.8275,-6.693908,807.47
1842,137,4.83,-6.693542,807.18
1843,137,4.832222222,-6.693844,807.42
1844,137,4.834444444,-6.694469,807.92
1845,137,4.836944444,-6.69466,808.08
1846,137,4.838888889,-6.694964,808.32
1847,137,4.841111111,-6.694667,808.08
1848,137,4.843055556,-6.6945,807.95
1849,137,4.845277778,-6.694573,808.01
1850,137,4.8475,-6.694079,807.61
1851,137,4.849722222,-6.69445,807.91
1852,137,4.851944444,-6.694178,807.69
1853,137,4.854166667,-6.694583,808.02
1854,137,4.856388889,-6.6946,808.03
1855,137,4.858611111,-6.69437,807.84
1856,137,4.860833333,-6.693976,807.53
1857,137,4.863333333,-6.694196,807.7
1858,137,4.865555556,-6.694419,807.88
1859,137,4.867777778,-6.694752,808.15
1860,137,4.87,-6.694749,808.15
1861,137,4.872222222,-6.694311,807.8
1862,137,4.874444444,-6.694456,807.91
1863,137,4.876666667,-6.69465,808.07
1864,137,4.878611111,-6.695043,808.39
1865,137,4.880833333,-6.695653,808.88
1866,137,4.883055556,-6.695517,808.77
1867,137,4.885277778,-6.695595,808.84
1868,137,4.887777778,-6.695548,808.8
1869,137,4.89,-6.695036,808.38
1870,137,4.892222222,-6.695704,808.92
1871,137,4.894722222,-6.695056,808.4
1872,137,4.896944444,-6.694982,808.34
1873,137,4.899166667,-6.694571,808.01
1874,137,4.901388889,-6.694363,807.84
1875,137,4.903611111,-6.6944,807.87
1876,137,4.905833333,-6.694215,807.72
1877,137,4.908055556,-6.694409,807.88
1878,137,4.910277778,-6.694283,807.77
1879,137,4.9125,-6.694126,807.65
1880,137,4.914722222,-6.694523,807.97
1881,137,4.916944444,-6.694663,808.08
1882,137,4.919166667,-6.694484,807.94
1883,137,4.920833333,-6.694548,807.99
1884,137,4.922777778,-6.69429,807.78
1885,137,4.925,-6.693793,807.38
1886,137,4.927222222,-6.694507,807.96
1887,137,4.929444444,-6.694495,807.95
1888,137,4.931944444,-6.694367,807.84
1889,137,4.934166667,-6.694815,808.2
1890,137,4.936666667,-6.695021,808.37
1891,137,4.938888889,-6.695364,808.65
1892,137,4.941388889,-6.69482,808.21
1893,137,4.943611111,-6.694559,808
1894,137,4.945833333,-6.694774,808.17
1895,137,4.948055556,-6.694041,807.58
1896,137,4.95,-6.694103,807.63
1897,137,4.951944444,-6.694778,808.17
1898,137,4.954166667,-6.694997,808.35
1899,137,4.956388889,-6.694747,808.15
1900,137,4.958611111,-6.694852,808.23
1901,137,4.960555556,-6.694847,808.23
1902,137,4.962777778,-6.694827,808.21
1903,137,4.965,-6.695047,808.39
1904,137,4.966944444,-6.695164,808.49
1905,137,4.969166667,-6.694707,808.12
1906,137,4.971388889,-6.694467,807.92
1907,137,4.973611111,-6.694226,807.73
1908,137,4.975555556,-6.694236,807.74
1909,137,4.977777778,-6.694399,807.87
1910,137,4.98,-6.69413,807.65
1911,137,4.982222222,-6.693742,807.34
1912,137,4.984166667,-6.693858,807.43
1913,137,4.986388889,-6.694824,808.21
1914,137,4.988611111,-6.695104,808.44
1915,137,4.990833333,-6.694784,808.18
1916,137,4.993333333,-6.694628,808.05
1917,137,4.995555556,-6.694857,808.24
1918,137,4.997777778,-6.695181,808.5
1919,137,5,-6.695108,808.44

==> data/cvi_gamma_nyt.csv <==
iter_no,K,time,likelihood,perplexity
2,128,0.036944444,-8.096089,3281.61
3,129,0.051666667,-8.003089,2990.18
4,129,0.066111111,-7.939962,2807.25
5,129,0.083611111,-7.892612,2677.43
6,131,0.101111111,-7.855724,2580.46
7,133,0.117777778,-7.827399,2508.4
8,136,0.136111111,-7.804462,2451.52
9,138,0.151666667,-7.784343,2402.69
10,139,0.167777778,-7.766343,2359.83
11,143,0.184722222,-7.750496,2322.72
12,144,0.199166667,-7.735181,2287.42
13,145,0.215833333,-7.721195,2255.65
14,146,0.229444444,-7.708841,2227.96
15,147,0.2425,-7.697163,2202.09
16,147,0.254722222,-7.688454,2183
17,147,0.265555556,-7.678452,2161.27
18,147,0.278333333,-7.669758,2142.56
19,147,0.29,-7.661639,2125.24
20,147,0.303888889,-7.654693,2110.53
21,147,0.315,-7.648509,2097.52
22,149,0.324166667,-7.640969,2081.76
23,151,0.338055556,-7.635002,2069.38
24,151,0.35,-7.628609,2056.19
25,151,0.363611111,-7.622413,2043.49
26,151,0.376111111,-7.616866,2032.18
27,151,0.389444444,-7.6106,2019.49
28,151,0.403055556,-7.605602,2009.42
29,152,0.418333333,-7.600574,1999.34
30,152,0.432222222,-7.596494,1991.2
31,152,0.446666667,-7.590709,1979.72
32,152,0.459166667,-7.587196,1972.77
33,152,0.471666667,-7.582797,1964.11
34,152,0.484444444,-7.578323,1955.35
35,152,0.496111111,-7.575023,1948.91
36,152,0.509166667,-7.570475,1940.06
37,152,0.521944444,-7.567682,1934.65
38,152,0.533055556,-7.564297,1928.11
39,152,0.545833333,-7.560534,1920.87
40,152,0.558055556,-7.557599,1915.24
41,152,0.57,-7.555024,1910.32
42,152,0.583055556,-7.551454,1903.51
43,152,0.594722222,-7.548839,1898.54
44,152,0.605277778,-7.545859,1892.89
45,152,0.615555556,-7.543119,1887.71
46,152,0.626666667,-7.540443,1882.66
47,152,0.637777778,-7.537447,1877.03
48,152,0.649722222,-7.534266,1871.07
49,152,0.660555556,-7.532182,1867.18
50,152,0.674166667,-7.529538,1862.24
51,152,0.686111111,-7.527361,1858.2
52,152,0.6975,-7.525336,1854.44
53,152,0.706666667,-7.523021,1850.15
54,152,0.718333333,-7.521429,1847.21
55,152,0.730277778,-7.518643,1842.07
56,152,0.742222222,-7.517002,1839.05
57,152,0.754444444,-7.514421,1834.31
58,152,0.766111111,-7.512397,1830.6
59,152,0.776388889,-7.510885,1827.83
60,152,0.787777778,-7.509485,1825.27
61,152,0.800277778,-7.506567,1819.95
62,152,0.813333333,-7.505038,1817.17
63,152,0.826944444,-7.503031,1813.53
64,152,0.84,-7.501411,1810.6
65,152,0.850833333,-7.499791,1807.66
66,152,0.861388889,-7.498309,1804.99
67,152,0.873055556,-7.496639,1801.98
68,152,0.885555556,-7.494153,1797.5
69,152,0.896388889,-7.492826,1795.12
70,152,0.908888889,-7.49146,1792.67
71,152,0.92,-7.490701,1791.31
72,152,0.928888889,-7.489105,1788.45
73,152,0.940555556,-7.48722,1785.08
74,152,0.950555556,-7.485803,1782.55
75,152,0.961388889,-7.484709,1780.61
76,152,0.971666667,-7.483264,1778.03
77,152,0.982222222,-7.481623,1775.12
78,152,0.994722222,-7.480485,1773.1
79,152,1.005833333,-7.479033,1770.53
80,152,1.016666667,-7.478193,1769.04
81,152,1.029444444,-7.476059,1765.27
82,152,1.040277778,-7.474439,1762.41
83,152,1.05,-7.473109,1760.07
84,152,1.060555556,-7.47191,1757.96
85,152,1.069722222,-7.470556,1755.58
86,152,1.081111111,-7.468943,1752.75
87,152,1.091388889,-7.467744,1750.65
88,152,1.101666667,-7.466799,1749
89,152,1.111666667,-7.465336,1746.44
90,152,1.12,-7.464565,1745.1
91,152,1.128888889,-7.462794,1742.01
92,152,1.138333333,-7.461393,1739.57
93,152,1.148888889,-7.460148,1737.41
94,152,1.160277778,-7.45849,1734.53
95,152,1.171944444,-7.457395,1732.63
96,152,1.183055556,-7.456659,1731.35
97,152,1.1925,-7.455223,1728.87
98,152,1.202222222,-7.454361,1727.38
99,152,1.213333333,-7.45378,1726.38
100,152,1.224166667,-7.452662,1724.45
101,152,1.235277778,-7.451761,1722.89
102,152,1.245277778,-7.45091,1721.43
103,152,1.254722222,-7.449746,1719.43
104,152,1.265555556,-7.448834,1717.86
105,152,1.275555556,-7.44817,1716.72
106,152,1.286111111,-7.447636,1715.8
107,152,1.296944444,-7.44728,1715.19
108,152,1.308888889,-7.44603,1713.05
109,152,1.321111111,-7.444995,1711.28
110,152,1.332222222,-7.443835,1709.29
111,152,1.3425,-7.44289,1707.68
112,152,1.353055556,-7.442503,1707.02
113,152,1.364444444,-7.441813,1705.84
114,152,1.374722222,-7.441019,1704.49
115,152,1.386111111,-7.441043,1704.53
116,152,1.397222222,-7.441009,1704.47
117,152,1.4075,-7.440006,1702.76
118,152,1.418333333,-7.439099,1701.22
119,153,1.428333333,-7.43827,1699.81
120,153,1.438333333,-7.437031,1697.7
121,153,1.448888889,-7.436196,1696.29
122,153,1.459444444,-7.435461,1695.04
123,153,1.469166667,-7.435065,1694.37
124,153,1.478888889,-7.434052,1692.65
125,153,1.488333333,-7.433576,1691.85
126,153,1.499444444,-7.432476,1689.99
127,153,1.508888889,-7.432068,1689.3
128,153,1.516944444,-7.431193,1687.82
129,153,1.525277778,-7.430596,1686.81
130,153,1.534444444,-7.429174,1684.42
131,153,1.544722222,-7.428777,1683.75
132,153,1.5525,-7.427671,1681.89
133,153,1.561111111,-7.427201,1681.1
134,153,1.570277778,-7.426693,1680.24
135,153,1.580833333,-7.425991,1679.06
136,153,1.592777778,-7.426,1679.08
137,153,1.604722222,-7.425108,1677.58
138,153,1.614444444,-7.424208,1676.07
139,153,1.626666667,-7.424226,1676.1
140,153,1.638333333,-7.423445,1674.79
141,153,1.648055556,-7.42351,1674.9
142,153,1.66,-7.423186,1674.36
143,153,1.671388889,-7.422299,1672.88
144,153,1.682222222,-7.421488,1671.52
145,153,1.692222222,-7.420614,1670.06
146,153,1.701111111,-7.419896,1668.86
147,153,1.710555556,-7.419404,1668.04
148,153,1.720277778,-7.418784,1667.01
149,153,1.730555556,-7.418555,1666.62
150,153,1.741944444,-7.417928,1665.58
151,153,1.7525,-7.417151,1664.29
152,153,1.763333333,-7.417382,1664.67
153,153,1.774444444,-7.416949,1663.95
154,153,1.787222222,-7.416738,1663.6
155,153,1.798611111,-7.415725,1661.91
156,153,1.808888889,-7.415762,1661.98
157,153,1.820277778,-7.415046,1660.79
158,153,1.8325,-7.414465,1659.82
159,153,1.843333333,-7.413086,1657.53
160,153,1.855,-7.412393,1656.39
161,153,1.865277778,-7.411962,1655.67
162,153,1.876944444,-7.411207,1654.42
163,153,1.887777778,-7.41076,1653.68
164,153,1.897222222,-7.410016,1652.45
165,153,1.907222222,-7.409226,1651.15
166,153,1.916666667,-7.408959,1650.71
167,153,1.925277778,-7.408547,1650.03
168,153,1.933888889,-7.408232,1649.51
169,153,1.943333333,-7.408031,1649.18
170,153,1.950833333,-7.407506,1648.31
171,153,1.961388889,-7.407415,1648.16
172,153,1.971111111,-7.407988,1649.11
173,153,1.980833333,-7.407625,1648.51
174,153,1.990833333,-7.407022,1647.51
175,153,2,-7.406479,1646.62
176,153,2.009166667,-7.406274,1646.28
177,153,2.018055556,-7.405535,1645.06
178,153,2.027777778,-7.405573,1645.13
179,153,2.0375,-7.405524,1645.05
180,153,2.048888889,-7.404737,1643.75
181,153,2.058888889,-7.404406,1643.21
182,153,2.068888889,-7.404764,1643.8
183,153,2.079444444,-7.40421,1642.89
184,153,2.090277778,-7.403545,1641.79
185,153,2.099444444,-7.403058,1640.99
186,153,2.109444444,-7.402944,1640.81
187,153,2.12,-7.40245,1640
188,153,2.130555556,-7.401875,1639.05
189,153,2.140833333,-7.401138,1637.85
190,153,2.150833333,-7.401087,1637.76
191,153,2.1625,-7.401026,1637.66
192,153,2.173888889,-7.400659,1637.06
193,153,2.184166667,-7.400246,1636.39
194,153,2.194722222,-7.400321,1636.51
195,153,2.205555556,-7.399314,1634.86
196,153,2.216111111,-7.398495,1633.52
197,153,2.226944444,-7.39817,1632.99
198,153,2.236388889,-7.397428,1631.78
199,153,2.246388889,-7.397324,1631.61
200,153,2.258611111,-7.397079,1631.21
201,153,2.269444444,-7.39606,1629.55
202,153,2.280277778,-7.395263,1628.25
203,153,2.29,-7.394679,1627.3
204,153,2.299444444,-7.39399,1626.18
205,153,2.307777778,-7.393927,1626.08
206,153,2.316944444,-7.394031,1626.25
207,153,2.326666667,-7.394146,1626.44
208,153,2.337222222,-7.39343,1625.27
209,153,2.345555556,-7.392749,1624.16
210,153,2.353611111,-7.391859,1622.72
211,153,2.360833333,-7.391399,1621.97
212,153,2.368333333,-7.391299,1621.81
213,153,2.376111111,-7.390897,1621.16
214,153,2.384166667,-7.390747,1620.92
215,153,2.391388889,-7.390529,1620.56
216,153,2.399166667,-7.390172,1619.98
217,153,2.406666667,-7.389415,1618.76
218,153,2.413888889,-7.389563,1619
219,153,2.4225,-7.38941,1618.75
220,153,2.430555556,-7.389023,1618.12
221,153,2.438055556,-7.388593,1617.43
222,153,2.445,-7.387882,1616.28
223,153,2.452222222,-7.38742,1615.53
224,153,2.459722222,-7.387059,1614.95
225,153,2.467777778,-7.386654,1614.3
226,153,2.475555556,-7.386364,1613.83
227,153,2.483611111,-7.386219,1613.59
228,153,2.491944444,-7.386318,1613.75
229,153,2.5,-7.385493,1612.42
230,153,2.508333333,-7.385492,1612.42
231,153,2.516388889,-7.385192,1611.94
232,153,2.523611111,-7.384932,1611.52
233,153,2.531666667,-7.385048,1611.71
234,153,2.539722222,-7.385008,1611.64
235,153,2.548611111,-7.384378,1610.63
236,153,2.556666667,-7.384101,1610.18
237,153,2.564722222,-7.38398,1609.98
238,153,2.572222222,-7.384049,1610.1
239,153,2.58,-7.383634,1609.43
240,153,2.588888889,-7.382919,1608.28
241,153,2.596944444,-7.383064,1608.51
242,153,2.605,-7.382598,1607.76
243,153,2.612777778,-7.382556,1607.69
244,153,2.621944444,-7.382192,1607.11
245,153,2.63,-7.381885,1606.62
246,153,2.638055556,-7.381497,1605.99
247,153,2.645277778,-7.381222,1605.55
248,153,2.653888889,-7.380743,1604.78
249,153,2.661388889,-7.380554,1604.48
250,153,2.669444444,-7.38015,1603.83
251,153,2.676666667,-7.380269,1604.02
252,153,2.683888889,-7.379924,1603.47
253,153,2.690555556,-7.379852,1603.35
254,153,2.697222222,-7.379464,1602.73
255,153,2.704166667,-7.379482,1602.76
256,153,2.711944444,-7.379213,1602.33
257,153,2.72,-7.378982,1601.96
258,153,2.728611111,-7.378903,1601.83
259,153,2.737777778,-7.378326,1600.91
260,153,2.746388889,-7.377622,1599.78
261,153,2.754722222,-7.377649,1599.82
262,153,2.762777778,-7.377508,1599.6
263,153,2.771666667,-7.377128,1598.99
264,153,2.779722222,-7.376418,1597.86
265,153,2.786944444,-7.376018,1597.22
266,153,2.794166667,-7.37573,1596.76
267,153,2.801111111,-7.375386,1596.21
268,153,2.808055556,-7.375122,1595.79
269,153,2.815277778,-7.374968,1595.54
270,153,2.8225,-7.374464,1594.74
271,153,2.83,-7.374158,1594.25
272,153,2.836944444,-7.37395,1593.92
273,153,2.843888889,-7.374142,1594.22
274,153,2.851666667,-7.374308,1594.49
275,153,2.859722222,-7.373704,1593.53
276,153,2.867222222,-7.373487,1593.18
277,153,2.875,-7.373708,1593.53
278,153,2.883055556,-7.373166,1592.67
279,153,2.890555556,-7.373497,1593.2
280,153,2.898611111,-7.373048,1592.48
281,153,2.906666667,-7.373125,1592.6
282,153,2.914166667,-7.372897,1592.24
283,153,2.921944444,-7.372955,1592.33
284,153,2.930277778,-7.372917,1592.27
285,153,2.938611111,-7.372537,1591.67
286,153,2.946666667,-7.372443,1591.52
287,154,2.955,-7.372239,1591.19
288,154,2.963611111,-7.372439,1591.51
289,154,2.9725,-7.371842,1590.56
290,154,2.981111111,-7.37188,1590.62
291,154,2.989722222,-7.371251,1589.62
292,154,2.997777778,-7.371378,1589.82
293,154,3.005833333,-7.370975,1589.18
294,154,3.013611111,-7.370885,1589.04
295,154,3.022222222,-7.371678,1590.3
296,154,3.03,-7.371226,1589.58
297,154,3.037777778,-7.370652,1588.67
298,154,3.045555556,-7.370326,1588.15
299,154,3.0525,-7.370028,1587.68
300,154,3.059444444,-7.369641,1587.06
301,154,3.066666667,-7.369509,1586.85
302,154,3.074166667,-7.369287,1586.5
303,154,3.081388889,-7.368978,1586.01
304,154,3.088888889,-7.368973,1586
305,154,3.097222222,-7.369005,1586.05
306,154,3.104722222,-7.368599,1585.41
307,154,3.112222222,-7.368106,1584.63
308,154,3.120277778,-7.36798,1584.43
309,154,3.128055556,-7.367806,1584.15
310,154,3.135555556,-7.367728,1584.03
311,154,3.143888889,-7.367442,1583.58
312,154,3.151666667,-7.367139,1583.1
313,154,3.159722222,-7.367489,1583.65
314,154,3.168055556,-7.366997,1582.87
315,154,3.176388889,-7.367163,1583.14
316,154,3.184722222,-7.36693,1582.77
317,154,3.193333333,-7.366375,1581.89
318,154,3.201111111,-7.366095,1581.45
319,154,3.209166667,-7.365876,1581.1
320,154,3.216944444,-7.365761,1580.92
321,154,3.224166667,-7.365744,1580.89
322,154,3.2325,-7.365402,1580.35
323,154,3.24,-7.364967,1579.66
324,154,3.2475,-7.36485,1579.48
325,154,3.254444444,-7.364544,1579
326,154,3.261388889,-7.364488,1578.91
327,154,3.268888889,-7.364594,1579.07
328,154,3.276944444,-7.364051,1578.22
329,154,3.285,-7.363881,1577.95
330,154,3.291944444,-7.363908,1577.99
331,154,3.299444444,-7.363692,1577.65
332,154,3.306944444,-7.363453,1577.27
333,154,3.313888889,-7.363592,1577.49
334,154,3.321944444,-7.363471,1577.3
335,154,3.329166667,-7.363412,1577.21
336,154,3.3375,-7.363132,1576.77
337,154,3.345833333,-7.363198,1576.87
338,154,3.354166667,-7.362925,1576.44
339,154,3.3625,-7.362221,1575.33
340,154,3.37,-7.361898,1574.82
341,154,3.377777778,-7.361853,1574.75
342,154,3.385277778,-7.361623,1574.39
343,154,3.393333333,-7.361682,1574.48
344,154,3.401666667,-7.361596,1574.35
345,154,3.41,-7.36117,1573.68
346,154,3.417777778,-7.360722,1572.97
347,154,3.425277778,-7.360554,1572.71
348,154,3.431944444,-7.360019,1571.87
349,154,3.438888889,-7.36021,1572.17
350,154,3.446666667,-7.360365,1572.41
351,154,3.454722222,-7.35962,1571.24
352,154,3.461944444,-7.359883,1571.65
353,154,3.470277778,-7.359621,1571.24
354,154,3.4775,-7.359085,1570.4
355,154,3.485,-7.359182,1570.55
356,154,3.492222222,-7.359428,1570.94
357,154,3.500555556,-7.358869,1570.06
358,154,3.508888889,-7.358888,1570.09
359,154,3.517222222,-7.359186,1570.56
360,154,3.526111111,-7.359076,1570.38
361,154,3.534444444,-7.358951,1570.19
362,154,3.543055556,-7.358484,1569.46
363,154,3.550833333,-7.358329,1569.21
364,154,3.558333333,-7.358098,1568.85
365,154,3.565277778,-7.358184,1568.98
366,154,3.572777778,-7.357981,1568.67
367,154,3.580833333,-7.35838,1569.29
368,154,3.588611111,-7.357803,1568.39
369,154,3.596111111,-7.357611,1568.09
370,154,3.603888889,-7.357723,1568.26
371,154,3.611388889,-7.357131,1567.33
372,154,3.618333333,-7.357288,1567.58
373,154,3.625555556,-7.356715,1566.68
374,154,3.633055556,-7.356579,1566.47
375,154,3.64,-7.356264,1565.98
376,154,3.646666667,-7.356098,1565.72
377,154,3.653611111,-7.356029,1565.61
378,154,3.661666667,-7.355602,1564.94
379,154,3.669722222,-7.35562,1564.97
380,154,3.677777778,-7.355165,1564.26
381,154,3.685833333,-7.354876,1563.8
382,154,3.693055556,-7.354913,1563.86
383,154,3.7,-7.354794,1563.67
384,154,3.706388889,-7.354819,1563.71
385,154,3.713888889,-7.354499,1563.21
386,154,3.721388889,-7.354157,1562.68
387,154,3.728611111,-7.354067,1562.54
388,154,3.735833333,-7.353939,1562.34
389,154,3.7425,-7.354179,1562.71
390,154,3.75,-7.353911,1562.29
391,154,3.757222222,-7.353662,1561.91
392,154,3.764166667,-7.353581,1561.78
393,154,3.771388889,-7.353512,1561.67
394,154,3.779166667,-7.353873,1562.24
395,154,3.786944444,-7.353557,1561.74
396,154,3.795,-7.353285,1561.32
397,154,3.803611111,-7.353341,1561.4
398,154,3.8125,-7.353078,1560.99
399,154,3.820277778,-7.352824,1560.6
400,154,3.827777778,-7.352914,1560.74
401,154,3.835,-7.352901,1560.72
402,154,3.842777778,-7.353278,1561.31
403,154,3.850833333,-7.353054,1560.96
404,154,3.858888889,-7.352698,1560.4
405,154,3.866666667,-7.352172,1559.58
406,154,3.874166667,-7.352065,1559.41
407,154,3.880833333,-7.352005,1559.32
408,154,3.888055556,-7.352256,1559.71
409,154,3.895277778,-7.352613,1560.27
410,154,3.903055556,-7.351807,1559.01
411,154,3.910277778,-7.351896,1559.15
412,154,3.918055556,-7.351755,1558.93
413,154,3.926111111,-7.351691,1558.83
414,154,3.933888889,-7.351876,1559.12
415,154,3.942777778,-7.351773,1558.96
416,154,3.950555556,-7.351091,1557.9
417,154,3.958611111,-7.350844,1557.51
418,154,3.963888889,-7.35051,1556.99
419,154,3.969444444,-7.350262,1556.6
420,154,3.975,-7.350285,1556.64
421,154,3.980555556,-7.350054,1556.28
422,154,3.985833333,-7.349662,1555.67
423,154,3.990833333,-7.349578,1555.54
424,154,3.9975,-7.349723,1555.77
425,154,4.0025,-7.350044,1556.27
426,154,4.007777778,-7.349754,1555.81
427,154,4.013888889,-7.349401,1555.26
428,154,4.019444444,-7.349607,1555.59
429,154,4.025833333,-7.349255,1555.04
430,154,4.031666667,-7.349234,1555
431,154,4.036944444,-7.349454,1555.35
432,154,4.043055556,-7.349855,1555.97
433,154,4.049444444,-7.349747,1555.8
434,154,4.055555556,-7.349082,1554.77
435,154,4.061111111,-7.349384,1555.24
436,154,4.066944444,-7.348903,1554.49
437,154,4.0725,-7.348723,1554.21
438,154,4.078055556,-7.348698,1554.17
439,154,4.085555556,-7.348557,1553.95
440,154,4.0925,-7.34858,1553.99
441,154,4.100555556,-7.348473,1553.82
442,154,4.106666667,-7.348064,1553.19
443,154,4.114444444,-7.347937,1552.99
444,154,4.121666667,-7.348215,1553.42
445,154,4.128888889,-7.34847,1553.82
446,154,4.136666667,-7.348074,1553.2
447,154,4.144722222,-7.348363,1553.65
448,154,4.153611111,-7.348027,1553.13
449,154,4.161388889,-7.347929,1552.98
450,154,4.169166667,-7.347448,1552.23
451,154,4.177777778,-7.34699,1551.52
452,154,4.185833333,-7.346905,1551.39
453,154,4.193888889,-7.347222,1551.88
454,154,4.2025,-7.3469,1551.38
455,154,4.209722222,-7.346838,1551.28
456,154,4.218888889,-7.346715,1551.09
457,154,4.226944444,-7.346423,1550.64
458,154,4.235833333,-7.346254,1550.38
459,154,4.245277778,-7.34663,1550.96
460,154,4.253611111,-7.346514,1550.78
461,154,4.2625,-7.34647,1550.71
462,154,4.271666667,-7.346693,1551.06
463,154,4.280555556,-7.346416,1550.63
464,154,4.288611111,-7.345956,1549.92
465,154,4.2975,-7.34591,1549.84
466,154,4.306111111,-7.345506,1549.22
467,154,4.313888889,-7.345491,1549.2
468,154,4.321944444,-7.34575,1549.6
469,154,4.330555556,-7.345428,1549.1
470,154,4.339166667,-7.34546,1549.15
471,154,4.348611111,-7.345531,1549.26
472,154,4.357777778,-7.34528,1548.87
473,154,4.365833333,-7.345493,1549.2
474,154,4.374444444,-7.345203,1548.75
475,154,4.383333333,-7.345353,1548.98
476,154,4.391388889,-7.345595,1549.36
477,154,4.400555556,-7.345684,1549.49
478,154,4.410277778,-7.345728,1549.56
479,154,4.419444444,-7.345989,1549.97
480,154,4.429166667,-7.345532,1549.26
481,154,4.439722222,-7.345222,1548.78
482,154,4.449444444,-7.344792,1548.11
483,154,4.459722222,-7.34416,1547.13
484,154,4.469444444,-7.344178,1547.16
485,154,4.478888889,-7.34376,1546.52
486,154,4.4875,-7.343413,1545.98
487,154,4.495,-7.343348,1545.88
488,154,4.503333333,-7.3433,1545.8
489,154,4.511666667,-7.343483,1546.09
490,154,4.521111111,-7.343603,1546.27
491,154,4.529444444,-7.343348,1545.88
492,154,4.538055556,-7.343214,1545.67
493,154,4.546944444,-7.342771,1544.99
494,154,4.555555556,-7.342974,1545.3
495,154,4.563888889,-7.34292,1545.22
496,154,4.573333333,-7.342428,1544.46
497,154,4.581388889,-7.342105,1543.96
498,154,4.589444444,-7.341913,1543.66
499,154,4.597222222,-7.341781,1543.46
500,154,4.605833333,-7.341987,1543.78
501,154,4.614166667,-7.341735,1543.39
502,154,4.623611111,-7.341376,1542.83
503,154,4.632222222,-7.34109,1542.39
504,154,4.64,-7.340722,1541.82
505,154,4.647777778,-7.340824,1541.98
506,154,4.655555556,-7.340752,1541.87
507,154,4.663055556,-7.340461,1541.42
508,154,4.671666667,-7.340531,1541.53
509,154,4.68,-7.340065,1540.81
510,154,4.688055556,-7.340032,1540.76
511,154,4.696111111,-7.340115,1540.89
512,154,4.705,-7.340242,1541.09
513,154,4.716111111,-7.34005,1540.79
514,154,4.724444444,-7.340014,1540.73
515,154,4.732222222,-7.34043,1541.37
516,154,4.741388889,-7.340404,1541.33
517,154,4.75,-7.34021,1541.04
518,154,4.759444444,-7.340609,1541.65
519,154,4.769444444,-7.340122,1540.9
520,154,4.779722222,-7.340064,1540.81
521,154,4.788611111,-7.339569,1540.05
522,154,4.796666667,-7.339158,1539.42
523,154,4.806111111,-7.339385,1539.76
524,154,4.813888889,-7.33909,1539.31
525,154,4.823055556,-7.338722,1538.74
526,154,4.831111111,-7.338696,1538.7
527,154,4.838888889,-7.338665,1538.66
528,154,4.848333333,-7.338528,1538.45
529,154,4.856944444,-7.338488,1538.38
530,154,4.864722222,-7.33869,1538.7
531,154,4.874444444,-7.338086,1537.77
532,154,4.883333333,-7.338258,1538.03
533,154,4.893888889,-7.338199,1537.94
534,154,4.903333333,-7.338322,1538.13
535,154,4.912222222,-7.338095,1537.78
536,154,4.921388889,-7.338223,1537.98
537,154,4.930277778,-7.337841,1537.39
538,154,4.938611111,-7.337597,1537.01
539,154,4.9475,-7.337592,1537.01
540,154,4.955555556,-7.337321,1536.59
541,154,4.963611111,-7.337081,1536.22
542,154,4.971666667,-7.336975,1536.06
543,154,4.98,-7.337234,1536.46
544,154,4.989444444,-7.33699,1536.08
545,154,4.998055556,-7.336474,1535.29
546,154,5.006388889,-7.336445,1535.24

==> data/cvi_gamma_wiki.csv <==
iter_no,K,time,likelihood,perplexity
2,143,0.024444444,-7.99903,2978.07
3,164,0.031666667,-7.877297,2636.74
4,178,0.039444444,-7.797613,2434.78
5,188,0.045555556,-7.735782,2288.8
6,193,0.053611111,-7.690106,2186.61
7,195,0.060555556,-7.657137,2115.69
8,195,0.067222222,-7.630981,2061.07
9,200,0.073888889,-7.606259,2010.74
10,200,0.080833333,-7.585376,1969.19
11,200,0.088333333,-7.565684,1930.79
12,201,0.095555556,-7.54978,1900.32
13,202,0.102777778,-7.535863,1874.06
14,202,0.108888889,-7.52184,1847.96
15,202,0.115555556,-7.508796,1824.02
16,202,0.121666667,-7.497343,1803.24
17,202,0.127222222,-7.482785,1777.18
18,202,0.133888889,-7.474059,1761.74
19,202,0.140833333,-7.465489,1746.71
20,202,0.1475,-7.457442,1732.71
21,202,0.154166667,-7.450392,1720.54
22,202,0.161388889,-7.441281,1704.93
23,202,0.168333333,-7.433949,1692.48
24,202,0.175,-7.426436,1679.81
25,202,0.181666667,-7.419541,1668.27
26,202,0.187222222,-7.413497,1658.21
27,202,0.193333333,-7.40878,1650.41
28,202,0.2,-7.40213,1639.47
29,202,0.206666667,-7.397879,1632.52
30,202,0.213333333,-7.391709,1622.48
31,202,0.220833333,-7.385793,1612.91
32,202,0.227222222,-7.381272,1605.63
33,202,0.233333333,-7.377531,1599.64
34,202,0.240277778,-7.371986,1590.79
35,202,0.246666667,-7.36748,1583.64
36,202,0.253333333,-7.363303,1577.04
37,202,0.258888889,-7.359692,1571.35
38,202,0.265,-7.356159,1565.81
39,202,0.271944444,-7.35238,1559.9
40,202,0.277777778,-7.350396,1556.81
41,202,0.284444444,-7.34652,1550.79
42,202,0.291111111,-7.342812,1545.05
43,202,0.2975,-7.338669,1538.66
44,202,0.303333333,-7.335891,1534.39
45,202,0.310555556,-7.33414,1531.71
46,202,0.316388889,-7.330267,1525.79
47,202,0.322777778,-7.327558,1521.66
48,202,0.329166667,-7.325,1517.77
49,202,0.335277778,-7.322681,1514.26
50,202,0.341111111,-7.319621,1509.63
51,202,0.346944444,-7.316667,1505.18
52,202,0.353611111,-7.313676,1500.68
53,202,0.359166667,-7.310636,1496.13
54,202,0.365555556,-7.308553,1493.02
55,202,0.372777778,-7.305032,1487.77
56,202,0.378611111,-7.303755,1485.87
57,202,0.384444444,-7.300571,1481.15
58,202,0.390277778,-7.298554,1478.16
59,202,0.396111111,-7.296152,1474.61
60,202,0.4025,-7.294374,1472
61,202,0.408055556,-7.2924,1469.09
62,202,0.414166667,-7.290467,1466.26
63,202,0.420277778,-7.287604,1462.06
64,202,0.426666667,-7.285461,1458.93
65,202,0.433333333,-7.283478,1456.04
66,202,0.439166667,-7.282683,1454.89
67,202,0.445,-7.280167,1451.23
68,202,0.451388889,-7.276945,1446.56
69,202,0.456944444,-7.276897,1446.49
70,202,0.461944444,-7.275129,1443.94
71,202,0.466944444,-7.272393,1439.99
72,202,0.472777778,-7.270551,1437.34
73,202,0.478888889,-7.269108,1435.27
74,202,0.484722222,-7.267319,1432.7
75,202,0.490277778,-7.265494,1430.09
76,202,0.496111111,-7.263218,1426.84
77,202,0.502777778,-7.262549,1425.89
78,202,0.508055556,-7.261119,1423.85
79,202,0.513888889,-7.259777,1421.94
80,202,0.519166667,-7.258971,1420.79
81,202,0.525833333,-7.257397,1418.56
82,202,0.532222222,-7.255754,1416.23
83,202,0.538611111,-7.25332,1412.79
84,202,0.544722222,-7.251042,1409.57
85,202,0.550833333,-7.250128,1408.29
86,202,0.556111111,-7.249217,1407
87,202,0.561388889,-7.249755,1407.76
88,202,0.566944444,-7.246854,1403.68
89,202,0.572222222,-7.245164,1401.31
90,202,0.578888889,-7.244295,1400.09
91,202,0.584722222,-7.243337,1398.75
92,202,0.59,-7.241985,1396.86
93,202,0.595833333,-7.240958,1395.43
94,202,0.601944444,-7.240186,1394.35
95,202,0.608333333,-7.23829,1391.71
96,202,0.614166667,-7.237243,1390.26
97,202,0.62,-7.236266,1388.9
98,202,0.626388889,-7.234609,1386.6
99,202,0.6325,-7.23391,1385.63
100,202,0.638333333,-7.232943,1384.29
101,202,0.644166667,-7.231478,1382.26
102,202,0.650555556,-7.230506,1380.92
103,202,0.656666667,-7.229538,1379.58
104,202,0.663333333,-7.227348,1376.57
105,202,0.669166667,-7.226466,1375.35
106,202,0.674722222,-7.22541,1373.9
107,202,0.680833333,-7.22414,1372.16
108,202,0.686666667,-7.224176,1372.21
109,202,0.692777778,-7.223513,1371.3
110,202,0.699444444,-7.221246,1368.19
111,202,0.705277778,-7.220387,1367.02
112,202,0.711388889,-7.21904,1365.18
113,202,0.717222222,-7.217749,1363.42
114,202,0.7225,-7.216816,1362.15
115,202,0.728055556,-7.216673,1361.95
116,202,0.733333333,-7.214897,1359.53
117,202,0.739166667,-7.214569,1359.09
118,202,0.746111111,-7.213073,1357.06
119,202,0.751666667,-7.212872,1356.78
120,202,0.756944444,-7.211313,1354.67
121,203,0.763055556,-7.213684,1357.89
122,203,0.768055556,-7.210454,1353.51
123,203,0.774444444,-7.209475,1352.18
124,203,0.78,-7.20765,1349.72
125,203,0.785833333,-7.207294,1349.24
126,203,0.791666667,-7.206835,1348.62
127,203,0.7975,-7.206782,1348.55
128,203,0.803333333,-7.205362,1346.63
129,203,0.809166667,-7.20446,1345.42
130,203,0.815,-7.20368,1344.37
131,203,0.820555556,-7.202309,1342.53
132,203,0.825833333,-7.202141,1342.3
133,203,0.831666667,-7.200872,1340.6
134,203,0.838055556,-7.199838,1339.21
135,203,0.844166667,-7.199245,1338.42
136,203,0.85,-7.198702,1337.69
137,203,0.856388889,-7.197943,1336.68
138,203,0.862777778,-7.197273,1335.78
139,203,0.868611111,-7.196474,1334.72
140,203,0.874444444,-7.195195,1333.01
141,203,0.88,-7.194547,1332.15
142,203,0.885555556,-7.194545,1332.14
143,203,0.891388889,-7.193777,1331.12
144,203,0.897222222,-7.19467,1332.31
145,203,0.904166667,-7.194746,1332.41
146,203,0.910833333,-7.194331,1331.86
147,203,0.916666667,-7.193306,1330.49
148,203,0.9225,-7.192761,1329.77
149,203,0.928888889,-7.192398,1329.29
150,203,0.934722222,-7.192258,1329.1
151,203,0.941388889,-7.190759,1327.11
152,203,0.9475,-7.189741,1325.76
153,203,0.954444444,-7.189493,1325.43
154,203,0.960833333,-7.189358,1325.25
155,203,0.967222222,-7.187362,1322.61
156,203,0.973055556,-7.186499,1321.47
157,203,0.979444444,-7.185478,1320.12
158,203,0.985,-7.184478,1318.8
159,203,0.990833333,-7.184056,1318.24
160,203,0.996666667,-7.183158,1317.06
161,203,1.0025,-7.182755,1316.53
162,203,1.007777778,-7.182539,1316.25
163,203,1.013888889,-7.181146,1314.41
164,203,1.019444444,-7.180676,1313.8
165,203,1.025277778,-7.180227,1313.21
166,203,1.030833333,-7.179709,1312.53
167,203,1.037222222,-7.17879,1311.32
168,203,1.042777778,-7.177964,1310.24
169,203,1.048611111,-7.177191,1309.23
170,203,1.053611111,-7.176653,1308.52
171,203,1.059444444,-7.175529,1307.05
172,203,1.064444444,-7.174803,1306.1
173,203,1.069444444,-7.173852,1304.86
174,203,1.074444444,-7.173135,1303.93
175,203,1.080277778,-7.17301,1303.76
176,203,1.085833333,-7.172804,1303.49
177,203,1.091388889,-7.172734,1303.4
178,203,1.0975,-7.172203,1302.71
179,203,1.103055556,-7.1709,1301.01
180,203,1.108611111,-7.170878,1300.99
181,203,1.114444444,-7.170238,1300.15
182,203,1.12,-7.169573,1299.29
183,203,1.126388889,-7.169548,1299.26
184,203,1.132222222,-7.168697,1298.15
185,203,1.138055556,-7.16804,1297.3
186,203,1.143888889,-7.167898,1297.12
187,203,1.149722222,-7.167696,1296.85
188,203,1.155277778,-7.167535,1296.64
189,203,1.161111111,-7.166772,1295.66
190,203,1.166666667,-7.165953,1294.59
191,203,1.1725,-7.165482,1293.99
192,203,1.178333333,-7.165143,1293.55
193,203,1.184722222,-7.165331,1293.79
194,203,1.190277778,-7.164673,1292.94
195,203,1.195555556,-7.163822,1291.84
196,203,1.200833333,-7.162901,1290.65
197,203,1.206666667,-7.162287,1289.86
198,203,1.212222222,-7.161551,1288.91
199,203,1.218333333,-7.160755,1287.88
200,203,1.223611111,-7.160173,1287.13
201,203,1.229444444,-7.1599,1286.78
202,203,1.235,-7.159143,1285.81
203,203,1.240833333,-7.158734,1285.28
204,203,1.246111111,-7.158172,1284.56
205,203,1.251666667,-7.158155,1284.54
206,203,1.256666667,-7.157581,1283.8
207,203,1.2625,-7.156927,1282.96
208,203,1.268055556,-7.156118,1281.92
209,203,1.273333333,-7.155817,1281.54
210,203,1.278611111,-7.155324,1280.91
211,203,1.284722222,-7.154888,1280.35
212,203,1.29,-7.154472,1279.82
213,203,1.295555556,-7.154294,1279.59
214,203,1.300833333,-7.154147,1279.4
215,203,1.306944444,-7.153851,1279.02
216,203,1.3125,-7.152692,1277.54
217,203,1.318055556,-7.152252,1276.98
218,203,1.324166667,-7.151378,1275.86
219,203,1.329722222,-7.151188,1275.62
220,203,1.335555556,-7.150941,1275.31
221,203,1.340277778,-7.15065,1274.93
222,203,1.345555556,-7.150292,1274.48
223,203,1.351388889,-7.150406,1274.62
224,203,1.3575,-7.149589,1273.58
225,203,1.363611111,-7.148466,1272.15
226,203,1.368611111,-7.148026,1271.59
227,203,1.374166667,-7.148448,1272.13
228,203,1.379722222,-7.148518,1272.22
229,203,1.385277778,-7.147865,1271.39
230,203,1.390555556,-7.147126,1270.45
231,203,1.396111111,-7.146731,1269.95
232,203,1.401666667,-7.146346,1269.46
233,203,1.406944444,-7.145962,1268.97
234,203,1.412222222,-7.145924,1268.92
235,203,1.417777778,-7.145785,1268.75
236,203,1.423333333,-7.145278,1268.1
237,203,1.429444444,-7.144902,1267.63
238,203,1.435277778,-7.144819,1267.52
239,203,1.440833333,-7.144242,1266.79
240,203,1.446388889,-7.14447,1267.08
241,203,1.453333333,-7.144608,1267.25
242,203,1.458888889,-7.144286,1266.85
243,203,1.465277778,-7.143718,1266.13
244,203,1.470277778,-7.14321,1265.48
245,203,1.475833333,-7.142843,1265.02
246,203,1.481111111,-7.142558,1264.66
247,203,1.486111111,-7.141859,1263.78
248,203,1.491944444,-7.141209,1262.95
249,203,1.497777778,-7.140859,1262.51
250,203,1.503333333,-7.140353,1261.87
251,203,1.508333333,-7.140909,1262.58
252,203,1.513611111,-7.140345,1261.86
253,203,1.518611111,-7.139488,1260.78
254,203,1.523888889,-7.139177,1260.39
255,203,1.528888889,-7.138701,1259.79
256,203,1.533888889,-7.13839,1259.4
257,203,1.54,-7.137848,1258.72
258,203,1.545,-7.13798,1258.88
259,203,1.550277778,-7.137662,1258.48
260,203,1.556111111,-7.137609,1258.42
261,203,1.561944444,-7.13664,1257.2
262,203,1.566944444,-7.136239,1256.69
263,203,1.573333333,-7.135768,1256.1
264,203,1.578888889,-7.134866,1254.97
265,203,1.584166667,-7.134574,1254.6
266,203,1.589444444,-7.134425,1254.42
267,203,1.594722222,-7.134484,1254.49
268,203,1.599722222,-7.134434,1254.43
269,203,1.605833333,-7.134823,1254.91
270,203,1.611388889,-7.134161,1254.08
271,203,1.617222222,-7.133991,1253.87
272,203,1.622777778,-7.134155,1254.08
273,203,1.628055556,-7.133436,1253.18
274,203,1.633611111,-7.133941,1253.81
275,203,1.638611111,-7.133382,1253.11
276,203,1.643611111,-7.133687,1253.49
277,203,1.649166667,-7.133136,1252.8
278,203,1.654166667,-7.132457,1251.95
279,203,1.659722222,-7.132422,1251.91
280,203,1.665,-7.132504,1252.01
281,203,1.67,-7.131865,1251.21
282,203,1.675277778,-7.131907,1251.26
283,203,1.681111111,-7.132105,1251.51
284,203,1.685833333,-7.132002,1251.38
285,203,1.690277778,-7.132242,1251.68
286,203,1.695,-7.132462,1251.96
287,203,1.7,-7.13222,1251.65
288,203,1.705277778,-7.132143,1251.56
289,203,1.711388889,-7.131839,1251.18
290,203,1.716666667,-7.131011,1250.14
291,203,1.721666667,-7.130787,1249.86
292,203,1.726944444,-7.130246,1249.18
293,203,1.731944444,-7.130016,1248.9
294,203,1.7375,-7.129492,1248.24
295,203,1.742777778,-7.129211,1247.89
296,203,1.748055556,-7.128838,1247.43
297,203,1.752777778,-7.128346,1246.81
298,203,1.758055556,-7.128054,1246.45
299,203,1.763611111,-7.127721,1246.03
300,203,1.768611111,-7.1275,1245.76
301,203,1.774166667,-7.127009,1245.15
302,203,1.779166667,-7.12691,1245.02
303,203,1.784166667,-7.127052,1245.2
304,203,1.789722222,-7.126672,1244.73
305,203,1.795833333,-7.126493,1244.5
306,203,1.801666667,-7.126115,1244.03
307,203,1.806944444,-7.125804,1243.65
308,203,1.812777778,-7.125727,1243.55
309,203,1.818333333,-7.124951,1242.59
310,203,1.823888889,-7.124999,1242.65
311,203,1.829444444,-7.124922,1242.55
312,203,1.834444444,-7.12446,1241.98
313,203,1.839722222,-7.124424,1241.93
314,203,1.845277778,-7.123912,1241.3
315,203,1.851111111,-7.123966,1241.36
316,203,1.856388889,-7.123521,1240.81
317,203,1.861111111,-7.122761,1239.87
318,203,1.866388889,-7.122802,1239.92
319,203,1.871388889,-7.122019,1238.95
320,203,1.876666667,-7.121937,1238.85
321,203,1.881944444,-7.122177,1239.15
322,203,1.8875,-7.121767,1238.64
323,203,1.8925,-7.121476,1238.28
324,203,1.897777778,-7.121215,1237.95
325,203,1.903333333,-7.121355,1238.13
326,203,1.908611111,-7.120487,1237.05
327,203,1.914444444,-7.12038,1236.92
328,203,1.919166667,-7.120439,1236.99
329,203,1.925,-7.120663,1237.27
330,203,1.930555556,-7.120981,1237.66
331,203,1.935833333,-7.120545,1237.12
332,203,1.941944444,-7.120031,1236.49
333,203,1.9475,-7.119797,1236.2
334,203,1.953055556,-7.118949,1235.15
335,203,1.958888889,-7.118703,1234.85
336,203,1.964444444,-7.117902,1233.86
337,203,1.970277778,-7.117545,1233.42
338,203,1.976666667,-7.117316,1233.14
339,203,1.982222222,-7.116837,1232.55
340,203,1.988611111,-7.116661,1232.33
341,203,1.994166667,-7.11617,1231.72
342,203,1.999444444,-7.116037,1231.56
343,203,2.005555556,-7.115702,1231.15
344,203,2.011111111,-7.116022,1231.54
345,203,2.016666667,-7.116185,1231.74
346,203,2.0225,-7.115075,1230.38
347,203,2.028055556,-7.114617,1229.81
348,203,2.033888889,-7.114389,1229.53
349,203,2.039444444,-7.11404,1229.1
350,203,2.044722222,-7.113239,1228.12
351,203,2.05,-7.113576,1228.53
352,203,2.055555556,-7.113037,1227.87
353,203,2.060833333,-7.112824,1227.61
354,203,2.066111111,-7.112771,1227.54
355,203,2.071666667,-7.11366,1228.64
356,203,2.077777778,-7.11393,1228.97
357,203,2.083055556,-7.113684,1228.67
358,203,2.088333333,-7.113864,1228.89
359,203,2.093333333,-7.113258,1228.14
360,203,2.098888889,-7.113003,1227.83
361,203,2.103611111,-7.11289,1227.69
362,203,2.108888889,-7.112827,1227.61
363,203,2.115,-7.112791,1227.57
364,203,2.120555556,-7.112466,1227.17
365,203,2.125,-7.111569,1226.07
366,203,2.130277778,-7.111366,1225.82
367,203,2.135,-7.111324,1225.77
368,203,2.14,-7.110589,1224.87
369,203,2.145833333,-7.1106,1224.88
370,203,2.151944444,-7.111106,1225.5
371,203,2.157777778,-7.110852,1225.19
372,203,2.163055556,-7.110783,1225.11
373,203,2.168888889,-7.109815,1223.92
374,203,2.174722222,-7.109254,1223.23
375,203,2.180555556,-7.10903,1222.96
376,203,2.186111111,-7.109402,1223.42
377,203,2.191944444,-7.109966,1224.11
378,203,2.197777778,-7.109635,1223.7
379,203,2.203611111,-7.109138,1223.09
380,203,2.209444444,-7.108923,1222.83
381,203,2.213888889,-7.108475,1222.28
382,203,2.219722222,-7.108679,1222.53
383,203,2.225,-7.108164,1221.9
384,203,2.231111111,-7.108027,1221.73
385,203,2.235833333,-7.107304,1220.85
386,203,2.241666667,-7.107272,1220.81
387,203,2.247222222,-7.106758,1220.19
388,203,2.252222222,-7.107028,1220.51
389,203,2.257777778,-7.107796,1221.45
390,203,2.263333333,-7.107068,1220.56
391,203,2.268888889,-7.107234,1220.77
392,203,2.274722222,-7.107229,1220.76
393,203,2.279722222,-7.106598,1219.99
394,203,2.285555556,-7.107216,1220.74
395,203,2.291666667,-7.108412,1222.21
396,203,2.297222222,-7.108393,1222.18
397,203,2.302777778,-7.108235,1221.99
398,203,2.308333333,-7.108189,1221.93
399,203,2.314166667,-7.107714,1221.35
400,203,2.319722222,-7.107439,1221.02
401,203,2.325555556,-7.107332,1220.89
402,203,2.330555556,-7.106611,1220.01
403,203,2.336388889,-7.106513,1219.89
404,203,2.341666667,-7.106317,1219.65
405,203,2.346944444,-7.106502,1219.87
406,203,2.351944444,-7.106055,1219.33
407,203,2.356666667,-7.105774,1218.99
408,203,2.361666667,-7.105404,1218.53
409,203,2.366666667,-7.105559,1218.72
410,203,2.3725,-7.105264,1218.36
411,203,2.377777778,-7.104787,1217.78
412,203,2.383333333,-7.104851,1217.86
413,203,2.389166667,-7.104442,1217.36
414,203,2.394722222,-7.103885,1216.68
415,203,2.4,-7.103958,1216.77
416,203,2.404444444,-7.103477,1216.19
417,203,2.409444444,-7.103182,1215.83
418,203,2.415277778,-7.10303,1215.64
419,203,2.420277778,-7.102805,1215.37
420,203,2.425,-7.102873,1215.45
421,203,2.430277778,-7.102862,1215.44
422,203,2.434722222,-7.102487,1214.98
423,203,2.440555556,-7.102005,1214.4
424,203,2.445277778,-7.101634,1213.95
425,203,2.45,-7.101453,1213.73
426,203,2.455555556,-7.100478,1212.55
427,203,2.460555556,-7.100569,1212.66
428,203,2.465833333,-7.100502,1212.58
429,203,2.471944444,-7.101162,1213.38
430,203,2.476944444,-7.100819,1212.96
431,203,2.481666667,-7.10036,1212.4
432,203,2.486944444,-7.099644,1211.54
433,203,2.492777778,-7.099643,1211.53
434,203,2.498055556,-7.099947,1211.9
435,203,2.503333333,-7.099825,1211.75
436,203,2.508333333,-7.099681,1211.58
437,203,2.513611111,-7.098963,1210.71
438,203,2.518611111,-7.098824,1210.54
439,203,2.523888889,-7.098225,1209.82
440,203,2.529166667,-7.098279,1209.88
441,203,2.536388889,-7.098045,1209.6
442,203,2.5425,-7.098238,1209.83
443,203,2.549166667,-7.098662,1210.35
444,203,2.555833333,-7.098258,1209.86
445,203,2.5625,-7.098068,1209.63
446,203,2.569166667,-7.097808,1209.31
447,203,2.576111111,-7.097499,1208.94
448,203,2.583611111,-7.097515,1208.96
449,203,2.590277778,-7.097503,1208.94
450,203,2.598055556,-7.097041,1208.39
451,203,2.605277778,-7.097339,1208.75
452,203,2.612222222,-7.097504,1208.95
453,203,2.618611111,-7.097609,1209.07
454,203,2.625555556,-7.097207,1208.59
455,203,2.631944444,-7.097402,1208.82
456,203,2.638888889,-7.096721,1208
457,203,2.645833333,-7.096393,1207.6
458,203,2.653055556,-7.096138,1207.3
459,203,2.660555556,-7.095924,1207.04
460,203,2.667777778,-7.096033,1207.17
461,203,2.675277778,-7.095406,1206.41
462,203,2.6825,-7.09561,1206.66
463,203,2.69,-7.09545,1206.47
464,203,2.697777778,-7.094959,1205.87
465,203,2.703888889,-7.09492,1205.83
466,203,2.711111111,-7.094721,1205.59
467,203,2.718055556,-7.094154,1204.9
468,203,2.725,-7.093938,1204.64
469,203,2.731944444,-7.093599,1204.23
470,203,2.739166667,-7.093704,1204.36
471,203,2.746388889,-7.093361,1203.95
472,203,2.753888889,-7.093253,1203.82
473,203,2.760555556,-7.092697,1203.15
474,203,2.766111111,-7.091819,1202.09
475,203,2.772777778,-7.091788,1202.06
476,203,2.779444444,-7.092058,1202.38
477,203,2.786388889,-7.092353,1202.73
478,203,2.793055556,-7.092303,1202.67
479,203,2.799444444,-7.092159,1202.5
480,203,2.805833333,-7.092389,1202.78
481,203,2.8125,-7.092101,1202.43
482,203,2.819166667,-7.091209,1201.36
483,203,2.825555556,-7.090998,1201.11
484,203,2.831944444,-7.090904,1200.99
485,203,2.838333333,-7.091039,1201.16
486,203,2.844722222,-7.09102,1201.13
487,203,2.850555556,-7.091193,1201.34
488,203,2.856944444,-7.090932,1201.03
489,203,2.863055556,-7.090591,1200.62
490,203,2.869444444,-7.090349,1200.33
491,203,2.876388889,-7.090295,1200.26
492,203,2.883055556,-7.090397,1200.38
493,203,2.890555556,-7.089872,1199.75
494,203,2.897222222,-7.089648,1199.49
495,203,2.903055556,-7.089848,1199.73
496,203,2.909444444,-7.088966,1198.67
497,203,2.915833333,-7.08874,1198.4
498,203,2.921944444,-7.088742,1198.4
499,203,2.928333333,-7.08829,1197.86
500,203,2.935277778,-7.088564,1198.19
501,203,2.942222222,-7.088674,1198.32
502,203,2.948333333,-7.089125,1198.86
503,203,2.954722222,-7.088698,1198.35
504,203,2.961666667,-7.088387,1197.97
505,203,2.967777778,-7.088874,1198.56
506,203,2.974722222,-7.088535,1198.15
507,203,2.981388889,-7.08873,1198.38
508,203,2.988611111,-7.088659,1198.3
509,203,2.995,-7.088162,1197.7
510,203,3.001111111,-7.088494,1198.1
511,203,3.0075,-7.08897,1198.67
512,203,3.014444444,-7.089036,1198.75
513,203,3.020833333,-7.088817,1198.49
514,203,3.026666667,-7.088499,1198.11
515,203,3.033888889,-7.088042,1197.56
516,203,3.040555556,-7.087448,1196.85
517,203,3.047222222,-7.087218,1196.57
518,203,3.053611111,-7.087545,1196.97
519,203,3.059166667,-7.087116,1196.45
520,203,3.065277778,-7.086891,1196.18
521,203,3.071944444,-7.086899,1196.19
522,203,3.078611111,-7.086792,1196.06
523,203,3.085,-7.086459,1195.67
524,203,3.090555556,-7.086477,1195.69
525,203,3.097222222,-7.086198,1195.35
526,203,3.103888889,-7.086016,1195.14
527,203,3.110277778,-7.086216,1195.38
528,203,3.117777778,-7.086648,1195.89
529,203,3.124444444,-7.086302,1195.48
530,203,3.130833333,-7.086094,1195.23
531,203,3.136666667,-7.085927,1195.03
532,203,3.142777778,-7.085416,1194.42
533,203,3.150277778,-7.085125,1194.07
534,203,3.156944444,-7.085253,1194.23
535,203,3.163888889,-7.08574,1194.81
536,203,3.170555556,-7.085112,1194.06
537,203,3.177777778,-7.085164,1194.12
538,203,3.184722222,-7.085735,1194.8
539,203,3.191666667,-7.085577,1194.61
540,203,3.198611111,-7.08462,1193.47
541,203,3.205277778,-7.084197,1192.96
542,203,3.212222222,-7.084076,1192.82
543,203,3.220277778,-7.083838,1192.54
544,203,3.226666667,-7.083677,1192.34
545,203,3.233055556,-7.083504,1192.14
546,203,3.24,-7.083155,1191.72
547,203,3.246111111,-7.082818,1191.32
548,203,3.252777778,-7.082653,1191.12
549,203,3.259166667,-7.082435,1190.86
550,203,3.265555556,-7.082596,1191.06
551,203,3.272222222,-7.0827,1191.18
552,203,3.279166667,-7.082729,1191.21
553,203,3.285555556,-7.082758,1191.25
554,203,3.2925,-7.082162,1190.54
555,203,3.298888889,-7.082163,1190.54
556,203,3.305555556,-7.082332,1190.74
557,203,3.311944444,-7.082399,1190.82
558,203,3.319166667,-7.082224,1190.61
559,203,3.326666667,-7.082684,1191.16
560,203,3.333333333,-7.082359,1190.77
561,203,3.34,-7.082516,1190.96
562,203,3.346388889,-7.082464,1190.9
563,203,3.353055556,-7.082095,1190.46
564,203,3.359444444,-7.08207,1190.43
565,203,3.366111111,-7.08159,1189.86
566,203,3.371944444,-7.081674,1189.96
567,203,3.377777778,-7.081727,1190.02
568,203,3.384166667,-7.081646,1189.93
569,203,3.39,-7.08174,1190.04
570,203,3.396666667,-7.081975,1190.32
571,203,3.403333333,-7.08197,1190.31
572,203,3.409722222,-7.081378,1189.61
573,203,3.416388889,-7.081355,1189.58
574,203,3.423055556,-7.081036,1189.2
575,203,3.429722222,-7.081066,1189.24
576,203,3.436111111,-7.080997,1189.15
577,203,3.443055556,-7.081122,1189.3
578,203,3.449722222,-7.080792,1188.91
579,203,3.456111111,-7.080396,1188.44
580,203,3.463333333,-7.080161,1188.16
581,203,3.470833333,-7.080209,1188.22
582,203,3.4775,-7.079791,1187.72
583,203,3.483611111,-7.079373,1187.22
584,203,3.49,-7.07942,1187.28
585,203,3.496388889,-7.079343,1187.19
586,203,3.5025,-7.078926,1186.69
587,203,3.508888889,-7.078973,1186.75
588,203,3.515555556,-7.078914,1186.68
589,203,3.522222222,-7.078787,1186.53
590,203,3.529166667,-7.078795,1186.54
591,203,3.535833333,-7.078638,1186.35
592,203,3.542222222,-7.078329,1185.99
593,203,3.548611111,-7.078069,1185.68
594,203,3.554722222,-7.077772,1185.32
595,203,3.561666667,-7.077891,1185.47
596,203,3.568611111,-7.077993,1185.59
597,203,3.575,-7.077556,1185.07
598,203,3.582222222,-7.077613,1185.14
599,203,3.588055556,-7.076979,1184.39
600,203,3.595,-7.075816,1183.01
601,203,3.601944444,-7.075983,1183.21
602,203,3.608888889,-7.075881,1183.09
603,203,3.615833333,-7.076137,1183.39
604,203,3.622777778,-7.075924,1183.14
605,203,3.629722222,-7.076137,1183.39
606,203,3.635833333,-7.07634,1183.63
607,203,3.642222222,-7.076016,1183.25
608,203,3.648333333,-7.075971,1183.19
609,203,3.654722222,-7.075747,1182.93
610,203,3.661111111,-7.075664,1182.83
611,203,3.667777778,-7.075565,1182.71
612,203,3.674444444,-7.075586,1182.74
613,203,3.680555556,-7.075677,1182.84
614,203,3.6875,-7.075152,1182.22
615,203,3.694722222,-7.074651,1181.63
616,203,3.700833333,-7.074596,1181.57
617,203,3.7075,-7.074508,1181.46
618,203,3.713611111,-7.074701,1181.69
619,203,3.72,-7.074354,1181.28
620,203,3.726388889,-7.07449,1181.44
621,203,3.7325,-7.073937,1180.79
622,203,3.738611111,-7.074086,1180.96
623,203,3.745277778,-7.07395,1180.8
624,203,3.751666667,-7.074114,1181
625,203,3.759166667,-7.073939,1180.79
626,203,3.765833333,-7.073868,1180.71
627,203,3.7725,-7.073978,1180.84
628,203,3.778611111,-7.073726,1180.54
629,203,3.785,-7.073528,1180.3
630,203,3.791666667,-7.073528,1180.3
631,203,3.797777778,-7.073811,1180.64
632,203,3.804166667,-7.073585,1180.37
633,203,3.811111111,-7.073684,1180.49
634,203,3.818333333,-7.073755,1180.57
635,203,3.824444444,-7.073702,1180.51
636,203,3.830555556,-7.073911,1180.76
637,203,3.836666667,-7.073589,1180.38
638,203,3.843055556,-7.073411,1180.17
639,203,3.849722222,-7.073531,1180.31
640,203,3.856944444,-7.073716,1180.53
641,203,3.863888889,-7.073176,1179.89
642,203,3.870833333,-7.073297,1180.03
643,203,3.8775,-7.072812,1179.46
644,203,3.884166667,-7.072475,1179.06
645,203,3.890555556,-7.072413,1178.99
646,203,3.896944444,-7.072377,1178.95
647,203,3.903055556,-7.072456,1179.04
648,203,3.9075,-7.072663,1179.28
649,203,3.911944444,-7.072538,1179.14
650,203,3.916388889,-7.072542,1179.14
651,203,3.920555556,-7.07253,1179.13
652,203,3.924722222,-7.072258,1178.81
653,203,3.928888889,-7.072114,1178.64
654,203,3.933611111,-7.071942,1178.43
655,203,3.937777778,-7.072055,1178.57
656,203,3.942777778,-7.072293,1178.85
657,203,3.946944444,-7.072292,1178.85
658,203,3.951111111,-7.071778,1178.24
659,203,3.954722222,-7.07169,1178.14
660,203,3.959166667,-7.071404,1177.8
661,203,3.963333333,-7.071362,1177.75
662,203,3.967222222,-7.071316,1177.7
663,203,3.971666667,-7.071418,1177.82
664,203,3.976111111,-7.071482,1177.89
665,203,3.981388889,-7.071293,1177.67
666,203,3.986111111,-7.071514,1177.93
667,203,3.990555556,-7.070962,1177.28
668,203,3.995,-7.070138,1176.31
669,203,3.998888889,-7.070361,1176.57
670,203,4.002777778,-7.070187,1176.37
671,203,4.0075,-7.070297,1176.5
672,203,4.011666667,-7.070482,1176.72
673,203,4.015833333,-7.070374,1176.59
674,203,4.020277778,-7.070382,1176.6
675,203,4.025,-7.070498,1176.73
676,203,4.029166667,-7.070753,1177.03
677,203,4.033333333,-7.070615,1176.87
678,203,4.038055556,-7.070598,1176.85
679,203,4.042222222,-7.070233,1176.42
680,203,4.046666667,-7.070274,1176.47
681,203,4.051388889,-7.069844,1175.96
682,203,4.055833333,-7.069517,1175.58
683,203,4.06,-7.06939,1175.43
684,203,4.064444444,-7.069111,1175.1
685,203,4.068888889,-7.068876,1174.83
686,203,4.073333333,-7.068913,1174.87
687,203,4.077222222,-7.068962,1174.93
688,203,4.081666667,-7.068915,1174.87
689,203,4.085833333,-7.068836,1174.78
690,203,4.09,-7.068802,1174.74
691,203,4.094444444,-7.0688,1174.74
692,203,4.098888889,-7.068498,1174.38
693,203,4.102777778,-7.068356,1174.22
694,203,4.106944444,-7.068159,1173.98
695,203,4.111388889,-7.068013,1173.81
696,203,4.115833333,-7.067981,1173.78
697,203,4.119722222,-7.067901,1173.68
698,203,4.123888889,-7.06817,1174
699,203,4.128055556,-7.068239,1174.08
700,203,4.1325,-7.068225,1174.06
701,203,4.136944444,-7.068164,1173.99
702,203,4.140833333,-7.068013,1173.81
703,203,4.145,-7.067989,1173.79
704,203,4.148888889,-7.0681,1173.92
705,203,4.153333333,-7.068293,1174.14
706,203,4.1575,-7.068102,1173.92
707,203,4.161944444,-7.068596,1174.5
708,203,4.166388889,-7.068551,1174.45
709,203,4.170833333,-7.068646,1174.56
710,203,4.175555556,-7.06868,1174.6
711,203,4.179722222,-7.068421,1174.29
712,203,4.184166667,-7.068124,1173.94
713,203,4.188055556,-7.067717,1173.47
714,203,4.191666667,-7.067761,1173.52
715,203,4.195833333,-7.067303,1172.98
716,203,4.200277778,-7.067449,1173.15
717,203,4.204444444,-7.067461,1173.17
718,203,4.208611111,-7.067382,1173.07
719,203,4.213055556,-7.067132,1172.78
720,203,4.217777778,-7.067302,1172.98
721,203,4.221666667,-7.066981,1172.6
722,203,4.225833333,-7.06723,1172.89
723,203,4.23,-7.067212,1172.87
724,203,4.234444444,-7.067171,1172.83
725,203,4.238333333,-7.067146,1172.8
726,203,4.243333333,-7.067345,1173.03
727,203,4.247777778,-7.067239,1172.91
728,203,4.251666667,-7.067269,1172.94
729,203,4.255833333,-7.067148,1172.8
730,203,4.26,-7.066943,1172.56
731,203,4.264166667,-7.067021,1172.65
732,203,4.269166667,-7.067137,1172.79
733,203,4.273333333,-7.066489,1172.03
734,203,4.278055556,-7.066649,1172.21
735,203,4.281944444,-7.066562,1172.11
736,203,4.285833333,-7.066239,1171.73
737,203,4.290555556,-7.066444,1171.97
738,203,4.294722222,-7.065895,1171.33
739,203,4.298888889,-7.066002,1171.46
740,203,4.303333333,-7.066362,1171.88
741,203,4.307222222,-7.066222,1171.71
742,203,4.311388889,-7.066309,1171.81
743,203,4.315555556,-7.066335,1171.85
744,203,4.319444444,-7.066232,1171.72
745,203,4.323611111,-7.065675,1171.07
746,203,4.328055556,-7.065736,1171.14
747,203,4.3325,-7.065761,1171.17
748,203,4.336666667,-7.065764,1171.18
749,203,4.341111111,-7.065917,1171.36
750,203,4.345277778,-7.065622,1171.01
751,203,4.349722222,-7.065814,1171.23
752,203,4.353888889,-7.065476,1170.84
753,203,4.358611111,-7.065459,1170.82
754,203,4.363333333,-7.065722,1171.13
755,203,4.367777778,-7.065563,1170.94
756,203,4.3725,-7.0651,1170.4
757,203,4.376944444,-7.065172,1170.48
758,203,4.381111111,-7.065283,1170.61
759,203,4.385833333,-7.065408,1170.76
760,203,4.390277778,-7.065367,1170.71
761,203,4.394722222,-7.064953,1170.23
762,203,4.398888889,-7.064743,1169.98
763,203,4.402777778,-7.064443,1169.63
764,203,4.406666667,-7.06452,1169.72
765,203,4.411388889,-7.064771,1170.01
766,203,4.415833333,-7.064648,1169.87
767,203,4.420277778,-7.064501,1169.7
768,203,4.424166667,-7.063936,1169.04
769,203,4.428333333,-7.064167,1169.31
770,203,4.432222222,-7.064005,1169.12
771,203,4.436388889,-7.064177,1169.32
772,203,4.441111111,-7.064179,1169.32
773,203,4.444722222,-7.063977,1169.09
774,203,4.448888889,-7.063902,1169
775,203,4.4525,-7.063787,1168.86
776,203,4.456388889,-7.064004,1169.12
777,203,4.460555556,-7.063892,1168.99
778,203,4.465,-7.063655,1168.71
779,203,4.468888889,-7.063769,1168.84
780,203,4.473333333,-7.063303,1168.3
781,203,4.476944444,-7.063634,1168.68
782,203,4.481111111,-7.063164,1168.14
783,203,4.485833333,-7.063014,1167.96
784,203,4.49,-7.063065,1168.02
785,203,4.494722222,-7.062889,1167.81
786,203,4.498611111,-7.062894,1167.82
787,203,4.503333333,-7.062914,1167.84
788,203,4.507777778,-7.061822,1166.57
789,203,4.511666667,-7.061576,1166.28
790,203,4.515277778,-7.06141,1166.09
791,203,4.519166667,-7.060969,1165.57
792,203,4.523333333,-7.060712,1165.27
793,203,4.5275,-7.06083,1165.41
794,203,4.531944444,-7.060805,1165.38
795,203,4.535833333,-7.060691,1165.25
796,203,4.540555556,-7.060565,1165.1
797,203,4.544722222,-7.060113,1164.58
798,203,4.548888889,-7.060438,1164.96
799,203,4.553611111,-7.060146,1164.62
800,203,4.558055556,-7.060019,1164.47
801,203,4.562777778,-7.060045,1164.5
802,203,4.566944444,-7.059709,1164.11
803,203,4.571666667,-7.060279,1164.77
804,203,4.576111111,-7.060502,1165.03
805,203,4.580555556,-7.060272,1164.76
806,203,4.585,-7.059825,1164.24
807,203,4.59,-7.060006,1164.45
808,203,4.594722222,-7.059168,1163.48
809,203,4.598888889,-7.059089,1163.38
810,203,4.603055556,-7.058741,1162.98
811,203,4.606944444,-7.05876,1163
812,203,4.611388889,-7.058759,1163
813,203,4.616111111,-7.058717,1162.95
814,203,4.620833333,-7.058651,1162.88
815,203,4.625,-7.0586,1162.82
816,203,4.628611111,-7.05846,1162.65
817,203,4.633055556,-7.058676,1162.9
818,203,4.636944444,-7.058682,1162.91
819,203,4.641111111,-7.058629,1162.85
820,203,4.645277778,-7.058375,1162.55
821,203,4.649166667,-7.058225,1162.38
822,203,4.653055556,-7.058269,1162.43
823,203,4.657222222,-7.058204,1162.36
824,203,4.661944444,-7.058403,1162.59
825,203,4.666111111,-7.058417,1162.6
826,203,4.671111111,-7.058369,1162.55
827,203,4.675555556,-7.05834,1162.51
828,203,4.68,-7.058244,1162.4
829,203,4.684166667,-7.057729,1161.8
830,203,4.688611111,-7.057261,1161.26
831,203,4.692777778,-7.057494,1161.53
832,203,4.697222222,-7.057538,1161.58
833,203,4.701388889,-7.056922,1160.87
834,203,4.705555556,-7.056931,1160.88
835,203,4.710833333,-7.057247,1161.24
836,203,4.715277778,-7.057154,1161.14
837,203,4.719166667,-7.057362,1161.38
838,203,4.723055556,-7.057396,1161.42
839,203,4.7275,-7.057146,1161.13
840,203,4.731666667,-7.057242,1161.24
841,203,4.735833333,-7.057406,1161.43
842,203,4.740277778,-7.057444,1161.47
843,203,4.744444444,-7.057274,1161.28
844,203,4.748611111,-7.05735,1161.36
845,203,4.7525,-7.057331,1161.34
846,203,4.756666667,-7.057476,1161.51
847,203,4.760555556,-7.057376,1161.39
848,203,4.765,-7.057078,1161.05
849,203,4.769166667,-7.057359,1161.37
850,203,4.773611111,-7.057021,1160.98
851,203,4.778055556,-7.057332,1161.34
852,203,4.7825,-7.057274,1161.28
853,203,4.786666667,-7.057154,1161.14
854,203,4.790555556,-7.05699,1160.95
855,203,4.794444444,-7.056845,1160.78
856,203,4.799166667,-7.056598,1160.49
857,203,4.803611111,-7.056319,1160.17
858,203,4.808055556,-7.056511,1160.39
859,203,4.812222222,-7.056489,1160.36
860,203,4.816388889,-7.05623,1160.06
861,203,4.820555556,-7.056073,1159.88
862,203,4.824722222,-7.056214,1160.04
863,203,4.828888889,-7.056011,1159.81
864,203,4.833611111,-7.056055,1159.86
865,203,4.8375,-7.055942,1159.73
866,203,4.841944444,-7.056491,1160.37
867,203,4.846666667,-7.056371,1160.23
868,203,4.851111111,-7.056584,1160.47
869,203,4.855555556,-7.056243,1160.08
870,203,4.86,-7.056161,1159.98
871,203,4.863888889,-7.056109,1159.92
872,203,4.868333333,-7.056236,1160.07
873,203,4.8725,-7.056216,1160.05
874,203,4.876388889,-7.05619,1160.02
875,203,4.880833333,-7.056275,1160.12
876,203,4.885555556,-7.056006,1159.8
877,203,4.89,-7.055738,1159.49
878,203,4.893888889,-7.055747,1159.5
879,203,4.898333333,-7.056373,1160.23
880,203,4.9025,-7.056342,1160.19
881,203,4.906944444,-7.055846,1159.62
882,203,4.911666667,-7.055913,1159.7
883,203,4.915833333,-7.056108,1159.92
884,203,4.920277778,-7.055985,1159.78
885,203,4.924722222,-7.056036,1159.84
886,203,4.929444444,-7.055543,1159.27
887,203,4.933611111,-7.055156,1158.82
888,203,4.937777778,-7.055009,1158.65
889,203,4.941666667,-7.054492,1158.05
890,203,4.945555556,-7.054228,1157.74
891,203,4.949444444,-7.054332,1157.86
892,203,4.953333333,-7.054647,1158.23
893,203,4.9575,-7.054979,1158.61
894,203,4.961666667,-7.055113,1158.77
895,203,4.965833333,-7.05432,1157.85
896,203,4.97,-7.053888,1157.35
897,203,4.973888889,-7.05386,1157.32
898,203,4.978333333,-7.053767,1157.21
899,203,4.982222222,-7.053658,1157.08
900,203,4.986111111,-7.05335,1156.73
901,203,4.990277778,-7.053398,1156.78
902,203,4.994444444,-7.053583,1157
903,203,4.998888889,-7.053923,1157.39
904,203,5.003333333,-7.053298,1156.67

==> data/cvi_nyt.csv <==
iter_no,K,time,likelihood,perplexity
2,132,0.056111111,-8.068984,3193.86
3,135,0.075555556,-7.969922,2892.63
4,135,0.095277778,-7.900363,2698.26
5,136,0.113333333,-7.847926,2560.42
6,137,0.131944444,-7.810604,2466.62
7,138,0.150833333,-7.782173,2397.48
8,139,0.169444444,-7.758534,2341.47
9,140,0.188333333,-7.738006,2293.89
10,140,0.205555556,-7.72022,2253.46
11,140,0.222222222,-7.705665,2220.89
12,140,0.238888889,-7.690644,2187.78
13,140,0.256111111,-7.677642,2159.52
14,140,0.271944444,-7.667148,2136.98
15,140,0.289166667,-7.657057,2115.52
16,140,0.305277778,-7.649101,2098.76
17,140,0.321388889,-7.64082,2081.45
18,140,0.338333333,-7.632875,2064.98
19,140,0.355277778,-7.626126,2051.09
20,140,0.371666667,-7.619811,2038.18
21,140,0.3875,-7.613985,2026.34
22,140,0.404166667,-7.607801,2013.84
23,140,0.419444444,-7.601289,2000.77
24,140,0.436111111,-7.597253,1992.71
25,140,0.451944444,-7.591785,1981.85
26,140,0.468611111,-7.587398,1973.17
27,140,0.484722222,-7.582554,1963.64
28,140,0.501388889,-7.57836,1955.42
29,140,0.517777778,-7.573917,1946.75
30,140,0.532222222,-7.569944,1939.03
31,140,0.548333333,-7.565884,1931.18
32,140,0.564166667,-7.561978,1923.65
33,140,0.579722222,-7.557798,1915.62
34,140,0.595277778,-7.554114,1908.58
35,140,0.610277778,-7.551181,1902.99
36,140,0.626111111,-7.54841,1897.72
37,140,0.640833333,-7.545182,1891.61
38,140,0.655833333,-7.542392,1886.34
39,140,0.673055556,-7.539169,1880.27
40,140,0.688611111,-7.536197,1874.69
41,140,0.703055556,-7.533643,1869.91
42,140,0.718333333,-7.53142,1865.75
43,140,0.733611111,-7.528551,1860.41
44,140,0.749166667,-7.526336,1856.29
45,140,0.765277778,-7.524209,1852.35
46,140,0.779444444,-7.522469,1849.13
47,140,0.795833333,-7.519585,1843.8
48,140,0.81,-7.517523,1840
49,140,0.825833333,-7.515338,1835.99
50,140,0.841666667,-7.513667,1832.92
51,140,0.856666667,-7.51136,1828.7
52,140,0.872777778,-7.509429,1825.17
53,140,0.886944444,-7.507562,1821.77
54,140,0.901944444,-7.505847,1818.65
55,140,0.917777778,-7.503565,1814.5
56,140,0.932222222,-7.501682,1811.09
57,140,0.946666667,-7.499653,1807.42
58,140,0.961944444,-7.497921,1804.29
59,140,0.976666667,-7.496404,1801.55
60,140,0.991111111,-7.494946,1798.93
61,140,1.005277778,-7.492568,1794.65
62,140,1.020555556,-7.491186,1792.18
63,140,1.035277778,-7.489329,1788.85
64,140,1.051944444,-7.48786,1786.23
65,140,1.065833333,-7.486506,1783.81
66,140,1.079444444,-7.484797,1780.76
67,140,1.093611111,-7.483287,1778.08
68,140,1.107777778,-7.481609,1775.09
69,140,1.123055556,-7.48037,1772.9
70,140,1.138611111,-7.479333,1771.06
71,140,1.152222222,-7.478528,1769.63
72,140,1.166666667,-7.477626,1768.04
73,140,1.181111111,-7.476237,1765.58
74,141,1.193055556,-7.475194,1763.74
75,141,1.207222222,-7.473778,1761.25
76,141,1.221666667,-7.472468,1758.94
77,141,1.234166667,-7.471202,1756.72
78,141,1.249722222,-7.469879,1754.39
79,141,1.263055556,-7.468523,1752.02
80,141,1.278333333,-7.467475,1750.18
81,141,1.293611111,-7.466317,1748.16
82,141,1.307777778,-7.465263,1746.31
83,141,1.3225,-7.464142,1744.36
84,141,1.338333333,-7.463226,1742.76
85,141,1.353888889,-7.462142,1740.87
86,141,1.368333333,-7.460818,1738.57
87,141,1.383055556,-7.459646,1736.53
88,141,1.4,-7.458804,1735.07
89,141,1.414722222,-7.457541,1732.88
90,141,1.428611111,-7.456633,1731.31
91,141,1.4425,-7.455563,1729.46
92,141,1.456388889,-7.454342,1727.35
93,141,1.470277778,-7.452727,1724.56
94,141,1.485277778,-7.451803,1722.97
95,141,1.499166667,-7.450782,1721.21
96,141,1.513888889,-7.450244,1720.28
97,141,1.529166667,-7.449505,1719.01
98,141,1.543333333,-7.448509,1717.3
99,141,1.556944444,-7.447556,1715.66
100,141,1.572222222,-7.446723,1714.24
101,141,1.587222222,-7.445873,1712.78
102,141,1.600833333,-7.445476,1712.1
103,141,1.617777778,-7.444748,1710.85
104,141,1.632777778,-7.443687,1709.04
105,141,1.646666667,-7.442731,1707.41
106,141,1.660555556,-7.441946,1706.07
107,141,1.674166667,-7.441398,1705.13
108,141,1.688888889,-7.440892,1704.27
109,141,1.702777778,-7.439992,1702.74
110,141,1.7175,-7.438896,1700.87
111,141,1.731944444,-7.438125,1699.56
112,141,1.748333333,-7.437657,1698.77
113,141,1.761944444,-7.43665,1697.06
114,141,1.774444444,-7.436124,1696.16
115,141,1.787777778,-7.435334,1694.82
116,141,1.8025,-7.435568,1695.22
117,141,1.816388889,-7.43464,1693.65
118,141,1.83,-7.434025,1692.61
119,141,1.843333333,-7.433415,1691.57
120,141,1.857777778,-7.432357,1689.79
121,141,1.872222222,-7.431848,1688.93
122,141,1.885833333,-7.431139,1687.73
123,141,1.900833333,-7.430215,1686.17
124,141,1.913888889,-7.429629,1685.18
125,141,1.927222222,-7.42911,1684.31
126,141,1.9425,-7.428148,1682.69
127,141,1.956944444,-7.427331,1681.31
128,141,1.969722222,-7.42697,1680.71
129,141,1.9825,-7.426725,1680.3
130,141,1.996388889,-7.426115,1679.27
131,141,2.011388889,-7.425287,1677.88
132,141,2.027222222,-7.424559,1676.66
133,141,2.040833333,-7.423976,1675.68
134,141,2.055,-7.423272,1674.5
135,141,2.070277778,-7.42246,1673.14
136,141,2.084444444,-7.42166,1671.81
137,141,2.099444444,-7.421193,1671.03
138,141,2.113333333,-7.420741,1670.27
139,141,2.1275,-7.420841,1670.44
140,141,2.143333333,-7.420477,1669.83
141,141,2.158888889,-7.420128,1669.25
142,141,2.174444444,-7.419837,1668.76
143,141,2.19,-7.419721,1668.57
144,141,2.204722222,-7.418842,1667.1
145,141,2.218888889,-7.418163,1665.97
146,141,2.232777778,-7.417877,1665.49
147,141,2.247222222,-7.417397,1664.69
148,141,2.261388889,-7.416925,1663.91
149,141,2.2775,-7.41663,1663.42
150,141,2.2925,-7.41621,1662.72
151,141,2.308333333,-7.415675,1661.83
152,141,2.323611111,-7.414893,1660.53
153,141,2.339166667,-7.414532,1659.93
154,141,2.354444444,-7.413952,1658.97
155,141,2.367777778,-7.413588,1658.37
156,141,2.381388889,-7.413029,1657.44
157,141,2.396666667,-7.412369,1656.35
158,141,2.411388889,-7.411894,1655.56
159,141,2.426111111,-7.411887,1655.55
160,141,2.440833333,-7.411303,1654.58
161,141,2.454722222,-7.410887,1653.89
162,141,2.470833333,-7.410165,1652.7
163,141,2.483055556,-7.409969,1652.38
164,141,2.496944444,-7.409423,1651.47
165,141,2.511666667,-7.408503,1649.95
166,141,2.524722222,-7.408067,1649.24
167,141,2.538611111,-7.407579,1648.43
168,141,2.553055556,-7.407146,1647.72
169,141,2.566666667,-7.406635,1646.88
170,141,2.580833333,-7.406402,1646.49
171,141,2.595,-7.405873,1645.62
172,141,2.608055556,-7.406496,1646.65
173,141,2.622222222,-7.406148,1646.07
174,141,2.637777778,-7.4058,1645.5
175,141,2.653333333,-7.405398,1644.84
176,141,2.666666667,-7.404917,1644.05
177,141,2.680277778,-7.404454,1643.29
178,141,2.693611111,-7.404052,1642.63
179,141,2.706944444,-7.403648,1641.96
180,141,2.720833333,-7.403286,1641.37
181,141,2.733888889,-7.403065,1641.01
182,141,2.746666667,-7.402701,1640.41
183,141,2.760833333,-7.401921,1639.13
184,141,2.774444444,-7.401784,1638.91
185,141,2.789166667,-7.401372,1638.23
186,141,2.8025,-7.401193,1637.94
187,141,2.815555556,-7.400654,1637.05
188,141,2.829722222,-7.40051,1636.82
189,141,2.842222222,-7.400286,1636.45
190,141,2.857222222,-7.39995,1635.9
191,141,2.871944444,-7.399801,1635.66
192,141,2.886388889,-7.399314,1634.86
193,141,2.899444444,-7.398911,1634.2
194,141,2.912777778,-7.398773,1633.98
195,141,2.925,-7.398183,1633.01
196,141,2.936666667,-7.397859,1632.49
197,141,2.948611111,-7.397478,1631.86
198,141,2.959722222,-7.396939,1630.98
199,141,2.971944444,-7.39678,1630.73
200,141,2.983888889,-7.396615,1630.46
201,141,2.995833333,-7.396667,1630.54
202,141,3.008055556,-7.396505,1630.28
203,141,3.02,-7.395869,1629.24
204,141,3.031666667,-7.395593,1628.79
205,141,3.043055556,-7.395053,1627.91
206,141,3.054444444,-7.39446,1626.95
207,141,3.066111111,-7.394265,1626.63
208,141,3.077777778,-7.393697,1625.71
209,141,3.089166667,-7.393573,1625.5
210,141,3.100277778,-7.3932,1624.9
211,141,3.111111111,-7.392927,1624.45
212,141,3.123055556,-7.392477,1623.72
213,141,3.135833333,-7.391925,1622.83
214,141,3.1475,-7.391593,1622.29
215,141,3.158611111,-7.391177,1621.61
216,141,3.170555556,-7.390875,1621.12
217,141,3.181666667,-7.390582,1620.65
218,141,3.193611111,-7.389989,1619.69
219,141,3.205555556,-7.389416,1618.76
220,141,3.216944444,-7.389216,1618.44
221,141,3.228611111,-7.388678,1617.57
222,141,3.240277778,-7.388329,1617
223,141,3.252222222,-7.387669,1615.93
224,141,3.264444444,-7.387234,1615.23
225,141,3.275833333,-7.387008,1614.87
226,141,3.286666667,-7.386717,1614.4
227,141,3.298611111,-7.386274,1613.68
228,141,3.310277778,-7.386226,1613.6
229,141,3.321666667,-7.386076,1613.36
230,141,3.332777778,-7.385413,1612.29
231,141,3.344166667,-7.385227,1611.99
232,141,3.355555556,-7.384858,1611.4
233,141,3.366944444,-7.38484,1611.37
234,141,3.377777778,-7.384698,1611.14
235,141,3.389722222,-7.384427,1610.7
236,141,3.400833333,-7.383968,1609.97
237,141,3.411944444,-7.384075,1610.14
238,141,3.423333333,-7.383821,1609.73
239,141,3.434166667,-7.383506,1609.22
240,141,3.445833333,-7.383094,1608.56
241,141,3.457777778,-7.383013,1608.43
242,141,3.469166667,-7.382655,1607.85
243,141,3.480555556,-7.382484,1607.58
244,141,3.492777778,-7.382139,1607.02
245,141,3.504166667,-7.381815,1606.5
246,141,3.516666667,-7.381619,1606.19
247,141,3.528333333,-7.381189,1605.5
248,141,3.540555556,-7.380989,1605.18
249,141,3.5525,-7.380818,1604.9
250,141,3.565277778,-7.380491,1604.38
251,141,3.576666667,-7.38018,1603.88
252,141,3.588333333,-7.380041,1603.66
253,141,3.598888889,-7.379947,1603.5
254,141,3.609722222,-7.379758,1603.2
255,141,3.621111111,-7.379493,1602.78
256,141,3.632222222,-7.379395,1602.62
257,141,3.643611111,-7.379281,1602.44
258,141,3.655,-7.379052,1602.07
259,141,3.666666667,-7.378898,1601.82
260,141,3.678888889,-7.378683,1601.48
261,141,3.691111111,-7.378411,1601.04
262,141,3.702222222,-7.378043,1600.45
263,141,3.713888889,-7.377567,1599.69
264,141,3.725833333,-7.37741,1599.44
265,141,3.736944444,-7.377013,1598.81
266,141,3.748333333,-7.376597,1598.14
267,141,3.760555556,-7.376504,1597.99
268,141,3.771944444,-7.376222,1597.54
269,141,3.782777778,-7.376082,1597.32
270,141,3.795277778,-7.375875,1596.99
271,141,3.8075,-7.375568,1596.5
272,141,3.818611111,-7.375408,1596.24
273,141,3.83,-7.37487,1595.38
274,141,3.841944444,-7.374821,1595.31
275,141,3.853333333,-7.375001,1595.59
276,141,3.863611111,-7.374703,1595.12
277,141,3.875555556,-7.374663,1595.05
278,141,3.886944444,-7.374392,1594.62
279,141,3.897777778,-7.374205,1594.32
280,141,3.908888889,-7.374018,1594.03
281,141,3.920277778,-7.373739,1593.58
282,141,3.930833333,-7.373518,1593.23
283,141,3.941388889,-7.373175,1592.68
284,141,3.952777778,-7.372969,1592.35
285,141,3.964722222,-7.372673,1591.88
286,141,3.975555556,-7.37218,1591.1
287,141,3.986666667,-7.371605,1590.18
288,141,3.997777778,-7.371413,1589.88
289,141,4.009166667,-7.37106,1589.32
290,141,4.020555556,-7.370817,1588.93
291,141,4.031666667,-7.370421,1588.3
292,141,4.043333333,-7.36992,1587.51
293,141,4.054722222,-7.369947,1587.55
294,141,4.065555556,-7.369715,1587.18
295,141,4.077222222,-7.37014,1587.86
296,141,4.088055556,-7.369704,1587.16
297,141,4.1,-7.369512,1586.86
298,141,4.111944444,-7.369355,1586.61
299,141,4.123055556,-7.368949,1585.97
300,141,4.134444444,-7.36881,1585.75
301,141,4.145555556,-7.36863,1585.46
302,141,4.156944444,-7.36847,1585.21
303,141,4.168611111,-7.368102,1584.62
304,141,4.18,-7.367762,1584.08
305,141,4.191944444,-7.367511,1583.69
306,141,4.203333333,-7.367573,1583.79
307,141,4.214444444,-7.367289,1583.34
308,141,4.226111111,-7.366957,1582.81
309,141,4.238055556,-7.366785,1582.54
310,141,4.249166667,-7.366451,1582.01
311,141,4.260555556,-7.366209,1581.63
312,141,4.271111111,-7.366189,1581.59
313,141,4.2825,-7.365948,1581.21
314,141,4.293611111,-7.365826,1581.02
315,141,4.305,-7.365952,1581.22
316,141,4.315833333,-7.365872,1581.09
317,141,4.327777778,-7.365743,1580.89
318,141,4.339444444,-7.365786,1580.96
319,141,4.351111111,-7.36561,1580.68
320,141,4.362777778,-7.365698,1580.82
321,141,4.374166667,-7.365469,1580.46
322,141,4.385833333,-7.365298,1580.19
323,141,4.3975,-7.365341,1580.25
324,141,4.408888889,-7.365306,1580.2
325,141,4.420277778,-7.364903,1579.56
326,141,4.431944444,-7.364519,1578.96
327,141,4.443333333,-7.364252,1578.53
328,141,4.454444444,-7.363788,1577.8
329,141,4.466111111,-7.363627,1577.55
330,141,4.476944444,-7.363518,1577.38
331,141,4.488055556,-7.363375,1577.15
332,141,4.498888889,-7.363285,1577.01
333,141,4.509722222,-7.36319,1576.86
334,141,4.521666667,-7.363053,1576.64
335,141,4.532777778,-7.36301,1576.57
336,141,4.544444444,-7.362889,1576.38
337,141,4.556111111,-7.36279,1576.23
338,141,4.5675,-7.362299,1575.45
339,141,4.579166667,-7.362448,1575.69
340,141,4.590555556,-7.362146,1575.21
341,141,4.602777778,-7.361855,1574.76
342,141,4.614722222,-7.361741,1574.58
343,141,4.626111111,-7.361685,1574.49
344,141,4.638333333,-7.361743,1574.58
345,141,4.650277778,-7.361415,1574.06
346,141,4.661388889,-7.361389,1574.02
347,141,4.672777778,-7.361472,1574.15
348,141,4.683888889,-7.361316,1573.91
349,141,4.694722222,-7.36101,1573.42
350,141,4.706111111,-7.361226,1573.76
351,141,4.7175,-7.36076,1573.03
352,141,4.728055556,-7.36085,1573.17
353,141,4.740277778,-7.36063,1572.83
354,141,4.750833333,-7.360624,1572.82
355,141,4.762777778,-7.360331,1572.36
356,141,4.773888889,-7.360169,1572.1
357,141,4.785833333,-7.35987,1571.63
358,141,4.798333333,-7.35947,1571
359,141,4.809722222,-7.359539,1571.11
360,141,4.821388889,-7.359557,1571.14
361,141,4.833055556,-7.359548,1571.13
362,141,4.844444444,-7.35938,1570.86
363,141,4.855277778,-7.359277,1570.7
364,141,4.866111111,-7.358958,1570.2
365,141,4.876388889,-7.358659,1569.73
366,141,4.887222222,-7.358494,1569.47
367,141,4.898333333,-7.358293,1569.16
368,141,4.909444444,-7.358228,1569.05
369,141,4.920277778,-7.35826,1569.1
370,141,4.931944444,-7.358428,1569.37
371,141,4.942777778,-7.358388,1569.3
372,141,4.953611111,-7.358395,1569.32
373,141,4.964166667,-7.358442,1569.39
374,141,4.975555556,-7.358292,1569.15
375,141,4.986388889,-7.358078,1568.82
376,141,4.9975,-7.357774,1568.34
377,141,5.007777778,-7.357786,1568.36

==> data/cvi_wiki.csv <==
iter_no,K,time,likelihood,perplexity
2,135,0.030277778,-8.005413,2997.14
3,160,0.041111111,-7.884366,2655.44
4,173,0.051944444,-7.802061,2445.64
5,181,0.061388889,-7.742778,2304.87
6,187,0.071944444,-7.693713,2194.51
7,188,0.081111111,-7.658549,2118.68
8,189,0.090555556,-7.63534,2070.07
9,192,0.099722222,-7.611337,2020.98
10,193,0.108611111,-7.590037,1978.39
11,193,0.117222222,-7.569334,1937.85
12,193,0.126944444,-7.551458,1903.52
13,193,0.136388889,-7.534832,1872.13
14,193,0.145277778,-7.521643,1847.6
15,193,0.153888889,-7.508857,1824.13
16,193,0.1625,-7.494752,1798.58
17,193,0.171666667,-7.485657,1782.29
18,193,0.18,-7.477211,1767.3
19,193,0.189444444,-7.468817,1752.53
20,193,0.198333333,-7.459262,1735.87
21,193,0.2075,-7.452214,1723.68
22,193,0.216388889,-7.441892,1705.97
23,193,0.225277778,-7.435044,1694.33
24,193,0.233888889,-7.427761,1682.04
25,193,0.243333333,-7.421365,1671.31
26,193,0.250833333,-7.415595,1661.7
27,193,0.258611111,-7.409494,1651.59
28,193,0.267777778,-7.403502,1641.72
29,193,0.276111111,-7.399427,1635.05
30,193,0.285277778,-7.394062,1626.3
31,193,0.294722222,-7.388665,1617.55
32,193,0.303333333,-7.384583,1610.96
33,193,0.311111111,-7.38081,1604.89
34,193,0.32,-7.37471,1595.13
35,193,0.328888889,-7.369577,1586.96
36,193,0.337222222,-7.365207,1580.04
37,193,0.344722222,-7.361193,1573.71
38,193,0.3525,-7.358002,1568.7
39,193,0.361111111,-7.354604,1563.38
40,193,0.369444444,-7.351872,1559.11
41,193,0.3775,-7.348166,1553.35
42,193,0.385833333,-7.344863,1548.22
43,193,0.393611111,-7.340931,1542.15
44,193,0.401111111,-7.338063,1537.73
45,193,0.410833333,-7.335659,1534.04
46,193,0.418888889,-7.33152,1527.7
47,193,0.427222222,-7.328703,1523.4
48,193,0.435555556,-7.326128,1519.49
49,193,0.444444444,-7.323561,1515.59
50,193,0.4525,-7.3211,1511.87
51,193,0.460833333,-7.318557,1508.03
52,193,0.469722222,-7.315535,1503.48
53,193,0.478055556,-7.312496,1498.91
54,193,0.486388889,-7.309933,1495.08
55,193,0.495277778,-7.306809,1490.41
56,193,0.503611111,-7.304408,1486.84
57,193,0.512222222,-7.302313,1483.73
58,193,0.520277778,-7.300501,1481.04
59,193,0.528333333,-7.297948,1477.27
60,193,0.536944444,-7.295468,1473.61
61,193,0.544444444,-7.293592,1470.84
62,193,0.553611111,-7.292076,1468.62
63,193,0.561666667,-7.290375,1466.12
64,193,0.570833333,-7.28838,1463.2
65,193,0.579444444,-7.286182,1459.99
66,193,0.587777778,-7.283888,1456.64
67,193,0.597222222,-7.282224,1454.22
68,193,0.605555556,-7.279932,1450.89
69,193,0.613888889,-7.278014,1448.11
70,193,0.621666667,-7.277364,1447.17
71,193,0.629166667,-7.275862,1445
72,193,0.637222222,-7.274001,1442.31
73,193,0.645,-7.2729,1440.72
74,193,0.653055556,-7.270661,1437.5
75,193,0.661388889,-7.26949,1435.82
76,193,0.669444444,-7.268439,1434.31
77,193,0.678611111,-7.268239,1434.02
78,193,0.686111111,-7.26652,1431.56
79,193,0.694166667,-7.264128,1428.14
80,193,0.701111111,-7.263926,1427.85
81,193,0.710277778,-7.262935,1426.44
82,193,0.718333333,-7.261222,1424
83,193,0.726666667,-7.259204,1421.12
84,193,0.735,-7.256982,1417.97
85,193,0.743333333,-7.255031,1415.21
86,193,0.750555556,-7.254048,1413.82
87,193,0.758055556,-7.2529,1412.19
88,193,0.765833333,-7.251574,1410.32
89,193,0.773611111,-7.250563,1408.9
90,193,0.781944444,-7.250021,1408.13
91,193,0.790277778,-7.248402,1405.86
92,193,0.798055556,-7.246704,1403.47
93,193,0.805555556,-7.245113,1401.24
94,193,0.813611111,-7.244191,1399.95
95,193,0.822222222,-7.242059,1396.97
96,193,0.829722222,-7.241325,1395.94
97,193,0.838333333,-7.240586,1394.91
98,193,0.846944444,-7.238843,1392.48
99,193,0.854722222,-7.237405,1390.48
100,193,0.861944444,-7.23633,1388.99
101,193,0.869444444,-7.23487,1386.96
102,193,0.878333333,-7.233541,1385.12
103,193,0.885833333,-7.232248,1383.33
104,193,0.894444444,-7.230449,1380.84
105,193,0.902222222,-7.229574,1379.63
106,193,0.909722222,-7.228617,1378.31
107,193,0.918055556,-7.226846,1375.88
108,193,0.925833333,-7.226717,1375.7
109,193,0.933888889,-7.226274,1375.09
110,193,0.9425,-7.224752,1373
111,194,0.950555556,-7.223648,1371.48
112,194,0.959444444,-7.223583,1371.39
113,194,0.967777778,-7.222194,1369.49
114,194,0.975277778,-7.221796,1368.95
115,194,0.982777778,-7.220719,1367.47
116,194,0.990555556,-7.219674,1366.04
117,194,0.998888889,-7.219105,1365.27
118,194,1.007222222,-7.218715,1364.73
119,194,1.015277778,-7.217753,1363.42
120,194,1.023611111,-7.216087,1361.15
121,194,1.031944444,-7.215637,1360.54
122,194,1.040277778,-7.215271,1360.04
123,194,1.048333333,-7.2147,1359.27
124,194,1.055833333,-7.213473,1357.6
125,194,1.064722222,-7.212875,1356.79
126,194,1.0725,-7.212274,1355.97
127,194,1.080555556,-7.211434,1354.83
128,194,1.088611111,-7.21008,1353
129,194,1.096666667,-7.20905,1351.61
130,194,1.105555556,-7.20825,1350.53
131,194,1.113333333,-7.207151,1349.04
132,194,1.120555556,-7.206445,1348.09
133,194,1.129444444,-7.2054,1346.68
134,194,1.138055556,-7.204575,1345.57
135,194,1.146388889,-7.203463,1344.08
136,194,1.154444444,-7.203263,1343.81
137,194,1.163055556,-7.202943,1343.38
138,194,1.171666667,-7.202208,1342.39
139,194,1.180277778,-7.201293,1341.16
140,194,1.188611111,-7.200693,1340.36
141,194,1.196111111,-7.20038,1339.94
142,194,1.203888889,-7.199806,1339.17
143,194,1.211666667,-7.198975,1338.06
144,194,1.219722222,-7.199096,1338.22
145,194,1.228888889,-7.198326,1337.19
146,194,1.237222222,-7.197486,1336.07
147,194,1.245,-7.197126,1335.59
148,194,1.253055556,-7.19632,1334.51
149,194,1.261111111,-7.195593,1333.54
150,194,1.268888889,-7.194831,1332.53
151,194,1.277222222,-7.1947,1332.35
152,194,1.284166667,-7.194051,1331.49
153,194,1.293333333,-7.19366,1330.97
154,194,1.301111111,-7.193201,1330.35
155,194,1.309166667,-7.192772,1329.78
156,194,1.3175,-7.192058,1328.84
157,194,1.325555556,-7.191339,1327.88
158,194,1.333055556,-7.190571,1326.86
159,194,1.340833333,-7.190331,1326.54
160,194,1.348611111,-7.189223,1325.07
161,194,1.356666667,-7.18877,1324.47
162,194,1.363888889,-7.188856,1324.59
163,194,1.3725,-7.18763,1322.96
164,194,1.380277778,-7.187068,1322.22
165,194,1.388055556,-7.186824,1321.9
166,194,1.396111111,-7.185591,1320.27
167,194,1.404722222,-7.185403,1320.02
168,194,1.412777778,-7.18489,1319.34
169,194,1.420833333,-7.183941,1318.09
170,194,1.427777778,-7.182945,1316.78
171,194,1.435833333,-7.181705,1315.15
172,194,1.442777778,-7.18136,1314.7
173,194,1.450555556,-7.180567,1313.65
174,194,1.457777778,-7.179878,1312.75
175,194,1.465555556,-7.180078,1313.01
176,194,1.473888889,-7.179587,1312.37
177,194,1.481111111,-7.178946,1311.53
178,194,1.489444444,-7.178854,1311.4
179,194,1.498055556,-7.17815,1310.48
180,194,1.505555556,-7.178004,1310.29
181,194,1.513333333,-7.177504,1309.64
182,194,1.521111111,-7.176789,1308.7
183,194,1.529444444,-7.176676,1308.55
184,194,1.5375,-7.176226,1307.96
185,194,1.545555556,-7.176305,1308.07
186,194,1.553611111,-7.175838,1307.46
187,194,1.561944444,-7.175609,1307.16
188,194,1.569166667,-7.175525,1307.05
189,194,1.5775,-7.175275,1306.72
190,194,1.585277778,-7.174515,1305.73
191,194,1.593333333,-7.17391,1304.94
192,194,1.601388889,-7.172901,1303.62
193,194,1.61,-7.173434,1304.32
194,194,1.6175,-7.172933,1303.66
195,194,1.625,-7.172449,1303.03
196,194,1.632777778,-7.171875,1302.28
197,194,1.640833333,-7.171251,1301.47
198,194,1.648333333,-7.170322,1300.26
199,194,1.657222222,-7.169553,1299.26
200,194,1.664444444,-7.169055,1298.62
201,194,1.6725,-7.168564,1297.98
202,194,1.680277778,-7.16786,1297.07
203,194,1.687777778,-7.167814,1297.01
204,194,1.695277778,-7.167365,1296.42
205,194,1.703055556,-7.167327,1296.37
206,194,1.710277778,-7.166728,1295.6
207,194,1.718888889,-7.166413,1295.19
208,194,1.726388889,-7.165858,1294.47
209,194,1.733888889,-7.165275,1293.72
210,194,1.741666667,-7.165316,1293.77
211,194,1.749444444,-7.164792,1293.09
212,194,1.757222222,-7.164378,1292.56
213,194,1.765277778,-7.164357,1292.53
214,194,1.772222222,-7.163665,1291.64
215,194,1.781111111,-7.163586,1291.53
216,194,1.788888889,-7.163032,1290.82
217,194,1.796388889,-7.162649,1290.32
218,194,1.805277778,-7.161836,1289.28
219,194,1.813055556,-7.161538,1288.89
220,194,1.821388889,-7.160911,1288.08
221,194,1.828333333,-7.160544,1287.61
222,194,1.835833333,-7.160246,1287.23
223,194,1.843888889,-7.159635,1286.44
224,194,1.852222222,-7.159644,1286.45
225,194,1.860555556,-7.159387,1286.12
226,194,1.868055556,-7.158802,1285.37
227,194,1.875555556,-7.158755,1285.31
228,194,1.882777778,-7.158494,1284.97
229,194,1.890555556,-7.158048,1284.4
230,194,1.897777778,-7.157701,1283.96
231,194,1.905555556,-7.157179,1283.29
232,194,1.913333333,-7.156827,1282.83
233,194,1.921111111,-7.156027,1281.81
234,194,1.928888889,-7.155513,1281.15
235,194,1.936388889,-7.154716,1280.13
236,194,1.944444444,-7.154423,1279.75
237,194,1.952777778,-7.153149,1278.12
238,194,1.961111111,-7.153323,1278.35
239,194,1.969444444,-7.153288,1278.3
240,194,1.977222222,-7.153377,1278.42
241,194,1.986944444,-7.153185,1278.17
242,194,1.994722222,-7.153149,1278.12
243,194,2.003055556,-7.152581,1277.4
244,194,2.01,-7.15216,1276.86
245,194,2.0175,-7.15142,1275.92
246,194,2.024722222,-7.151149,1275.57
247,194,2.031666667,-7.15105,1275.44
248,194,2.039444444,-7.151058,1275.45
249,194,2.047777778,-7.150924,1275.28
250,194,2.055833333,-7.150414,1274.63
251,194,2.063055556,-7.15001,1274.12
252,194,2.071388889,-7.149435,1273.39
253,194,2.079166667,-7.149269,1273.17
254,194,2.086944444,-7.148823,1272.61
255,194,2.094722222,-7.14863,1272.36
256,194,2.101944444,-7.148447,1272.13
257,194,2.110555556,-7.148291,1271.93
258,194,2.117777778,-7.148414,1272.09
259,194,2.124722222,-7.147891,1271.42
260,194,2.133333333,-7.14795,1271.5
261,194,2.141666667,-7.147804,1271.31
262,194,2.148888889,-7.146818,1270.06
263,194,2.157777778,-7.14635,1269.46
264,194,2.165833333,-7.145357,1268.2
265,194,2.173888889,-7.145214,1268.02
266,194,2.180833333,-7.144869,1267.59
267,194,2.188333333,-7.144933,1267.67
268,194,2.195833333,-7.144751,1267.44
269,194,2.204444444,-7.144441,1267.04
270,194,2.2125,-7.144489,1267.1
271,194,2.220555556,-7.144226,1266.77
272,194,2.228333333,-7.143931,1266.4
273,194,2.236666667,-7.143793,1266.22
274,194,2.244444444,-7.144004,1266.49
275,194,2.251944444,-7.143942,1266.41
276,194,2.259444444,-7.143807,1266.24
277,194,2.267777778,-7.143995,1266.48
278,194,2.275277778,-7.143201,1265.47
279,194,2.283333333,-7.143103,1265.35
280,194,2.290833333,-7.142943,1265.15
281,194,2.298333333,-7.14256,1264.66
282,194,2.305833333,-7.142176,1264.18
283,194,2.313888889,-7.141883,1263.81
284,194,2.321388889,-7.141896,1263.82
285,194,2.328611111,-7.14221,1264.22
286,194,2.335833333,-7.141829,1263.74
287,194,2.343055556,-7.141492,1263.31
288,194,2.350277778,-7.141301,1263.07
289,194,2.358611111,-7.141274,1263.04
290,194,2.366111111,-7.140956,1262.63
291,194,2.373611111,-7.140405,1261.94
292,194,2.381388889,-7.139484,1260.78
293,194,2.388888889,-7.139274,1260.51
294,194,2.396944444,-7.138907,1260.05
295,194,2.404722222,-7.138989,1260.15
296,194,2.4125,-7.13814,1259.08
297,194,2.42,-7.137817,1258.68
298,194,2.4275,-7.137864,1258.74
299,194,2.435555556,-7.137449,1258.21
300,194,2.443333333,-7.137329,1258.06
301,194,2.451111111,-7.137241,1257.95
302,194,2.458055556,-7.136681,1257.25
303,194,2.465277778,-7.136318,1256.79
304,194,2.473055556,-7.135805,1256.15
305,194,2.482222222,-7.135666,1255.97
306,194,2.49,-7.135481,1255.74
307,194,2.498055556,-7.135485,1255.75
308,194,2.506666667,-7.135208,1255.4
309,194,2.514444444,-7.134701,1254.76
310,194,2.5225,-7.134467,1254.47
311,194,2.530555556,-7.134595,1254.63
312,194,2.537222222,-7.134398,1254.38
313,194,2.545,-7.13405,1253.95
314,194,2.5525,-7.133985,1253.86
315,194,2.560833333,-7.133565,1253.34
316,194,2.568888889,-7.132833,1252.42
317,194,2.575833333,-7.132442,1251.93
318,194,2.583888889,-7.131988,1251.36
319,194,2.591944444,-7.131925,1251.28
320,194,2.599722222,-7.131889,1251.24
321,194,2.608055556,-7.132186,1251.61
322,194,2.615833333,-7.131811,1251.14
323,194,2.623055556,-7.131347,1250.56
324,194,2.630277778,-7.130768,1249.84
325,194,2.638611111,-7.131041,1250.18
326,194,2.645833333,-7.13082,1249.9
327,194,2.654444444,-7.130881,1249.98
328,194,2.661388889,-7.130825,1249.91
329,194,2.669444444,-7.13094,1250.05
330,194,2.677777778,-7.1304,1249.38
331,194,2.685277778,-7.130236,1249.17
332,194,2.693055556,-7.129661,1248.45
333,194,2.700277778,-7.129829,1248.66
334,194,2.708611111,-7.12924,1247.93
335,194,2.716666667,-7.128935,1247.55
336,194,2.724444444,-7.129005,1247.63
337,194,2.7325,-7.12887,1247.47
338,194,2.741111111,-7.128139,1246.55
339,194,2.748888889,-7.127961,1246.33
340,194,2.7575,-7.127918,1246.28
341,194,2.765277778,-7.127724,1246.04
342,194,2.773333333,-7.127403,1245.64
343,194,2.781388889,-7.127065,1245.22
344,194,2.789444444,-7.126773,1244.85
345,194,2.796944444,-7.126558,1244.59
346,194,2.804722222,-7.126239,1244.19
347,194,2.8125,-7.126176,1244.11
348,194,2.820555556,-7.125907,1243.78
349,194,2.828055556,-7.125477,1243.24
350,194,2.835555556,-7.125508,1243.28
351,194,2.843888889,-7.125826,1243.68
352,194,2.851666667,-7.125374,1243.11
353,194,2.859722222,-7.125036,1242.69
354,194,2.866944444,-7.124809,1242.41
355,194,2.875,-7.124921,1242.55
356,194,2.883333333,-7.124935,1242.57
357,194,2.890277778,-7.124865,1242.48
358,194,2.898055556,-7.124904,1242.53
359,194,2.905,-7.124656,1242.22
360,194,2.913333333,-7.125011,1242.66
361,194,2.920555556,-7.124926,1242.56
362,194,2.928055556,-7.124711,1242.29
363,194,2.936944444,-7.124747,1242.33
364,194,2.944722222,-7.124725,1242.31
365,194,2.951388889,-7.124278,1241.75
366,194,2.958888889,-7.123903,1241.29
367,194,2.965833333,-7.123548,1240.85
368,194,2.973611111,-7.123125,1240.32
369,194,2.981111111,-7.122554,1239.61
370,194,2.989444444,-7.122613,1239.69
371,194,2.998055556,-7.122103,1239.05
372,194,3.005277778,-7.121934,1238.84
373,194,3.013333333,-7.121428,1238.22
374,194,3.021944444,-7.121293,1238.05
375,194,3.030277778,-7.121121,1237.84
376,194,3.038611111,-7.121727,1238.59
377,194,3.046111111,-7.121653,1238.5
378,194,3.054444444,-7.121672,1238.52
379,194,3.062777778,-7.12157,1238.39
380,194,3.070555556,-7.121375,1238.15
381,194,3.076666667,-7.120362,1236.9
382,194,3.085277778,-7.120345,1236.88
383,194,3.0925,-7.119715,1236.1
384,194,3.101666667,-7.119871,1236.29
385,194,3.108888889,-7.119861,1236.28
386,194,3.117222222,-7.119949,1236.39
387,194,3.125555556,-7.119579,1235.93
388,194,3.1325,-7.119386,1235.69
389,194,3.140555556,-7.119616,1235.98
390,194,3.148333333,-7.11936,1235.66
391,194,3.156111111,-7.119518,1235.85
392,194,3.163611111,-7.11935,1235.65
393,194,3.171111111,-7.119413,1235.72
394,194,3.179444444,-7.119457,1235.78
395,194,3.187777778,-7.120407,1236.95
396,194,3.195833333,-7.120339,1236.87
397,194,3.203888889,-7.120022,1236.48
398,194,3.211666667,-7.120075,1236.54
399,194,3.22,-7.120323,1236.85
400,194,3.229166667,-7.119888,1236.31
401,194,3.239166667,-7.119771,1236.17
402,194,3.247777778,-7.119469,1235.79
403,194,3.257777778,-7.119323,1235.61
404,194,3.266944444,-7.118897,1235.09
405,194,3.276111111,-7.118865,1235.05
406,194,3.284444444,-7.118614,1234.74
407,194,3.292777778,-7.118628,1234.76
408,194,3.301666667,-7.118141,1234.15
409,194,3.311111111,-7.117736,1233.65
410,194,3.321111111,-7.117303,1233.12
411,194,3.33,-7.117125,1232.9
412,194,3.339722222,-7.117359,1233.19
413,194,3.350277778,-7.117274,1233.08
414,194,3.360277778,-7.116853,1232.57
415,194,3.369722222,-7.116649,1232.31
416,194,3.379166667,-7.116361,1231.96
417,194,3.388888889,-7.116157,1231.71
418,194,3.399722222,-7.116163,1231.72
419,194,3.410277778,-7.116048,1231.57
420,194,3.419722222,-7.115906,1231.4
421,194,3.43,-7.115547,1230.96
422,194,3.439166667,-7.115022,1230.31
423,194,3.450277778,-7.115097,1230.4
424,194,3.459444444,-7.114715,1229.93
425,194,3.468333333,-7.11458,1229.77
426,194,3.478888889,-7.113689,1228.67
427,194,3.488888889,-7.113772,1228.77
428,194,3.498611111,-7.113242,1228.12
429,194,3.509444444,-7.113716,1228.7
430,194,3.519166667,-7.113692,1228.68
431,194,3.527777778,-7.113249,1228.13
432,194,3.536666667,-7.112911,1227.72
433,194,3.548055556,-7.112534,1227.25
434,194,3.557777778,-7.112526,1227.24
435,194,3.567777778,-7.112337,1227.01
436,194,3.577222222,-7.112359,1227.04
437,194,3.5875,-7.112044,1226.65
438,194,3.596944444,-7.111846,1226.41
439,194,3.606666667,-7.111558,1226.06
440,194,3.615833333,-7.111619,1226.13
441,194,3.626388889,-7.111704,1226.24
442,194,3.635277778,-7.111413,1225.88
443,194,3.645277778,-7.110921,1225.28
444,194,3.655555556,-7.110716,1225.02
445,194,3.665555556,-7.110426,1224.67
446,194,3.675,-7.110171,1224.36
447,194,3.685277778,-7.110404,1224.64
448,194,3.695,-7.110386,1224.62
449,194,3.704166667,-7.110071,1224.23
450,194,3.715277778,-7.109877,1224
451,194,3.725555556,-7.109943,1224.08
452,194,3.736111111,-7.109697,1223.78
453,194,3.745833333,-7.109484,1223.52
454,194,3.755277778,-7.109151,1223.11
455,194,3.765,-7.109203,1223.17
456,194,3.775833333,-7.109185,1223.15
457,194,3.785555556,-7.108964,1222.88
458,194,3.795277778,-7.109203,1223.17
459,194,3.805833333,-7.108765,1222.64
460,194,3.816111111,-7.108636,1222.48
461,194,3.826388889,-7.108106,1221.83
462,194,3.836666667,-7.108213,1221.96
463,194,3.846944444,-7.108141,1221.87
464,194,3.858333333,-7.108083,1221.8
465,194,3.867222222,-7.107506,1221.1
466,194,3.8775,-7.10797,1221.67
467,194,3.886944444,-7.107513,1221.11
468,194,3.896666667,-7.107148,1220.66
469,194,3.906944444,-7.106766,1220.2
470,194,3.916388889,-7.106755,1220.18
471,194,3.926944444,-7.106796,1220.23
472,194,3.937777778,-7.106879,1220.33
473,194,3.9475,-7.106749,1220.17
474,194,3.956111111,-7.106676,1220.09
475,194,3.966388889,-7.106484,1219.85
476,194,3.976666667,-7.10642,1219.77
477,194,3.987777778,-7.106515,1219.89
478,194,3.998055556,-7.105894,1219.13
479,194,4.008611111,-7.105963,1219.22
480,194,4.018611111,-7.106408,1219.76
481,194,4.028333333,-7.106272,1219.59
482,194,4.038611111,-7.105911,1219.15
483,194,4.048611111,-7.105762,1218.97
484,194,4.058888889,-7.105455,1218.6
485,194,4.068888889,-7.105392,1218.52
486,194,4.078888889,-7.105257,1218.36
487,194,4.088055556,-7.104968,1218
488,194,4.098333333,-7.104738,1217.72
489,194,4.108611111,-7.104499,1217.43
490,194,4.118611111,-7.104627,1217.59
491,194,4.129166667,-7.10487,1217.88
492,194,4.139444444,-7.104446,1217.37
493,194,4.150555556,-7.104179,1217.04
494,194,4.160833333,-7.103704,1216.46
495,194,4.17,-7.103361,1216.05
496,194,4.179444444,-7.103088,1215.72
497,194,4.189166667,-7.103235,1215.89
498,194,4.198611111,-7.103375,1216.06
499,194,4.208333333,-7.103229,1215.89
500,194,4.218611111,-7.102976,1215.58
501,194,4.228611111,-7.102729,1215.28
502,194,4.237777778,-7.103059,1215.68
503,194,4.2475,-7.103135,1215.77
504,194,4.258055556,-7.10301,1215.62
505,194,4.267777778,-7.103227,1215.88
506,194,4.277777778,-7.103097,1215.73
507,194,4.288055556,-7.103068,1215.69
508,194,4.298888889,-7.102822,1215.39
509,194,4.308888889,-7.102601,1215.12
510,194,4.318333333,-7.102904,1215.49
511,194,4.327777778,-7.103108,1215.74
512,194,4.338055556,-7.103017,1215.63
513,194,4.347222222,-7.10283,1215.4
514,194,4.356111111,-7.102715,1215.26
515,194,4.366666667,-7.102632,1215.16
516,194,4.376944444,-7.102116,1214.53
517,194,4.3875,-7.101999,1214.39
518,194,4.3975,-7.101852,1214.21
519,194,4.406666667,-7.101751,1214.09
520,194,4.415555556,-7.101536,1213.83
521,194,4.425555556,-7.101199,1213.42
522,194,4.435277778,-7.100954,1213.12
523,194,4.445,-7.100864,1213.01
524,194,4.453611111,-7.100614,1212.71
525,194,4.464166667,-7.100642,1212.75
526,194,4.474166667,-7.100447,1212.51
527,194,4.484166667,-7.100846,1212.99
528,194,4.495277778,-7.101168,1213.38
529,194,4.505277778,-7.100933,1213.1
530,194,4.515,-7.100807,1212.95
531,194,4.524722222,-7.100839,1212.98
532,194,4.534444444,-7.100818,1212.96
533,194,4.545555556,-7.100307,1212.34
534,194,4.555555556,-7.100133,1212.13
535,194,4.565833333,-7.100067,1212.05
536,194,4.575555556,-7.099931,1211.88
537,194,4.586666667,-7.099508,1211.37
538,194,4.596944444,-7.099609,1211.49
539,194,4.607222222,-7.099681,1211.58
540,194,4.6175,-7.099216,1211.02
541,194,4.6275,-7.098976,1210.73
542,194,4.637777778,-7.09896,1210.71
543,194,4.649722222,-7.099073,1210.84
544,194,4.66,-7.098865,1210.59
545,194,4.669722222,-7.098448,1210.09
546,194,4.680555556,-7.098426,1210.06
547,194,4.69,-7.098317,1209.93
548,194,4.699722222,-7.098013,1209.56
549,194,4.709166667,-7.097569,1209.02
550,194,4.719166667,-7.097595,1209.06
551,194,4.729722222,-7.0974,1208.82
552,194,4.740555556,-7.097608,1209.07
553,194,4.750555556,-7.097751,1209.24
554,194,4.760555556,-7.097761,1209.26
555,194,4.77,-7.097878,1209.4
556,194,4.78,-7.097957,1209.49
557,194,4.79,-7.097617,1209.08
558,194,4.800833333,-7.097443,1208.87
559,194,4.811944444,-7.097994,1209.54
560,194,4.821388889,-7.098094,1209.66
561,194,4.831666667,-7.098226,1209.82
562,194,4.841111111,-7.098042,1209.6
563,194,4.850833333,-7.097963,1209.5
564,194,4.861111111,-7.097717,1209.2
565,194,4.870833333,-7.097568,1209.02
566,194,4.880555556,-7.097298,1208.7
567,194,4.889722222,-7.097256,1208.65
568,194,4.899722222,-7.096998,1208.33
569,194,4.908611111,-7.096666,1207.93
570,194,4.918611111,-7.096674,1207.94
571,194,4.928055556,-7.096456,1207.68
572,194,4.9375,-7.096452,1207.67
573,194,4.947777778,-7.096697,1207.97
574,194,4.958333333,-7.096748,1208.03
575,194,4.968333333,-7.096354,1207.56
576,194,4.978055556,-7.096333,1207.53
577,194,4.988611111,-7.096073,1207.22
578,194,4.998055556,-7.09594,1207.06
579,194,5.007222222,-7.09564,1206.69

==> data/online_arxiv.csv <==
iter_no,K,time,likelihood,perplexity
41,150,0.055277778,-7.28238,1454.44
81,150,0.105555556,-7.16185,1289.29
121,150,0.158333333,-7.09781,1209.32
161,150,0.208611111,-7.059944,1164.38
201,150,0.258333333,-7.037944,1139.04
241,150,0.311111111,-7.024753,1124.12
281,150,0.367222222,-7.013319,1111.34
321,150,0.426111111,-7.00075,1097.46
361,150,0.480833333,-6.991925,1087.81
401,150,0.538055556,-6.988245,1083.82
441,150,0.598333333,-6.982424,1077.53
481,150,0.656944444,-6.978715,1073.54
521,150,0.716944444,-6.974528,1069.05
561,150,0.774166667,-6.971442,1065.76
601,150,0.839444444,-6.966227,1060.22
641,150,0.895555556,-6.964048,1057.91
681,150,0.950833333,-6.96095,1054.64
721,150,1.004166667,-6.95887,1052.44
761,150,1.06,-6.956638,1050.1
801,150,1.114722222,-6.955072,1048.45
841,150,1.163888889,-6.954117,1047.45
881,150,1.218055556,-6.951703,1044.93
921,150,1.283333333,-6.951527,1044.74
961,150,1.342777778,-6.947499,1040.54
1001,150,1.395,-6.94705,1040.08
1041,150,1.443611111,-6.947346,1040.39
1081,150,1.501666667,-6.943011,1035.88
1121,150,1.559166667,-6.941726,1034.55
1161,150,1.621111111,-6.939582,1032.34
1201,150,1.68,-6.937905,1030.61
1241,150,1.7425,-6.937666,1030.36
1281,150,1.804166667,-6.934282,1026.88
1321,150,1.855555556,-6.935074,1027.69
1361,150,1.914166667,-6.934161,1026.76
1401,150,1.971944444,-6.9322,1024.75
1441,150,2.023055556,-6.931107,1023.63
1481,150,2.084166667,-6.928269,1020.73
1521,150,2.147777778,-6.928868,1021.34
1561,150,2.203333333,-6.929621,1022.11
1601,150,2.257777778,-6.929212,1021.69
1641,150,2.314722222,-6.927109,1019.54
1681,150,2.365555556,-6.926758,1019.18
1721,150,2.421944444,-6.927694,1020.14
1761,150,2.485277778,-6.926474,1018.89
1801,150,2.536666667,-6.92562,1018.03
1841,150,2.595555556,-6.925016,1017.41
1881,150,2.650833333,-6.925527,1017.93
1921,150,2.718611111,-6.926199,1018.61
1961,150,2.773055556,-6.924402,1016.79
2001,150,2.840277778,-6.922935,1015.3
2041,150,2.895555556,-6.921484,1013.82
2081,150,2.950277778,-6.921464,1013.8
2121,150,3.002777778,-6.922199,1014.55
2161,150,3.060833333,-6.920785,1013.11
2201,150,3.123333333,-6.919406,1011.72
2241,150,3.178611111,-6.919567,1011.88
2281,150,3.231111111,-6.920047,1012.37
2321,150,3.291666667,-6.919328,1011.64
2361,150,3.345,-6.919613,1011.93
2401,150,3.398055556,-6.920076,1012.4
2441,150,3.458333333,-6.921223,1013.56
2481,150,3.511111111,-6.919579,1011.89
2521,150,3.561666667,-6.917939,1010.24
2561,150,3.616111111,-6.916531,1008.81
2601,150,3.666944444,-6.91803,1010.33
2641,150,3.718055556,-6.917554,1009.85
2681,150,3.767222222,-6.917567,1009.86
2721,150,3.816111111,-6.917206,1009.5
2761,150,3.866111111,-6.918106,1010.4
2801,150,3.914166667,-6.91747,1009.76
2841,150,3.965,-6.917181,1009.47
2881,150,4.018055556,-6.917717,1010.01
2921,150,4.065833333,-6.917338,1009.63
2961,150,4.118611111,-6.916293,1008.57
3001,150,4.168888889,-6.915789,1008.07
3041,150,4.221111111,-6.914626,1006.89
3081,150,4.271944444,-6.915098,1007.37
3121,150,4.324722222,-6.915173,1007.45
3161,150,4.378055556,-6.914634,1006.9
3201,150,4.434444444,-6.914678,1006.95
3241,150,4.486944444,-6.914404,1006.67
3281,150,4.535277778,-6.91397,1006.23
3321,150,4.586111111,-6.914706,1006.98
3361,150,4.6375,-6.914436,1006.7
3401,150,4.690833333,-6.915119,1007.39
3441,150,4.741944444,-6.915303,1007.58
3481,150,4.793888889,-6.915275,1007.55
3521,150,4.843333333,-6.914123,1006.39
3561,150,4.893055556,-6.913914,1006.18
3601,150,4.944722222,-6.913621,1005.88
3641,150,4.993611111,-6.913326,1005.59

==> data/online_nyt.csv <==
iter_no,K,time,likelihood,perplexity
41,150,0.035555556,-7.678936,2162.32
81,150,0.070277778,-7.591453,1981.19
121,150,0.102777778,-7.545,1891.26
161,150,0.171666667,-7.519107,1842.92
201,150,0.238611111,-7.506686,1820.17
241,150,0.304722222,-7.494446,1798.03
281,150,0.373055556,-7.48478,1780.73
321,150,0.443611111,-7.481306,1774.56
361,150,0.508888889,-7.477876,1768.48
401,150,0.577222222,-7.474134,1761.88
441,150,0.649166667,-7.470928,1756.24
481,150,0.715277778,-7.467756,1750.67
521,150,0.778888889,-7.465138,1746.1
561,150,0.853055556,-7.462445,1741.4
601,150,0.921111111,-7.462586,1741.65
641,150,0.987222222,-7.460696,1738.36
681,150,1.057222222,-7.458916,1735.27
721,150,1.124722222,-7.457503,1732.82
761,150,1.189444444,-7.454996,1728.48
801,150,1.259444444,-7.453458,1725.82
841,150,1.326666667,-7.451095,1721.75
881,150,1.401944444,-7.450643,1720.97
921,150,1.4675,-7.449601,1719.18
961,150,1.531944444,-7.448389,1717.09
1001,150,1.601111111,-7.447018,1714.74
1041,150,1.661666667,-7.446088,1713.15
1081,150,1.726111111,-7.445477,1712.1
1121,150,1.792222222,-7.443032,1707.92
1161,150,1.8575,-7.442345,1706.75
1201,150,1.924722222,-7.442895,1707.69
1241,150,1.994166667,-7.442371,1706.79
1281,150,2.056388889,-7.440975,1704.41
1321,150,2.119444444,-7.440183,1703.06
1361,150,2.190833333,-7.439997,1702.75
1401,150,2.254722222,-7.439863,1702.52
1441,150,2.318611111,-7.439678,1702.2
1481,150,2.388055556,-7.439103,1701.22
1521,150,2.455,-7.438026,1699.39
1561,150,2.525555556,-7.437544,1698.57
1601,150,2.592777778,-7.437419,1698.36
1641,150,2.659166667,-7.436255,1696.39
1681,150,2.727777778,-7.435603,1695.28
1721,150,2.794444444,-7.436151,1696.21
1761,150,2.862777778,-7.435424,1694.98
1801,150,2.931666667,-7.435059,1694.36
1841,150,2.997777778,-7.434746,1693.83
1881,150,3.065555556,-7.434597,1693.58
1921,150,3.136944444,-7.434969,1694.21
1961,150,3.202777778,-7.434307,1693.08
2001,150,3.268333333,-7.43424,1692.97
2041,150,3.338611111,-7.432677,1690.33
2081,150,3.407222222,-7.432651,1690.28
2121,150,3.480277778,-7.432339,1689.76
2161,150,3.554444444,-7.432306,1689.7
2201,150,3.623888889,-7.431673,1688.63
2241,150,3.69,-7.431288,1687.98
2281,150,3.758055556,-7.430688,1686.97
2321,150,3.823333333,-7.431359,1688.1
2361,150,3.8875,-7.431221,1687.87
2401,150,3.952222222,-7.430614,1686.84
2441,150,4.019722222,-7.429768,1685.42
2481,150,4.083333333,-7.429435,1684.86
2521,150,4.149166667,-7.428791,1683.77
2561,150,4.216666667,-7.428553,1683.37
2601,150,4.284444444,-7.428151,1682.69
2641,150,4.350555556,-7.427482,1681.57
2681,150,4.416666667,-7.427024,1680.8
2721,150,4.484166667,-7.427715,1681.96
2761,150,4.547777778,-7.426074,1679.2
2801,150,4.611388889,-7.427059,1680.86
2841,150,4.680555556,-7.426267,1679.53
2881,150,4.750833333,-7.428097,1682.6
2921,150,4.818888889,-7.428238,1682.84
2961,150,4.8875,-7.427435,1681.49
3001,150,4.955833333,-7.427813,1682.13

==> data/online_wiki.csv <==
iter_no,K,time,likelihood,perplexity
41,150,0.032222222,-7.495494,1799.91
81,150,0.0625,-7.414315,1659.57
121,150,0.091666667,-7.380371,1604.19
161,150,0.122222222,-7.368539,1585.32
201,150,0.152777778,-7.35451,1563.23
241,150,0.185,-7.345945,1549.9
281,150,0.215833333,-7.340833,1542
321,150,0.245,-7.331881,1528.25
361,150,0.276388889,-7.327565,1521.67
401,150,0.308333333,-7.324317,1516.74
441,150,0.340277778,-7.316401,1504.78
481,150,0.3725,-7.319185,1508.97
521,150,0.403333333,-7.31492,1502.55
561,150,0.434444444,-7.314227,1501.51
601,150,0.466388889,-7.309058,1493.77
641,150,0.498333333,-7.305892,1489.05
681,150,0.528333333,-7.304613,1487.14
721,150,0.558611111,-7.30623,1489.55
761,150,0.590833333,-7.305883,1489.03
801,150,0.62,-7.30148,1482.49
841,150,0.651111111,-7.301224,1482.11
881,150,0.680833333,-7.302209,1483.57
921,150,0.711111111,-7.302229,1483.6
961,150,0.743333333,-7.300655,1481.27
1001,150,0.774722222,-7.300286,1480.72
1041,150,0.806111111,-7.299609,1479.72
1081,150,0.835833333,-7.297977,1477.31
1121,150,0.867777778,-7.295247,1473.28
1161,150,0.898055556,-7.298717,1478.4
1201,150,0.928055556,-7.295893,1474.23
1241,150,0.958888889,-7.294104,1471.6
1281,150,0.990277778,-7.293556,1470.79
1321,150,1.020555556,-7.290439,1466.21
1361,150,1.050277778,-7.29065,1466.52
1401,150,1.080555556,-7.287407,1461.78
1441,150,1.110555556,-7.286861,1460.98
1481,150,1.143055556,-7.287632,1462.1
1521,150,1.172222222,-7.289111,1464.27
1561,150,1.203333333,-7.288315,1463.1
1601,150,1.235277778,-7.28702,1461.21
1641,150,1.266111111,-7.289953,1465.5
1681,150,1.296666667,-7.288193,1462.92
1721,150,1.326666667,-7.285039,1458.32
1761,150,1.356666667,-7.284676,1457.79
1801,150,1.389444444,-7.283504,1456.08
1841,150,1.421111111,-7.283681,1456.34
1881,150,1.451111111,-7.281823,1453.64
1921,150,1.482222222,-7.280013,1451.01
1961,150,1.515277778,-7.280762,1452.09
2001,150,1.546111111,-7.281228,1452.77
2041,150,1.578055556,-7.280097,1451.13
2081,150,1.61,-7.279243,1449.89
2121,150,1.641111111,-7.278122,1448.27
2161,150,1.673611111,-7.277926,1447.98
2201,150,1.704722222,-7.280083,1451.11
2241,150,1.735555556,-7.278996,1449.53
2281,150,1.767777778,-7.280437,1451.62
2321,150,1.798888889,-7.278698,1449.1
2361,150,1.829444444,-7.276948,1446.57
2401,150,1.859444444,-7.277136,1446.84
2441,150,1.890833333,-7.274746,1443.38
2481,150,1.923055556,-7.274786,1443.44
2521,150,1.955277778,-7.276056,1445.28
2561,150,1.987222222,-7.275791,1444.89
2601,150,2.017222222,-7.277148,1446.86
2641,150,2.048611111,-7.274552,1443.1
2681,150,2.078888889,-7.274619,1443.2
2721,150,2.11,-7.27344,1441.5
2761,150,2.141666667,-7.272644,1440.35
2801,150,2.1725,-7.273218,1441.18
2841,150,2.203611111,-7.272249,1439.79
2881,150,2.234166667,-7.272714,1440.45
2921,150,2.265,-7.270953,1437.92
2961,150,2.295277778,-7.27018,1436.81
3001,150,2.326666667,-7.268737,1434.74
3041,150,2.359722222,-7.26962,1436
3081,150,2.390555556,-7.270682,1437.53
3121,150,2.421666667,-7.270084,1436.67
3161,150,2.454166667,-7.269476,1435.8
3201,150,2.485555556,-7.267822,1433.42
3241,150,2.516944444,-7.269508,1435.84
3281,150,2.546666667,-7.269726,1436.16
3321,150,2.578888889,-7.268675,1434.65
3361,150,2.61,-7.268898,1434.97
3401,150,2.641666667,-7.267969,1433.64
3441,150,2.672222222,-7.269654,1436.05
3481,150,2.702777778,-7.268782,1434.8
3521,150,2.734722222,-7.270113,1436.71
3561,150,2.765555556,-7.270751,1437.63
3601,150,2.796666667,-7.271086,1438.11
3641,150,2.828611111,-7.269664,1436.07
3681,150,2.860833333,-7.269547,1435.9
3721,150,2.891388889,-7.269014,1435.13
3761,150,2.923055556,-7.268887,1434.95
3801,150,2.955,-7.269874,1436.37
3841,150,2.987222222,-7.268097,1433.82
3881,150,3.018888889,-7.267819,1433.42
3921,150,3.051111111,-7.266851,1432.03
3961,150,3.081388889,-7.266164,1431.05
4001,150,3.113333333,-7.266665,1431.77
4041,150,3.146388889,-7.26621,1431.12
4081,150,3.178333333,-7.266721,1431.85
4121,150,3.210277778,-7.26793,1433.58
4161,150,3.242222222,-7.267703,1433.25
4201,150,3.273333333,-7.267514,1432.98
4241,150,3.305555556,-7.268161,1433.91
4281,150,3.3375,-7.269891,1436.39
4321,150,3.3675,-7.270823,1437.73
4361,150,3.399444444,-7.270658,1437.5
4401,150,3.431388889,-7.271172,1438.23
4441,150,3.463888889,-7.27077,1437.66
4481,150,3.495,-7.267804,1433.4
4521,150,3.526666667,-7.266212,1431.12
4561,150,3.558055556,-7.266115,1430.98
4601,150,3.589444444,-7.263537,1427.3
4641,150,3.620555556,-7.263263,1426.9
4681,150,3.652777778,-7.263935,1427.86
4721,150,3.685,-7.26456,1428.76
4761,150,3.716111111,-7.262957,1426.47
4801,150,3.746111111,-7.261995,1425.1
4841,150,3.777777778,-7.263234,1426.86
4881,150,3.808055556,-7.264954,1429.32
4921,150,3.838888889,-7.264128,1428.14
4961,150,3.871666667,-7.264503,1428.67
5001,150,3.900833333,-7.26452,1428.7
5041,150,3.933611111,-7.264172,1428.2
5081,150,3.966111111,-7.265178,1429.64
5121,150,3.996666667,-7.265424,1429.99
5161,150,4.028333333,-7.264408,1428.54
5201,150,4.058888889,-7.264888,1429.23
5241,150,4.091111111,-7.265839,1430.59
5281,150,4.121666667,-7.26492,1429.27
5321,150,4.153611111,-7.264856,1429.18
5361,150,4.186111111,-7.264793,1429.09
5401,150,4.221666667,-7.264005,1427.96
5441,150,4.252777778,-7.263061,1426.62
5481,150,4.284444444,-7.263115,1426.69
5521,150,4.316111111,-7.263949,1427.88
5561,150,4.348055556,-7.263872,1427.77
5601,150,4.38,-7.262191,1425.38
5641,150,4.41,-7.263425,1427.14
5681,150,4.441944444,-7.261826,1424.86
5721,150,4.4725,-7.263286,1426.94
5761,150,4.503611111,-7.263127,1426.71
5801,150,4.534444444,-7.263202,1426.82
5841,150,4.564444444,-7.263681,1427.5
5881,150,4.596388889,-7.26305,1426.6
5921,150,4.629722222,-7.262369,1425.63
5961,150,4.659722222,-7.262707,1426.11
6001,150,4.6925,-7.261681,1424.65
6041,150,4.725555556,-7.262068,1425.2
6081,150,4.757222222,-7.262844,1426.31
6121,150,4.789722222,-7.263316,1426.98
6161,150,4.822222222,-7.26351,1427.26
6201,150,4.854166667,-7.26439,1428.51
6241,150,4.887222222,-7.264725,1428.99
6281,150,4.920555556,-7.265636,1430.3
6321,150,4.951388889,-7.264519,1428.7
6361,150,4.983888889,-7.260403,1422.83
